Active Fault Identification and Robust Control for Unknown Bounded Faults via Volume-Based Costs

This paper proposes a novel framework for active fault diagnosis and parameter estimation in linear systems operating in closed-loop, subject to unknown but bounded faults. The approach integrates set-membership identification with a cost function designed to accelerate fault identification. Informative excitation is achieved by minimizing the size of the parameter uncertainty set, which is approximated using ellipsoidal outer bounds. Combining this formulation with a scheduling parameter enables a transition back to nominal control as confidence in the model estimates increases. Unlike many existing methods, the proposed approach does not rely on predefined fault models. Instead, it only requires known bounds on parameter deviations and additive disturbances. Robust constraint satisfaction is guaranteed through a tube-based model predictive control scheme. Simulation results demonstrate that the method achieves faster fault detection and identification compared to passive strategies and adaptive ones based on persistent excitation constraints.

==> figs/data_all2.csv <==
t,x1_nom_1,x1_nom_2,x1_nom_3,x1_nom_4,x1_nom_5,x1_nom_6,x1_nom_7,x1_nom_8,x1_nom_9,x1_nom_10,x1_nom_11,x1_nom_12,x1_nom_13,x1_nom_14,x1_nom_15,x1_nom_16,x1_nom_17,x1_nom_18,x1_nom_19,x1_nom_20,x1_nom_21,x1_nom_22,x1_nom_23,x1_nom_24,x1_nom_25,x1_nom_26,x1_nom_27,x1_nom_28,x1_nom_29,x1_nom_30,x1_nom_31,x1_nom_32,x1_nom_33,x1_nom_34,x1_nom_35,x1_nom_36,x1_nom_37,x1_nom_38,x1_nom_39,x1_nom_40,x1_nom_41,x1_nom_42,x1_nom_43,x1_nom_44,x1_nom_45,x1_nom_46,x1_nom_47,x1_nom_48,x1_nom_49,x1_nom_50,x1_nom_51,x1_nom_52,x1_nom_53,x1_nom_54,x1_nom_55,x1_nom_56,x1_nom_57,x1_nom_58,x1_nom_59,x1_nom_60,x1_nom_61,x1_nom_62,x1_nom_63,x1_nom_64,x1_nom_65,x1_nom_66,x1_nom_67,x1_nom_68,x1_nom_69,x1_nom_70,x1_nom_71,x1_nom_72,x1_nom_73,x1_nom_74,x1_nom_75,x1_nom_76,x1_nom_77,x1_nom_78,x1_nom_79,x1_nom_80,x1_nom_81,x1_nom_82,x1_nom_83,x1_nom_84,x1_nom_85,x1_nom_86,x1_nom_87,x1_nom_88,x1_nom_89,x1_nom_90,x1_nom_91,x1_nom_92,x1_nom_93,x1_nom_94,x1_nom_95,x1_nom_96,x1_nom_97,x1_nom_98,x1_nom_99,x1_nom_100,x1_nom_101,x1_nom_102,x1_nom_103,x1_nom_104,x1_nom_105,x1_nom_106,x1_nom_107,x1_nom_108,x1_nom_109,x1_nom_110,x1_nom_111,x1_nom_112,x1_nom_113,x1_nom_114,x1_nom_115,x1_nom_116,x1_nom_117,x1_nom_118,x1_nom_119,x1_nom_120,x1_pe_1,x1_pe_2,x1_pe_3,x1_pe_4,x1_pe_5,x1_pe_6,x1_pe_7,x1_pe_8,x1_pe_9,x1_pe_10,x1_pe_11,x1_pe_12,x1_pe_13,x1_pe_14,x1_pe_15,x1_pe_16,x1_pe_17,x1_pe_18,x1_pe_19,x1_pe_20,x1_pe_21,x1_pe_22,x1_pe_23,x1_pe_24,x1_pe_25,x1_pe_26,x1_pe_27,x1_pe_28,x1_pe_29,x1_pe_30,x1_pe_31,x1_pe_32,x1_pe_33,x1_pe_34,x1_pe_35,x1_pe_36,x1_pe_37,x1_pe_38,x1_pe_39,x1_pe_40,x1_pe_41,x1_pe_42,x1_pe_43,x1_pe_44,x1_pe_45,x1_pe_46,x1_pe_47,x1_pe_48,x1_pe_49,x1_pe_50,x1_pe_51,x1_pe_52,x1_pe_53,x1_pe_54,x1_pe_55,x1_pe_56,x1_pe_57,x1_pe_58,x1_pe_59,x1_pe_60,x1_pe_61,x1_pe_62,x1_pe_63,x1_pe_64,x1_pe_65,x1_pe_66,x1_pe_67,x1_pe_68,x1_pe_69,x1_pe_70,x1_pe_71,x1_pe_72,x1_pe_73,x1_pe_74,x1_pe_75,x1_pe_76,x1_pe_77,x1_pe_78,x1_pe_79,x1_pe_80,x1_pe_81,x1_pe_82,x1_pe_83,x1_pe_84,x1_pe_85,x1_pe_86,x1_pe_87,x1_pe_88,x1_pe_89,x1_pe_90,x1_pe_91,x1_pe_92,x1_pe_93,x1_pe_94,x1_pe_95,x1_pe_96,x1_pe_97,x1_pe_98,x1_pe_99,x1_pe_100,x1_pe_101,x1_pe_102,x1_pe_103,x1_pe_104,x1_pe_105,x1_pe_106,x1_pe_107,x1_pe_108,x1_pe_109,x1_pe_110,x1_pe_111,x1_pe_112,x1_pe_113,x1_pe_114,x1_pe_115,x1_pe_116,x1_pe_117,x1_pe_118,x1_pe_119,x1_pe_120,x1_prop_1,x1_prop_2,x1_prop_3,x1_prop_4,x1_prop_5,x1_prop_6,x1_prop_7,x1_prop_8,x1_prop_9,x1_prop_10,x1_prop_11,x1_prop_12,x1_prop_13,x1_prop_14,x1_prop_15,x1_prop_16,x1_prop_17,x1_prop_18,x1_prop_19,x1_prop_20,x1_prop_21,x1_prop_22,x1_prop_23,x1_prop_24,x1_prop_25,x1_prop_26,x1_prop_27,x1_prop_28,x1_prop_29,x1_prop_30,x1_prop_31,x1_prop_32,x1_prop_33,x1_prop_34,x1_prop_35,x1_prop_36,x1_prop_37,x1_prop_38,x1_prop_39,x1_prop_40,x1_prop_41,x1_prop_42,x1_prop_43,x1_prop_44,x1_prop_45,x1_prop_46,x1_prop_47,x1_prop_48,x1_prop_49,x1_prop_50,x1_prop_51,x1_prop_52,x1_prop_53,x1_prop_54,x1_prop_55,x1_prop_56,x1_prop_57,x1_prop_58,x1_prop_59,x1_prop_60,x1_prop_61,x1_prop_62,x1_prop_63,x1_prop_64,x1_prop_65,x1_prop_66,x1_prop_67,x1_prop_68,x1_prop_69,x1_prop_70,x1_prop_71,x1_prop_72,x1_prop_73,x1_prop_74,x1_prop_75,x1_prop_76,x1_prop_77,x1_prop_78,x1_prop_79,x1_prop_80,x1_prop_81,x1_prop_82,x1_prop_83,x1_prop_84,x1_prop_85,x1_prop_86,x1_prop_87,x1_prop_88,x1_prop_89,x1_prop_90,x1_prop_91,x1_prop_92,x1_prop_93,x1_prop_94,x1_prop_95,x1_prop_96,x1_prop_97,x1_prop_98,x1_prop_99,x1_prop_100,x1_prop_101,x1_prop_102,x1_prop_103,x1_prop_104,x1_prop_105,x1_prop_106,x1_prop_107,x1_prop_108,x1_prop_109,x1_prop_110,x1_prop_111,x1_prop_112,x1_prop_113,x1_prop_114,x1_prop_115,x1_prop_116,x1_prop_117,x1_prop_118,x1_prop_119,x1_prop_120,x2_nom_1,x2_nom_2,x2_nom_3,x2_nom_4,x2_nom_5,x2_nom_6,x2_nom_7,x2_nom_8,x2_nom_9,x2_nom_10,x2_nom_11,x2_nom_12,x2_nom_13,x2_nom_14,x2_nom_15,x2_nom_16,x2_nom_17,x2_nom_18,x2_nom_19,x2_nom_20,x2_nom_21,x2_nom_22,x2_nom_23,x2_nom_24,x2_nom_25,x2_nom_26,x2_nom_27,x2_nom_28,x2_nom_29,x2_nom_30,x2_nom_31,x2_nom_32,x2_nom_33,x2_nom_34,x2_nom_35,x2_nom_36,x2_nom_37,x2_nom_38,x2_nom_39,x2_nom_40,x2_nom_41,x2_nom_42,x2_nom_43,x2_nom_44,x2_nom_45,x2_nom_46,x2_nom_47,x2_nom_48,x2_nom_49,x2_nom_50,x2_nom_51,x2_nom_52,x2_nom_53,x2_nom_54,x2_nom_55,x2_nom_56,x2_nom_57,x2_nom_58,x2_nom_59,x2_nom_60,x2_nom_61,x2_nom_62,x2_nom_63,x2_nom_64,x2_nom_65,x2_nom_66,x2_nom_67,x2_nom_68,x2_nom_69,x2_nom_70,x2_nom_71,x2_nom_72,x2_nom_73,x2_nom_74,x2_nom_75,x2_nom_76,x2_nom_77,x2_nom_78,x2_nom_79,x2_nom_80,x2_nom_81,x2_nom_82,x2_nom_83,x2_nom_84,x2_nom_85,x2_nom_86,x2_nom_87,x2_nom_88,x2_nom_89,x2_nom_90,x2_nom_91,x2_nom_92,x2_nom_93,x2_nom_94,x2_nom_95,x2_nom_96,x2_nom_97,x2_nom_98,x2_nom_99,x2_nom_100,x2_nom_101,x2_nom_102,x2_nom_103,x2_nom_104,x2_nom_105,x2_nom_106,x2_nom_107,x2_nom_108,x2_nom_109,x2_nom_110,x2_nom_111,x2_nom_112,x2_nom_113,x2_nom_114,x2_nom_115,x2_nom_116,x2_nom_117,x2_nom_118,x2_nom_119,x2_nom_120,x2_pe_1,x2_pe_2,x2_pe_3,x2_pe_4,x2_pe_5,x2_pe_6,x2_pe_7,x2_pe_8,x2_pe_9,x2_pe_10,x2_pe_11,x2_pe_12,x2_pe_13,x2_pe_14,x2_pe_15,x2_pe_16,x2_pe_17,x2_pe_18,x2_pe_19,x2_pe_20,x2_pe_21,x2_pe_22,x2_pe_23,x2_pe_24,x2_pe_25,x2_pe_26,x2_pe_27,x2_pe_28,x2_pe_29,x2_pe_30,x2_pe_31,x2_pe_32,x2_pe_33,x2_pe_34,x2_pe_35,x2_pe_36,x2_pe_37,x2_pe_38,x2_pe_39,x2_pe_40,x2_pe_41,x2_pe_42,x2_pe_43,x2_pe_44,x2_pe_45,x2_pe_46,x2_pe_47,x2_pe_48,x2_pe_49,x2_pe_50,x2_pe_51,x2_pe_52,x2_pe_53,x2_pe_54,x2_pe_55,x2_pe_56,x2_pe_57,x2_pe_58,x2_pe_59,x2_pe_60,x2_pe_61,x2_pe_62,x2_pe_63,x2_pe_64,x2_pe_65,x2_pe_66,x2_pe_67,x2_pe_68,x2_pe_69,x2_pe_70,x2_pe_71,x2_pe_72,x2_pe_73,x2_pe_74,x2_pe_75,x2_pe_76,x2_pe_77,x2_pe_78,x2_pe_79,x2_pe_80,x2_pe_81,x2_pe_82,x2_pe_83,x2_pe_84,x2_pe_85,x2_pe_86,x2_pe_87,x2_pe_88,x2_pe_89,x2_pe_90,x2_pe_91,x2_pe_92,x2_pe_93,x2_pe_94,x2_pe_95,x2_pe_96,x2_pe_97,x2_pe_98,x2_pe_99,x2_pe_100,x2_pe_101,x2_pe_102,x2_pe_103,x2_pe_104,x2_pe_105,x2_pe_106,x2_pe_107,x2_pe_108,x2_pe_109,x2_pe_110,x2_pe_111,x2_pe_112,x2_pe_113,x2_pe_114,x2_pe_115,x2_pe_116,x2_pe_117,x2_pe_118,x2_pe_119,x2_pe_120,x2_prop_1,x2_prop_2,x2_prop_3,x2_prop_4,x2_prop_5,x2_prop_6,x2_prop_7,x2_prop_8,x2_prop_9,x2_prop_10,x2_prop_11,x2_prop_12,x2_prop_13,x2_prop_14,x2_prop_15,x2_prop_16,x2_prop_17,x2_prop_18,x2_prop_19,x2_prop_20,x2_prop_21,x2_prop_22,x2_prop_23,x2_prop_24,x2_prop_25,x2_prop_26,x2_prop_27,x2_prop_28,x2_prop_29,x2_prop_30,x2_prop_31,x2_prop_32,x2_prop_33,x2_prop_34,x2_prop_35,x2_prop_36,x2_prop_37,x2_prop_38,x2_prop_39,x2_prop_40,x2_prop_41,x2_prop_42,x2_prop_43,x2_prop_44,x2_prop_45,x2_prop_46,x2_prop_47,x2_prop_48,x2_prop_49,x2_prop_50,x2_prop_51,x2_prop_52,x2_prop_53,x2_prop_54,x2_prop_55,x2_prop_56,x2_prop_57,x2_prop_58,x2_prop_59,x2_prop_60,x2_prop_61,x2_prop_62,x2_prop_63,x2_prop_64,x2_prop_65,x2_prop_66,x2_prop_67,x2_prop_68,x2_prop_69,x2_prop_70,x2_prop_71,x2_prop_72,x2_prop_73,x2_prop_74,x2_prop_75,x2_prop_76,x2_prop_77,x2_prop_78,x2_prop_79,x2_prop_80,x2_prop_81,x2_prop_82,x2_prop_83,x2_prop_84,x2_prop_85,x2_prop_86,x2_prop_87,x2_prop_88,x2_prop_89,x2_prop_90,x2_prop_91,x2_prop_92,x2_prop_93,x2_prop_94,x2_prop_95,x2_prop_96,x2_prop_97,x2_prop_98,x2_prop_99,x2_prop_100,x2_prop_101,x2_prop_102,x2_prop_103,x2_prop_104,x2_prop_105,x2_prop_106,x2_prop_107,x2_prop_108,x2_prop_109,x2_prop_110,x2_prop_111,x2_prop_112,x2_prop_113,x2_prop_114,x2_prop_115,x2_prop_116,x2_prop_117,x2_prop_118,x2_prop_119,x2_prop_120,u_nom_1,u_nom_2,u_nom_3,u_nom_4,u_nom_5,u_nom_6,u_nom_7,u_nom_8,u_nom_9,u_nom_10,u_nom_11,u_nom_12,u_nom_13,u_nom_14,u_nom_15,u_nom_16,u_nom_17,u_nom_18,u_nom_19,u_nom_20,u_nom_21,u_nom_22,u_nom_23,u_nom_24,u_nom_25,u_nom_26,u_nom_27,u_nom_28,u_nom_29,u_nom_30,u_nom_31,u_nom_32,u_nom_33,u_nom_34,u_nom_35,u_nom_36,u_nom_37,u_nom_38,u_nom_39,u_nom_40,u_nom_41,u_nom_42,u_nom_43,u_nom_44,u_nom_45,u_nom_46,u_nom_47,u_nom_48,u_nom_49,u_nom_50,u_nom_51,u_nom_52,u_nom_53,u_nom_54,u_nom_55,u_nom_56,u_nom_57,u_nom_58,u_nom_59,u_nom_60,u_nom_61,u_nom_62,u_nom_63,u_nom_64,u_nom_65,u_nom_66,u_nom_67,u_nom_68,u_nom_69,u_nom_70,u_nom_71,u_nom_72,u_nom_73,u_nom_74,u_nom_75,u_nom_76,u_nom_77,u_nom_78,u_nom_79,u_nom_80,u_nom_81,u_nom_82,u_nom_83,u_nom_84,u_nom_85,u_nom_86,u_nom_87,u_nom_88,u_nom_89,u_nom_90,u_nom_91,u_nom_92,u_nom_93,u_nom_94,u_nom_95,u_nom_96,u_nom_97,u_nom_98,u_nom_99,u_nom_100,u_nom_101,u_nom_102,u_nom_103,u_nom_104,u_nom_105,u_nom_106,u_nom_107,u_nom_108,u_nom_109,u_nom_110,u_nom_111,u_nom_112,u_nom_113,u_nom_114,u_nom_115,u_nom_116,u_nom_117,u_nom_118,u_nom_119,u_nom_120,u_pe_1,u_pe_2,u_pe_3,u_pe_4,u_pe_5,u_pe_6,u_pe_7,u_pe_8,u_pe_9,u_pe_10,u_pe_11,u_pe_12,u_pe_13,u_pe_14,u_pe_15,u_pe_16,u_pe_17,u_pe_18,u_pe_19,u_pe_20,u_pe_21,u_pe_22,u_pe_23,u_pe_24,u_pe_25,u_pe_26,u_pe_27,u_pe_28,u_pe_29,u_pe_30,u_pe_31,u_pe_32,u_pe_33,u_pe_34,u_pe_35,u_pe_36,u_pe_37,u_pe_38,u_pe_39,u_pe_40,u_pe_41,u_pe_42,u_pe_43,u_pe_44,u_pe_45,u_pe_46,u_pe_47,u_pe_48,u_pe_49,u_pe_50,u_pe_51,u_pe_52,u_pe_53,u_pe_54,u_pe_55,u_pe_56,u_pe_57,u_pe_58,u_pe_59,u_pe_60,u_pe_61,u_pe_62,u_pe_63,u_pe_64,u_pe_65,u_pe_66,u_pe_67,u_pe_68,u_pe_69,u_pe_70,u_pe_71,u_pe_72,u_pe_73,u_pe_74,u_pe_75,u_pe_76,u_pe_77,u_pe_78,u_pe_79,u_pe_80,u_pe_81,u_pe_82,u_pe_83,u_pe_84,u_pe_85,u_pe_86,u_pe_87,u_pe_88,u_pe_89,u_pe_90,u_pe_91,u_pe_92,u_pe_93,u_pe_94,u_pe_95,u_pe_96,u_pe_97,u_pe_98,u_pe_99,u_pe_100,u_pe_101,u_pe_102,u_pe_103,u_pe_104,u_pe_105,u_pe_106,u_pe_107,u_pe_108,u_pe_109,u_pe_110,u_pe_111,u_pe_112,u_pe_113,u_pe_114,u_pe_115,u_pe_116,u_pe_117,u_pe_118,u_pe_119,u_pe_120,u_prop_1,u_prop_2,u_prop_3,u_prop_4,u_prop_5,u_prop_6,u_prop_7,u_prop_8,u_prop_9,u_prop_10,u_prop_11,u_prop_12,u_prop_13,u_prop_14,u_prop_15,u_prop_16,u_prop_17,u_prop_18,u_prop_19,u_prop_20,u_prop_21,u_prop_22,u_prop_23,u_prop_24,u_prop_25,u_prop_26,u_prop_27,u_prop_28,u_prop_29,u_prop_30,u_prop_31,u_prop_32,u_prop_33,u_prop_34,u_prop_35,u_prop_36,u_prop_37,u_prop_38,u_prop_39,u_prop_40,u_prop_41,u_prop_42,u_prop_43,u_prop_44,u_prop_45,u_prop_46,u_prop_47,u_prop_48,u_prop_49,u_prop_50,u_prop_51,u_prop_52,u_prop_53,u_prop_54,u_prop_55,u_prop_56,u_prop_57,u_prop_58,u_prop_59,u_prop_60,u_prop_61,u_prop_62,u_prop_63,u_prop_64,u_prop_65,u_prop_66,u_prop_67,u_prop_68,u_prop_69,u_prop_70,u_prop_71,u_prop_72,u_prop_73,u_prop_74,u_prop_75,u_prop_76,u_prop_77,u_prop_78,u_prop_79,u_prop_80,u_prop_81,u_prop_82,u_prop_83,u_prop_84,u_prop_85,u_prop_86,u_prop_87,u_prop_88,u_prop_89,u_prop_90,u_prop_91,u_prop_92,u_prop_93,u_prop_94,u_prop_95,u_prop_96,u_prop_97,u_prop_98,u_prop_99,u_prop_100,u_prop_101,u_prop_102,u_prop_103,u_prop_104,u_prop_105,u_prop_106,u_prop_107,u_prop_108,u_prop_109,u_prop_110,u_prop_111,u_prop_112,u_prop_113,u_prop_114,u_prop_115,u_prop_116,u_prop_117,u_prop_118,u_prop_119,u_prop_120,vol_nom_1,vol_nom_2,vol_nom_3,vol_nom_4,vol_nom_5,vol_nom_6,vol_nom_7,vol_nom_8,vol_nom_9,vol_nom_10,vol_nom_11,vol_nom_12,vol_nom_13,vol_nom_14,vol_nom_15,vol_nom_16,vol_nom_17,vol_nom_18,vol_nom_19,vol_nom_20,vol_nom_21,vol_nom_22,vol_nom_23,vol_nom_24,vol_nom_25,vol_nom_26,vol_nom_27,vol_nom_28,vol_nom_29,vol_nom_30,vol_nom_31,vol_nom_32,vol_nom_33,vol_nom_34,vol_nom_35,vol_nom_36,vol_nom_37,vol_nom_38,vol_nom_39,vol_nom_40,vol_nom_41,vol_nom_42,vol_nom_43,vol_nom_44,vol_nom_45,vol_nom_46,vol_nom_47,vol_nom_48,vol_nom_49,vol_nom_50,vol_nom_51,vol_nom_52,vol_nom_53,vol_nom_54,vol_nom_55,vol_nom_56,vol_nom_57,vol_nom_58,vol_nom_59,vol_nom_60,vol_nom_61,vol_nom_62,vol_nom_63,vol_nom_64,vol_nom_65,vol_nom_66,vol_nom_67,vol_nom_68,vol_nom_69,vol_nom_70,vol_nom_71,vol_nom_72,vol_nom_73,vol_nom_74,vol_nom_75,vol_nom_76,vol_nom_77,vol_nom_78,vol_nom_79,vol_nom_80,vol_nom_81,vol_nom_82,vol_nom_83,vol_nom_84,vol_nom_85,vol_nom_86,vol_nom_87,vol_nom_88,vol_nom_89,vol_nom_90,vol_nom_91,vol_nom_92,vol_nom_93,vol_nom_94,vol_nom_95,vol_nom_96,vol_nom_97,vol_nom_98,vol_nom_99,vol_nom_100,vol_nom_101,vol_nom_102,vol_nom_103,vol_nom_104,vol_nom_105,vol_nom_106,vol_nom_107,vol_nom_108,vol_nom_109,vol_nom_110,vol_nom_111,vol_nom_112,vol_nom_113,vol_nom_114,vol_nom_115,vol_nom_116,vol_nom_117,vol_nom_118,vol_nom_119,vol_nom_120,vol_pe_1,vol_pe_2,vol_pe_3,vol_pe_4,vol_pe_5,vol_pe_6,vol_pe_7,vol_pe_8,vol_pe_9,vol_pe_10,vol_pe_11,vol_pe_12,vol_pe_13,vol_pe_14,vol_pe_15,vol_pe_16,vol_pe_17,vol_pe_18,vol_pe_19,vol_pe_20,vol_pe_21,vol_pe_22,vol_pe_23,vol_pe_24,vol_pe_25,vol_pe_26,vol_pe_27,vol_pe_28,vol_pe_29,vol_pe_30,vol_pe_31,vol_pe_32,vol_pe_33,vol_pe_34,vol_pe_35,vol_pe_36,vol_pe_37,vol_pe_38,vol_pe_39,vol_pe_40,vol_pe_41,vol_pe_42,vol_pe_43,vol_pe_44,vol_pe_45,vol_pe_46,vol_pe_47,vol_pe_48,vol_pe_49,vol_pe_50,vol_pe_51,vol_pe_52,vol_pe_53,vol_pe_54,vol_pe_55,vol_pe_56,vol_pe_57,vol_pe_58,vol_pe_59,vol_pe_60,vol_pe_61,vol_pe_62,vol_pe_63,vol_pe_64,vol_pe_65,vol_pe_66,vol_pe_67,vol_pe_68,vol_pe_69,vol_pe_70,vol_pe_71,vol_pe_72,vol_pe_73,vol_pe_74,vol_pe_75,vol_pe_76,vol_pe_77,vol_pe_78,vol_pe_79,vol_pe_80,vol_pe_81,vol_pe_82,vol_pe_83,vol_pe_84,vol_pe_85,vol_pe_86,vol_pe_87,vol_pe_88,vol_pe_89,vol_pe_90,vol_pe_91,vol_pe_92,vol_pe_93,vol_pe_94,vol_pe_95,vol_pe_96,vol_pe_97,vol_pe_98,vol_pe_99,vol_pe_100,vol_pe_101,vol_pe_102,vol_pe_103,vol_pe_104,vol_pe_105,vol_pe_106,vol_pe_107,vol_pe_108,vol_pe_109,vol_pe_110,vol_pe_111,vol_pe_112,vol_pe_113,vol_pe_114,vol_pe_115,vol_pe_116,vol_pe_117,vol_pe_118,vol_pe_119,vol_pe_120,vol_prop_1,vol_prop_2,vol_prop_3,vol_prop_4,vol_prop_5,vol_prop_6,vol_prop_7,vol_prop_8,vol_prop_9,vol_prop_10,vol_prop_11,vol_prop_12,vol_prop_13,vol_prop_14,vol_prop_15,vol_prop_16,vol_prop_17,vol_prop_18,vol_prop_19,vol_prop_20,vol_prop_21,vol_prop_22,vol_prop_23,vol_prop_24,vol_prop_25,vol_prop_26,vol_prop_27,vol_prop_28,vol_prop_29,vol_prop_30,vol_prop_31,vol_prop_32,vol_prop_33,vol_prop_34,vol_prop_35,vol_prop_36,vol_prop_37,vol_prop_38,vol_prop_39,vol_prop_40,vol_prop_41,vol_prop_42,vol_prop_43,vol_prop_44,vol_prop_45,vol_prop_46,vol_prop_47,vol_prop_48,vol_prop_49,vol_prop_50,vol_prop_51,vol_prop_52,vol_prop_53,vol_prop_54,vol_prop_55,vol_prop_56,vol_prop_57,vol_prop_58,vol_prop_59,vol_prop_60,vol_prop_61,vol_prop_62,vol_prop_63,vol_prop_64,vol_prop_65,vol_prop_66,vol_prop_67,vol_prop_68,vol_prop_69,vol_prop_70,vol_prop_71,vol_prop_72,vol_prop_73,vol_prop_74,vol_prop_75,vol_prop_76,vol_prop_77,vol_prop_78,vol_prop_79,vol_prop_80,vol_prop_81,vol_prop_82,vol_prop_83,vol_prop_84,vol_prop_85,vol_prop_86,vol_prop_87,vol_prop_88,vol_prop_89,vol_prop_90,vol_prop_91,vol_prop_92,vol_prop_93,vol_prop_94,vol_prop_95,vol_prop_96,vol_prop_97,vol_prop_98,vol_prop_99,vol_prop_100,vol_prop_101,vol_prop_102,vol_prop_103,vol_prop_104,vol_prop_105,vol_prop_106,vol_prop_107,vol_prop_108,vol_prop_109,vol_prop_110,vol_prop_111,vol_prop_112,vol_prop_113,vol_prop_114,vol_prop_115,vol_prop_116,vol_prop_117,vol_prop_118,vol_prop_119,vol_prop_120,param_nom_1,param_nom_2,param_nom_3,param_nom_4,param_nom_5,param_nom_6,param_nom_7,param_nom_8,param_nom_9,param_nom_10,param_nom_11,param_nom_12,param_nom_13,param_nom_14,param_nom_15,param_nom_16,param_nom_17,param_nom_18,param_nom_19,param_nom_20,param_nom_21,param_nom_22,param_nom_23,param_nom_24,param_nom_25,param_nom_26,param_nom_27,param_nom_28,param_nom_29,param_nom_30,param_nom_31,param_nom_32,param_nom_33,param_nom_34,param_nom_35,param_nom_36,param_nom_37,param_nom_38,param_nom_39,param_nom_40,param_nom_41,param_nom_42,param_nom_43,param_nom_44,param_nom_45,param_nom_46,param_nom_47,param_nom_48,param_nom_49,param_nom_50,param_nom_51,param_nom_52,param_nom_53,param_nom_54,param_nom_55,param_nom_56,param_nom_57,param_nom_58,param_nom_59,param_nom_60,param_nom_61,param_nom_62,param_nom_63,param_nom_64,param_nom_65,param_nom_66,param_nom_67,param_nom_68,param_nom_69,param_nom_70,param_nom_71,param_nom_72,param_nom_73,param_nom_74,param_nom_75,param_nom_76,param_nom_77,param_nom_78,param_nom_79,param_nom_80,param_nom_81,param_nom_82,param_nom_83,param_nom_84,param_nom_85,param_nom_86,param_nom_87,param_nom_88,param_nom_89,param_nom_90,param_nom_91,param_nom_92,param_nom_93,param_nom_94,param_nom_95,param_nom_96,param_nom_97,param_nom_98,param_nom_99,param_nom_100,param_nom_101,param_nom_102,param_nom_103,param_nom_104,param_nom_105,param_nom_106,param_nom_107,param_nom_108,param_nom_109,param_nom_110,param_nom_111,param_nom_112,param_nom_113,param_nom_114,param_nom_115,param_nom_116,param_nom_117,param_nom_118,param_nom_119,param_nom_120,param_pe_1,param_pe_2,param_pe_3,param_pe_4,param_pe_5,param_pe_6,param_pe_7,param_pe_8,param_pe_9,param_pe_10,param_pe_11,param_pe_12,param_pe_13,param_pe_14,param_pe_15,param_pe_16,param_pe_17,param_pe_18,param_pe_19,param_pe_20,param_pe_21,param_pe_22,param_pe_23,param_pe_24,param_pe_25,param_pe_26,param_pe_27,param_pe_28,param_pe_29,param_pe_30,param_pe_31,param_pe_32,param_pe_33,param_pe_34,param_pe_35,param_pe_36,param_pe_37,param_pe_38,param_pe_39,param_pe_40,param_pe_41,param_pe_42,param_pe_43,param_pe_44,param_pe_45,param_pe_46,param_pe_47,param_pe_48,param_pe_49,param_pe_50,param_pe_51,param_pe_52,param_pe_53,param_pe_54,param_pe_55,param_pe_56,param_pe_57,param_pe_58,param_pe_59,param_pe_60,param_pe_61,param_pe_62,param_pe_63,param_pe_64,param_pe_65,param_pe_66,param_pe_67,param_pe_68,param_pe_69,param_pe_70,param_pe_71,param_pe_72,param_pe_73,param_pe_74,param_pe_75,param_pe_76,param_pe_77,param_pe_78,param_pe_79,param_pe_80,param_pe_81,param_pe_82,param_pe_83,param_pe_84,param_pe_85,param_pe_86,param_pe_87,param_pe_88,param_pe_89,param_pe_90,param_pe_91,param_pe_92,param_pe_93,param_pe_94,param_pe_95,param_pe_96,param_pe_97,param_pe_98,param_pe_99,param_pe_100,param_pe_101,param_pe_102,param_pe_103,param_pe_104,param_pe_105,param_pe_106,param_pe_107,param_pe_108,param_pe_109,param_pe_110,param_pe_111,param_pe_112,param_pe_113,param_pe_114,param_pe_115,param_pe_116,param_pe_117,param_pe_118,param_pe_119,param_pe_120,param_prop_1,param_prop_2,param_prop_3,param_prop_4,param_prop_5,param_prop_6,param_prop_7,param_prop_8,param_prop_9,param_prop_10,param_prop_11,param_prop_12,param_prop_13,param_prop_14,param_prop_15,param_prop_16,param_prop_17,param_prop_18,param_prop_19,param_prop_20,param_prop_21,param_prop_22,param_prop_23,param_prop_24,param_prop_25,param_prop_26,param_prop_27,param_prop_28,param_prop_29,param_prop_30,param_prop_31,param_prop_32,param_prop_33,param_prop_34,param_prop_35,param_prop_36,param_prop_37,param_prop_38,param_prop_39,param_prop_40,param_prop_41,param_prop_42,param_prop_43,param_prop_44,param_prop_45,param_prop_46,param_prop_47,param_prop_48,param_prop_49,param_prop_50,param_prop_51,param_prop_52,param_prop_53,param_prop_54,param_prop_55,param_prop_56,param_prop_57,param_prop_58,param_prop_59,param_prop_60,param_prop_61,param_prop_62,param_prop_63,param_prop_64,param_prop_65,param_prop_66,param_prop_67,param_prop_68,param_prop_69,param_prop_70,param_prop_71,param_prop_72,param_prop_73,param_prop_74,param_prop_75,param_prop_76,param_prop_77,param_prop_78,param_prop_79,param_prop_80,param_prop_81,param_prop_82,param_prop_83,param_prop_84,param_prop_85,param_prop_86,param_prop_87,param_prop_88,param_prop_89,param_prop_90,param_prop_91,param_prop_92,param_prop_93,param_prop_94,param_prop_95,param_prop_96,param_prop_97,param_prop_98,param_prop_99,param_prop_100,param_prop_101,param_prop_102,param_prop_103,param_prop_104,param_prop_105,param_prop_106,param_prop_107,param_prop_108,param_prop_109,param_prop_110,param_prop_111,param_prop_112,param_prop_113,param_prop_114,param_prop_115,param_prop_116,param_prop_117,param_prop_118,param_prop_119,param_prop_120
0,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.01,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.0205569250444265,0.00932520056922504,0.00932520056922504,0.00932520056922504,0.00932520056922504,0.00932520056922504,0.00932520056922504,0.00932520056922504,0.00932520056922504,0.00932520056922504,0.00932520056922504,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,0.00565660771333925,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,-0.519418213170831,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2
1,-0.00448842190642537,-0.00410896395763678,-0.00181290394898534,0.00651173477979668,-0.00838899857868206,0.00502834102824318,-0.0113026962129977,0.00463972605535947,-0.0126213789227629,0.00259755086485807,-0.00448842190642537,-0.00410896395763678,-0.00181290394898534,0.00651173477979668,-0.00838899857868206,0.00502834102824318,-0.0113026962129977,0.00463972605535947,-0.0126213789227629,0.00259755086485807,-0.00922346822294147,-0.0097456051528834,0.00272518621099955,-0.00254999512502305,0.00414749194489472,-0.00836304041740608,-0.00693556194673466,0.000178622834314981,-0.0108781899654878,-0.00106624597893137,-0.00721839924857657,-0.0108364615728845,0.00687394286603043,0.00252629932039613,-0.00680548227246824,-0.00346373255355211,-0.0100882303204476,0.000999334270643227,-0.0104127036493313,-0.00661188375067625,-0.00292574044034122,-0.00794249249067226,0.00124601528568641,-0.00981692646000248,-0.0123010291133972,-0.0033947813937332,-0.00851541941662533,-0.00250581487562752,-0.00937052593425092,-0.00555317202458146,-0.00226372253702572,-0.00982894412500338,-0.00233708863897115,0.00270403948746688,-0.0118101052090505,0.00503622117996821,0.00574532235101746,-0.00870610152824023,0.000962989615002905,-0.011259984570048,-0.00536156158685501,-0.0113374606309308,0.00144763006023814,-0.00725410269110492,-0.00300036783932895,-0.0036383719535158,0.00286506204825316,-0.00539574285765626,-0.00968269963704489,-0.00513390704984797,0.00346561172738673,-0.00730836046050528,-0.009585215836612,-0.00448352061878946,5.75006033969811e-05,0.00643290878526141,-0.0116364846488841,-0.00679976302623554,-0.00437114821847516,0.00549096288215165,-0.00118387870993231,0.00189793948554718,0.0041853914853033,-0.00989856378817906,-0.00164821110070295,-0.00370770866360202,0.00084544944769031,-0.0106337609860158,0.00692983269857306,-0.00955746380477699,-0.0117187653497013,3.88458771830025e-07,-0.00233060345516047,-0.00469876721148944,0.000229531613640147,0.00301299225671264,0.000547720417678437,-0.0114209284012993,0.00482037090455374,0.00115461192484135,0.00137081205812816,-0.00115972453462771,-0.00885872978656367,-0.00339349129634618,0.0043403334722326,0.00301537722334744,-0.0037102124863869,0.0055588741243354,-0.00545002394466659,-0.0108699855741813,0.00434238640651425,0.00111250594656262,0.00521207051347845,0.00226879310110796,-0.00322424517616417,-0.000226272597677088,-0.00340078937666393,-0.00100148034207683,-0.00582171269803339,0.000637022433125563,0.000496132598494128,0.000875590547282724,0.00317165055593416,0.0114962892847162,-0.00340444407376256,0.0100128955331627,-0.00631814170807821,0.00962428056027897,-0.00763682441784335,0.00758210536977757,0.000496132598494128,0.000875590547282724,0.00317165055593416,0.0114962892847162,-0.00340444407376256,0.0100128955331627,-0.00631814170807821,0.00962428056027897,-0.00763682441784335,0.00758210536977757,-0.00423891371802197,-0.0047610506479639,0.00770974071591905,0.00243455937989645,0.00913204644981422,-0.00337848591248657,-0.00195100744181516,0.00516317733923448,-0.00589363546056832,0.00391830852598813,-0.00223384474365706,-0.00585190706796503,0.0118584973709499,0.00751085382531563,-0.00182092776754874,0.00152082195136739,-0.00510367581552808,0.00598388877556273,-0.0054281491444118,-0.00162732924575675,0.00205881406457828,-0.00295793798575276,0.00623056979060591,-0.00483237195508298,-0.00731647460847771,0.0015897731111863,-0.00353086491170583,0.00247873962929198,-0.00438597142933142,-0.000568617519661962,0.00272083196789378,-0.00484438962008388,0.00264746586594835,0.00768859399238638,-0.00682555070413103,0.0100207756848877,0.010729876855937,-0.00372154702332073,0.00594754411992241,-0.00627543006512855,-0.000377007081935513,-0.00635290612601133,0.00643218456515764,-0.00226954818618542,0.00198418666559055,0.00134618255140371,0.00784961655317266,-0.000411188352736764,-0.00469814513212539,-0.000149352544928464,0.00845016623230623,-0.00232380595558578,-0.0046006613316925,0.000501033886130039,0.00504205510831648,0.0114174632901809,-0.00665193014396457,-0.00181520852131604,0.000613406286444339,0.0104755173870712,0.00380067579498719,0.00688249399046668,0.0091699459902228,-0.00491400928325956,0.00333634340421655,0.00127684584131748,0.00583000395260981,-0.00564920648109632,0.0119143872034926,-0.00457290929985749,-0.00673421084478182,0.00498494296369133,0.00265395104975903,0.00028578729343006,0.00521408611855965,0.00799754676163214,0.00553227492259794,-0.00643637389637976,0.00980492540947324,0.00613916642976085,0.00635536656304767,0.00382482997029179,-0.00387417528164417,0.00159106320857332,0.0093248879771521,0.00799993172826695,0.0012743420185326,0.0105434286292549,-0.000465469439747092,-0.00588543106926182,0.00932694091143375,0.00609706045148212,0.0101966250183979,0.00725334760602746,0.00176030932875533,0.00475828190724241,0.00158376512825557,0.00398307416284268,-0.000837158193113889,0.00562157693804506,-0.000627039849026016,-0.000247581900237421,0.00204847810841401,0.010373116837196,-0.00452761652128271,0.00888972308564254,-0.00744131415559835,0.00850110811275883,-0.0087599968653635,0.00645893292225742,-0.000993899134614595,-0.000614441185826,0.00168161882282543,0.0100062575516075,-0.00489447580687129,0.00852286380005396,-0.00780817344118693,0.00813424882717025,-0.00912685615095208,0.00609207363666884,-0.00572894545113069,-0.00625108238107263,0.00621970898281033,0.00094452764678773,0.0076420147167055,-0.0048685176455953,-0.00344103917492388,0.00367314560612576,-0.00738366719367704,0.00242827679287941,-0.00372387647676579,-0.00734193880107376,0.0103684656378412,0.00602082209220691,-0.00331095950065746,3.07902182586694e-05,-0.0065937075486368,0.004493857042454,-0.00691818087752052,-0.00311736097886547,0.000568782331469555,-0.00444796971886148,0.00474053805749719,-0.0063224036881917,-0.00880650634158643,9.97413780775757e-05,-0.00502089664481455,0.000988707896183256,-0.00587600316244014,-0.00205864925277069,0.00123080023478505,-0.00633442135319261,0.00115743413283963,0.00619856225927766,-0.00831558243723975,0.00853074395177898,0.00923984512282824,-0.00521157875642946,0.00445751238681368,-0.00776546179823727,-0.00186703881504424,-0.00784293785912005,0.00494215283204891,-0.00375957991929415,0.000494154932481825,-0.000143849181705018,0.00635958482006393,-0.00190122008584549,-0.00618817686523411,-0.00163938427803719,0.0069601344991975,-0.00381383768869451,-0.00609069306480122,-0.000988997846978685,0.00355202337520776,0.00992743155707218,-0.00814196187707329,-0.00330524025442477,-0.000876625446664385,0.00898548565396243,0.00231064406187847,0.00539246225735796,0.00767991425711407,-0.00640404101636828,0.00184631167110783,-0.000213185891791246,0.00433997221950109,-0.00713923821420504,0.0104243554703838,-0.00606294103296621,-0.00822424257789055,0.00349491123058261,0.00116391931665031,-0.00120424443967866,0.00372405438545092,0.00650751502852342,0.00404224318948921,-0.00792640562948848,0.00831489367636452,0.00464913469665213,0.00486533482993894,0.00233479823718307,-0.00536420701475289,0.000101031475464597,0.00783485624404337,0.00650989999515822,-0.000215689714576124,0.00905339689614618,-0.00195550117285582,-0.00737546280237055,0.00783690917832502,0.0046070287183734,0.00870659328528922,0.00576331587291874,0.000270277595646602,0.00326825017413369,9.37333951468511e-05,0.00249304242973395,-0.00232718992622261,0.00413154520493634,-0.0348821301359254,-0.0487700953682107,-0.0351256635524064,-0.0383439750212541,-0.031873973881221,-0.042649023898745,-0.0336902441599662,-0.0299178067483499,-0.0392511281617937,-0.0488735810175805,-0.0348821301359254,-0.0487700953682107,-0.0351256635524064,-0.0383439750212541,-0.031873973881221,-0.042649023898745,-0.0336902441599662,-0.0299178067483499,-0.0392511281617937,-0.0488735810175805,-0.048899115175016,-0.0344876260744604,-0.0445377956040703,-0.0338253189631826,-0.0457107015063485,-0.038825353176755,-0.0386768848926626,-0.0391795525300717,-0.0340636256712714,-0.0313343454465802,-0.0393139075455195,-0.0459394890472664,-0.0315941296547268,-0.0356239587334295,-0.0416441133505483,-0.0432635882226646,-0.032933294112097,-0.0340558962316052,-0.0372908624843692,-0.0377205158001593,-0.0456662086273723,-0.0404442544480931,-0.045660156833461,-0.0481546581716648,-0.0414195168038457,-0.0295977736141206,-0.0473125546192103,-0.0322567310919196,-0.0381556216182507,-0.043657414074612,-0.0484157770209228,-0.0446749570381102,-0.0323467593528664,-0.0465941088134682,-0.0462875983710254,-0.0440091783700259,-0.0395790291838698,-0.0299137258283363,-0.0486027921180819,-0.0425734080104431,-0.0404663855149693,-0.0298942388612466,-0.0393178626920608,-0.0403628935747302,-0.0412090236186459,-0.0383569051943156,-0.0346191439367839,-0.0477314909203473,-0.0431185155809917,-0.0467294249910182,-0.0311727812632561,-0.035694566467695,-0.0334029291910904,-0.0482955313982537,-0.0417164323515631,-0.0383525056299892,-0.0356491819217873,-0.03526664488675,-0.0474040332270138,-0.0492655988621864,-0.0384738332622803,-0.0413944704991933,-0.0380774294576708,-0.0455071765153162,-0.0322066210192996,-0.0472552321322734,-0.0466469608904973,-0.0306134230370619,-0.0458799795436308,-0.0359688756765463,-0.045400402948598,-0.0405914973095171,-0.0370568451930876,-0.0296778812940271,-0.0443291796403683,-0.0402132909274594,-0.0415480678410977,-0.040889760559519,-0.0414582744417826,-0.0356515863150752,-0.037895496749556,-0.0389550180646881,-0.0384006673211411,-0.032097344354724,-0.0408198707170514,-0.0437516888524245,-0.0442172012909331,-0.044521676963623,-0.0370056183423272,-0.0429465066367125,-0.0342984858522452,-0.032685163800397,-0.0358710254202917,-0.0426258603679424,-0.0463110555712496,-0.0488071344547211,-0.0359179687189707,-0.0362060955560764,-0.048105422396236,-0.045870742541574,0.0149634149132697,0.00107544968098432,0.0147198814967886,0.0115015700279409,0.017971571167974,0.00719652115045003,0.0161553008892288,0.0199277383008451,0.0105944168874013,0.000971964031614521,0.0149634149132697,0.00107544968098432,0.0147198814967886,0.0115015700279409,0.017971571167974,0.00719652115045003,0.0161553008892288,0.0199277383008451,0.0105944168874013,0.000971964031614521,0.000946429874178981,0.0153579189747346,0.00530774944512474,0.0160202260860124,0.00413484354284646,0.01102019187244,0.0111686601565324,0.0106659925191233,0.0157819193779236,0.0185111996026148,0.0105316375036755,0.00390605600192858,0.0182514153944682,0.0142215863157655,0.00820143169864669,0.00658195682653038,0.016912250937098,0.0157896488175898,0.0125546825648258,0.0121250292490357,0.00417933642182267,0.00940129060110187,0.00418538821573399,0.00169088687753024,0.00842602824534929,0.0202477714350744,0.00253299042998472,0.0175888139572754,0.0116899234309444,0.00618813097458298,0.0014297680282722,0.00517058801108482,0.0174987856963286,0.00325143623572676,0.00355794667816957,0.00583636667916911,0.0102665158653252,0.0199318192208587,0.00124275293111307,0.00727213703875193,0.00937915953422572,0.0199513061879484,0.0105276823571342,0.00948265147446481,0.00863652143054906,0.0114886398548794,0.0152264011124111,0.00211405412884766,0.0067270294682033,0.00311612005817685,0.0186727637859389,0.0141509785815,0.0164426158581046,0.00155001365094133,0.00812911269763186,0.0114930394192059,0.0141963631274078,0.014578900162445,0.00244151182218118,0.000579946187008636,0.0113717117869147,0.00845107455000175,0.0117681155915242,0.00433836853387877,0.0176389240298954,0.00259031291692159,0.00319858415869775,0.0192321220121331,0.00396556550556416,0.0138766693726487,0.00444514210059701,0.00925404773967794,0.0127886998561074,0.0201676637551679,0.00551636540882674,0.00963225412173556,0.00829747720809734,0.00895578448967603,0.00838727060741243,0.0141939587341198,0.011950048299639,0.0108905269845069,0.0114448777280539,0.017748200694471,0.00902567433214365,0.00609385619677048,0.0056283437582619,0.00532386808557202,0.0128399267068678,0.00689903841248246,0.0155470591969498,0.017160381248798,0.0139745196289033,0.00721968468125259,0.00353448947794535,0.00103841059447394,0.0139275763302243,0.0136394494931186,0.00174012265295898,0.00397480250762096,0.00373169043806821,-0.0101562747942171,0.00348815702158714,0.000269845552739491,0.00673984669277257,-0.00403520332475141,0.00492357641402734,0.00869601382564368,-0.000637307587800181,-0.0102597604435869,6.30975821824141e-05,-0.0138248676501029,-0.000180435834298651,-0.0033987473031463,0.00307125383688678,-0.0077037961806372,0.00125498355814154,0.00502742096975789,-0.00430590044368597,-0.0139283532994727,-0.0139538874569083,0.000457601643647347,-0.0095925678859625,0.00111990875492519,-0.0107654737882408,-0.00388012545864723,-0.00373165717455487,-0.00423432481196389,0.000881602046836378,0.00361088227152761,-0.00436867982741171,-0.0109942613291587,0.00335109806338098,-0.000678731015321779,-0.00669888563244055,-0.00831836050455686,0.00201193360601072,0.000889331486502565,-0.00234563476626142,-0.00277528808205151,-0.0107209809092646,-0.00549902672998537,-0.0107149291153532,-0.013209430453557,-0.00647428908573795,0.00534745410398717,-0.0123673269011025,0.00268849662618815,-0.00321039390014288,-0.00871218635650426,-0.013470549302815,-0.00972972932000242,0.00259846836524133,-0.0116488810953605,-0.0113423706529177,-0.00906395065191813,-0.00463380146576202,0.00503150188977144,-0.0136575643999742,-0.00762818029233531,-0.00552115779686152,0.00505098885686116,-0.00437263497395302,-0.00541766585662243,-0.00626379590053817,-0.0034116774762078,0.000326083781323863,-0.0127862632022396,-0.00817328786288394,-0.0117841972729104,0.00377244645485164,-0.000749338749587252,0.00154229852701739,-0.0133503036801459,-0.00677120463345538,-0.00340727791188139,-0.000703954203679484,-0.000321417168642222,-0.0124588055089061,-0.0143203711440786,-0.00352860554417255,-0.00644924278108549,-0.00313220173956305,-0.0105619487972085,0.00273860669880811,-0.0123100044141656,-0.0117017331723895,0.0043318046810459,-0.0109347518255231,-0.00102364795843854,-0.0104551752304902,-0.0056462695914093,-0.00211161747497986,0.00526734642408066,-0.0093839519222605,-0.00526806320935168,-0.0066028401229899,-0.00594453284141121,-0.00651304672367481,-0.000706358596967485,-0.00295026903144823,-0.00400979034658029,-0.00345543960303337,0.00284788336338381,-0.00587464299894359,-0.00880646113431676,-0.00927197357282534,-0.00957644924551522,-0.0020603906242194,-0.00800127891860478,0.000646741865862599,0.00226006391771072,-0.000925797702183966,-0.00768063264983465,-0.0113658278531419,-0.0138619067366133,-0.000972741000862931,-0.00126086783796859,-0.0131601946781283,-0.0109255148234663,0.157605496470396,0.222749287353822,0.323577686174581,-0.3076890540282,0.187560966632299,0.0769726560273969,0.0961267379548852,-0.0198265661976749,0.102126271153656,-0.0470215996763657,0.157605496470396,0.222749287353822,0.323577686174581,-0.3076890540282,0.187560966632299,0.0769726560273969,0.0961267379548852,-0.0198265661976749,0.102126271153656,-0.0470215996763657,-0.0361015682606519,0.0950878783543659,0.116796603085734,0.133675997220166,0.00473760469944529,0.0470095650312589,0.0272571400620904,0.194289963626679,0.0645579047173507,0.0311529106578122,0.196874043370598,0.135255626139807,-0.116216046461208,0.047444576098265,0.0965148003719009,0.0587016028115733,0.382796319379841,-0.0739971735122496,-0.0205567705122107,-0.0157612161240303,-0.148814813784261,0.0632339920008791,0.171905021959189,-0.0197515293637855,0.0390237457726199,0.0310281520887509,0.128268270603968,0.150777258463596,-0.129042545251293,0.14480768437912,-0.0107910239946759,-0.0363359050924403,0.129354636369561,0.13234787275266,0.100660221443791,0.478751963613358,0.0909092568722121,0.147954587912468,0.0247624550498896,-0.312005845141883,-0.0132965813816256,0.335185614079175,0.0964360612560213,0.0121934682966649,-0.0206262103845607,0.345126005064098,-0.0367843175032932,-0.014321230359499,-0.329036344030513,0.0502696914923752,-0.0399421408791801,0.20557018926923,0.086915223483,-0.054168057905399,-0.000104697924954218,-0.12405511087502,0.116764203129217,0.090957308448694,0.277013717770697,-0.017626653817482,0.0639611889932954,0.0997667096752861,-0.0681886060267207,0.0396594689199316,0.0562227273191426,0.0201508395135661,0.0714277211898018,0.233994481926266,0.177219834810358,0.0693222570590867,0.139788238037252,0.0324323759913104,0.0432331704136815,-0.0758827325193774,0.0603832116000168,0.13070051824651,0.0920977580509697,0.0751339240514077,0.145488972502696,0.0716597029665565,0.0629189199367529,0.0399146238067699,0.123041208954627,0.0574791363271397,0.163222727022435,0.0942829231799792,0.078102082944253,0.103304533399509,-0.029731344362775,-0.339507708513602,-0.341837515774901,-0.0538860786842787,0.122706070141181,0.644197030867325,0.110808373514922,0.107318183735051,0.084565498842661,0.30347955841445,0.0313882943811081,0.112102102965942,-0.010611911010462,-0.00203945288188048,-0.00686128670410518,-0.0131998071370995,0.255374514325917,-0.0144799464435102,-0.0681885015629825,-0.186719333955314,-0.00901491314844579,0.000769571305960439,-0.010611911010462,-0.00203945288188048,-0.00686128670410518,-0.0131998071370995,0.255374514325917,-0.0144799464435102,-0.0681885015629825,-0.186719333955314,-0.00901491314844579,0.000769571305960439,0.000458699473299554,-0.178829171213416,-0.0118216993474362,0.132905111171996,0.0084395246741306,-0.0160409351216903,-0.00826080727066199,-0.0181432763425889,-0.0734383439269523,0.154729042274744,-0.0107853579792107,-0.000329299088920533,-0.0113778957297153,0.231457500314451,-0.00858487320540507,-0.00093752169822607,-0.053117224533744,-0.160734624551099,-0.208061937630747,-0.010757375748915,0.00799993235208635,-0.00892081044095495,-0.00640653724492895,-0.00112054265871273,-0.00583699314194584,-0.172692196446872,-0.00551770725660304,-0.214053410244279,-0.0167143143640576,-0.00336194471938502,-0.00526439474641539,-0.00717050738981018,0.294533493278988,0.0166705136265167,-0.00357954383576351,-0.00838186242660719,-0.0207206789891861,-0.0745234545082969,-0.0136731733107214,0.00708091874110407,0.0318511491329561,-0.224170226737416,0.00581442632504871,-0.0184855336090247,-0.00928453563768803,-0.0161933261453428,-0.0169605667099981,0.00448525020524094,-0.00484606153837625,-0.00519311739050998,-0.074259441549494,-0.179339262629889,0.245664325800451,-0.00195766984023762,-0.0236703834207669,-0.0183583678080553,-0.186400882506017,0.256118105198641,-0.00375135208629108,0.00646242601586548,-0.0172532960239164,-0.0084900850957407,-0.0217946437896683,-0.00212201699349426,-0.112498164646886,-0.00675650164841965,-0.00468117228746643,0.386408959982472,-0.00791510862826526,0.260083775273204,-0.00141886932423465,-0.0147693357802756,-0.000588477645493249,-0.338026914392438,-0.0101288383821397,-0.0186083799776405,-0.0170801726733973,0.0133072912381714,-0.0231008303004698,0.137943018581693,-0.0198742479470939,-0.0215181222482701,-0.017038503373146,0.294866529294798,-0.0122939238806203,-0.0218352165989303,-0.0101369084034381,-0.0205309680739327,-0.125762007282211,0.0122458080536065,-0.169507686737446,-0.161065399281719,-0.295313515334465,-0.0119913977836487,-0.00804619625544213,-0.0063974225814294,0.0214458849789445,0.263714441946646,-0.000842256521388851,-0.00558130093913158,2.28415041972283,2.91315195030337,3.19119985168617,3.42984404060995,0.769634665273805,0.190619900991142,2.57894104937748,2.45059142013754,3.22419095632784,0.180195092803382,0.109847217497746,3.11905948637275,3.14868718987609,0.0437891829416461,2.0177500946186,0.098871792291464,0.640582917521963,3.17932365590532,3.46325831073727,0.192906477995635,0.0678592392674155,0.362200196728995,2.81293376415902,0.197320177471636,0.103772789570818,0.0397138129989587,0.0172521994940415,0.0267102529486043,3.12975660989341,2.70418654553694,3.46315948456684,3.46450322732409,2.63165389649646,0.0459871354628808,3.46359749709711,0.0555802640775759,0.570783773836299,2.51183204364132,3.44275405781374,3.44276758843503,0.067526835027908,3.44337349485974,2.9400070317422,3.45603101683794,0.157313014089471,3.16115367081824,0.156314565755069,3.35607871450368,3.46298170477091,3.46395756598292,0.0735889974099938,2.79463389646213,3.46172437698977,2.87499777696714,3.46458990345833,1.28183523735698,0.0552460505225613,0.203853555151792,0.0306355092777091,3.17931921015953,3.44332630401916,2.89097220548485,3.31389842090541,3.46336121061865,0.0479499117805227,0.155990125308163,3.44191244591031,0.0489845866559914,3.41123668500625,0.059742583694399,3.43800154569463,0.0373177658415692,3.46207545933839,3.4648243134379,2.20746224402027,3.32191529813576,0.0412477689659892,0.0325723234287625,1.79953431139853,0.445381006523595,0.0643961973296305,0.279197333742822,0.0391084351792985,0.0321674710894764,0.0301416938831698,0.226406168813553,3.28703710347502,2.22250615962551,3.34378707649856,0.0329583677742877,2.94205642936919,0.135161650680914,0.327410269723449,3.46126145291947,0.082136906787306,3.31710740088592,3.20218214723479,3.41440056255614,0.194694933132039,3.29616148772378,0.0428606029438938,0.0618704721799565,0.0667319118710462,1.78693839309177,0.0703824063818711,0.296836802556305,0.0324119321246581,2.47012272117956,0.0453800414401361,3.46393043803225,3.26063267393748,0.225556665600492,2.88759033521371,0.762865386621345,3.46441823945238,3.46483499572032,0.0259735908785613,0.514334226492009,0.324079349366756,3.46425464920407,-0.806203481985207,-1.72958103873245,-0.795924819973961,-0.989693470652292,-0.813487787417963,-1.16067787990983,-0.93468791932601,-0.762509281860051,-1.16603991707565,-1.74967449912223,-0.806203481985207,-1.72958103873245,-0.795924819973961,-0.989693470652292,-0.813487787417963,-1.16067787990983,-0.93468791932601,-0.762509281860051,-1.16603991707565,-1.74967449912223,-1.84393285323837,-0.901666991059693,-1.25805692754967,-0.764865639522592,-1.38082594369021,-1.00634845924929,-0.968921180608909,-0.936545696004441,-0.928112756613031,-0.72146564495972,-1.00009614555183,-1.52396113481065,-0.821135175001853,-0.827374120180598,-1.10085551305223,-1.15389535875444,-0.877744295397133,-0.772220368527946,-1.0091429192364,-0.927129499855287,-1.34296523215481,-1.06534533151354,-1.34389559803374,-1.75221074572752,-1.25244900414439,-0.723701656846909,-1.60610028467363,-0.735326165789449,-1.00784216934694,-1.20298651876575,-1.66509317179445,-1.37604271412032,-0.735917321744906,-1.45257257499285,-1.59548943082599,-1.25204371978246,-1.02091651601191,-0.809731588448638,-1.69536172846145,-1.27633859272556,-1.01923342528137,-0.892796481906757,-0.948762144585652,-1.04649187870977,-1.0325139708627,-0.912701202471193,-0.802443785028749,-1.5982153701037,-1.25765225471415,-1.4735582159889,-0.749190331996242,-0.873475702073132,-0.871391470570751,-1.66362049301893,-1.05439890123286,-0.988036331126347,-0.999300505046558,-0.850660576020536,-1.5445637172169,-1.85822081333873,-0.9068611977523,-1.04788113332385,-0.931620151119354,-1.45127526200654,-0.731879102842941,-1.52028310269841,-1.44342564854823,-0.869593837426272,-1.45699339097722,-0.938731436753259,-1.50458074231027,-0.997808277015777,-0.858381803818746,-0.735518099399201,-1.2236076399904,-1.00230107177839,-1.0472612791903,-1.1915909769663,-1.0900482832604,-0.816882201230301,-0.893088155908015,-0.925659906522489,-1.00275749898412,-0.738264435298344,-1.04963619163064,-1.20171498213299,-1.22382495253764,-1.30237203982373,-0.883771117709924,-1.28533613708908,-0.81494898134852,-0.744759592209004,-0.875479305758728,-1.11980193387809,-1.40969658393593,-1.72163760559233,-0.827183889890479,-0.827687368885932,-1.65421373231257,-1.36101276573258,-0.722664454884749,-1.40497691391797,-0.729736055102876,-0.977612582767379,-0.732742150547866,-1.08752192746657,-0.800612823926118,-0.822323486252821,-0.978417597014562,-1.47178181724806,-0.722664454884749,-1.40497691391797,-0.729736055102876,-0.977612582767379,-0.732742150547866,-1.08752192746657,-0.800612823926118,-0.822323486252821,-0.978417597014562,-1.47178181724806,-1.46937478040226,-0.774221830388478,-1.12406660125511,-0.706099470627378,-1.22791987265056,-0.862618196083,-0.839843348055848,-0.857795905555047,-0.519418213170828,-0.707990478841369,-0.863646339997257,-1.23743400615897,-0.877539794433022,-0.79052659183846,-0.945076365794946,-1.00036623527758,-0.764794667985499,-0.736906633970478,-0.854911571352497,-0.807256688351108,-1.13471391890457,-0.912104398241664,-1.16643517665747,-1.39877276250566,-1.04674166742177,-0.724096186992395,-1.29569664870485,-0.697376230031002,-0.858666812210266,-1.02595361308542,-1.36678913067555,-1.13567720353504,-0.697862625475908,-1.25697482172862,-1.28863606415997,-1.15361389865732,-0.99070988521577,-0.759083141422984,-1.41391456907207,-1.06448272304555,-0.888602179439622,-0.816678945823374,-0.878739210133253,-0.900578434517905,-0.9118338527849,-0.812327823863239,-0.777094281441449,-1.30109557654114,-1.0521672643837,-1.21397416958943,-0.77496468830445,-0.759767667606027,-0.757417471102493,-1.35344726016753,-0.949701916856284,-0.974970873862707,-0.84379747441701,-0.744915286820367,-1.2670393589616,-1.59495419392979,-0.823314160682777,-0.961493909604335,-0.8953638686755,-1.18721365415626,-0.700784308923751,-1.25298565585788,-1.23065122739025,-0.787208740896302,-1.33011113425129,-0.800961918506453,-1.22631085500892,-0.905310190488182,-0.775424728103793,-0.724727179343173,-1.07444212420078,-0.938005554362836,-0.948332757577977,-0.999704184672483,-1.03085406252756,-0.768454948148077,-0.83249380529723,-0.838838403926866,-0.857084839304627,-0.696270752821065,-0.992438903105866,-1.088239437739,-1.04879827255094,-1.19779349958546,-0.777842384847272,-1.07116166560436,-0.807185514047932,-0.727234838206598,-0.86372636091216,-1.01991434456739,-1.17868667949871,-1.42371924355345,-0.743519690483444,-0.759292047981117,-1.34029693794514,-1.17229451579721,-0.730012625400309,-1.48060998413712,-0.73437851016039,-0.972348833579706,-0.723296579221494,-1.09288314294025,-0.811789993002374,-0.785274757737528,-1.014658291102,-1.53830553125265,-0.73503635431713,-1.50840241091631,-0.738103117466749,-0.971087799792474,-0.723926612974124,-1.09596662727032,-0.819396140987932,-0.77480092919726,-1.02775042690138,-1.56345944525824,-1.59009981445317,-0.79608211213825,-1.14943540103156,-0.704208519040791,-1.25667859509699,-0.894944170059068,-0.86840059322283,-0.871768011433591,-0.815238936190026,-0.679780865966892,-0.894096370057619,-1.30654217414014,-0.828450607644702,-0.790642884001623,-0.980366485775121,-1.03432780957786,-0.770365706731156,-0.729424790596827,-0.89065638892627,-0.833430330635119,-1.18184939519966,-0.946833631101557,-1.20389434512703,-1.49673612466918,-1.09941868950384,-0.698563655837059,-1.37376406837238,-0.678402584545229,-0.892555674853409,-1.06610432154734,-1.45421241455226,-1.19201304093466,-0.679299211150348,-1.29926312521361,-1.36522317117852,-1.16800971882733,-0.988233882502871,-0.745132174524542,-1.49983570134702,-1.1158345359545,-0.917467941322581,-0.811316313442502,-0.889739075852887,-0.933435543662463,-0.937678256729238,-0.833177187926188,-0.769784138011868,-1.37892424412665,-1.10019080099181,-1.27630730962239,-0.733698146735459,-0.782966092842046,-0.766874610743489,-1.44211719357561,-0.970260994166117,-0.968588200233115,-0.88022894947534,-0.764814216701765,-1.33703713538514,-1.69590626889053,-0.839118201422865,-0.976292219470909,-0.895353873760384,-1.24953656623321,-0.679551479217883,-1.3193136330815,-1.27878933612678,-0.779352261795085,-1.35272167488322,-0.831131372186994,-1.29466709635059,-0.922867749385339,-0.79142138541777,-0.701792793806619,-1.1054594139293,-0.946320729166277,-0.967177258564841,-1.04647456186859,-1.03607058799316,-0.772581848703573,-0.841104767455094,-0.855479116825035,-0.889957979907212,-0.677883749743687,-0.997621260884187,-1.10847804515345,-1.08788572458217,-1.21331116865059,-0.800338632890926,-1.12242026078104,-0.791777284935471,-0.70383314685336,-0.855574689748221,-1.03769374201446,-1.23237322649145,-1.52018827687603,-0.759078647944609,-0.770603725388703,-1.42697905834037,-1.21312109551122,0.317466363539567,0.304817765246597,0.2282824316249,-0.0294600361615928,0.428170081121806,0.007624807627245,0.501012521979697,0.0173401819493375,0.533979589723825,0.0812672711634457,0.317466363539567,0.304817765246597,0.2282824316249,-0.0294600361615928,0.428170081121806,0.007624807627245,0.501012521979697,0.0173401819493375,0.533979589723825,0.0812672711634457,0.44903182222827,0.46208524547684,0.077012759625392,0.252852137492833,0.0296460347109533,0.427521127089906,0.391834165323121,0.1618982055149,0.490399865791951,0.2033938326231,0.398905097869168,0.489356655976858,-0.0385152383174364,0.0836423226455,0.388582173466461,0.283310051777133,0.470650874665944,0.134541157637267,0.478762707888037,0.383742210421661,0.265376981336774,0.417007428921561,0.126318457135825,0.463868278154803,0.525970844489685,0.281011679783167,0.431330602070379,0.251379462512967,0.452708265011028,0.352958034144767,0.243309717892919,0.464168719779828,0.245755254624433,0.0777176504098221,0.513697746881001,0.00742780383414126,-0.0102997254421121,0.436097654860761,0.135752646158627,0.499944730905956,0.3465710195539,0.501881632428025,0.119597964650767,0.399797683932378,0.267864561303033,0.289131365109233,0.0723502317169333,0.347710395247248,0.460512607580877,0.338982534986998,0.0523319090791666,0.401154128167387,0.458075512570054,0.31730298728503,0.165935613212167,-0.027489386298211,0.509357232876856,0.388439192310643,0.313557240607886,-0.00394073872045381,0.207314923656467,0.1045876504738,0.0286985462007421,0.465909211359218,0.2227926700155,0.291442588778784,0.139670651735704,0.48428914130515,-0.0399124841309837,0.457381711774179,0.511414250397289,0.167839351366333,0.245539081830733,0.324477873708367,0.160201246204037,0.0674192247683,0.1495949527361,0.503968326687236,0.012824060719481,0.129365235830667,0.1221585647211,0.206509784479633,0.439913361318846,0.280968676536933,0.0248249965275095,0.0673397258804665,0.29152604953829,-0.00563851977504082,0.349519764814266,0.490194756009287,0.0247736731704682,0.130768768439967,0.00303157049636315,0.0922258632884667,0.275327139197526,0.175394719914621,0.281211945880867,0.201234978061267,0.361909389926497,0.146618218887862,0.234390455124233,0.221741856831285,0.145206523209567,-0.102681586173499,0.3644096775328,-0.0655967423846618,0.449620209368616,-0.0558813680625691,0.482587277112744,-0.00180863725188989,0.234390455124233,0.221741856831285,0.145206523209567,-0.102681586173499,0.3644096775328,-0.0655967423846618,0.449620209368616,-0.0558813680625691,0.482587277112744,-0.00180863725188989,0.392225332341447,0.409629896672833,-0.0060631487899161,0.1697762290775,-0.0435755153009504,0.363544405490267,0.3159617898012,0.0788222970995665,0.2,0.120317924207767,0.3253896998626,0.437964343365787,-0.111736788329343,0.000566414230197998,0.311625800659,0.2002341433618,0.419258562054859,0.0514652492219666,0.427370395276956,0.305172516599267,0.182301072921433,0.3495261412658,0.0432425487204999,0.41200727357681,0.474578531878603,0.197935771367833,0.368623705464233,0.168303554097633,0.397127256051767,0.269882125729433,0.160233809477583,0.412407862410167,0.1626793462091,-0.00535825800549355,0.462305434269936,-0.0657937461777878,-0.0835212754540189,0.3749797758514,0.0526767377432883,0.448552418294875,0.263495111138566,0.450489319816944,0.0365220562354665,0.326579814613566,0.1847886528877,0.206055456693933,-0.0107256766983695,0.264634486831941,0.4075330461449,0.255906626571667,-0.0265285098632508,0.3283884069269,0.404283586130467,0.234227078869716,0.0828597047968332,-0.100710936310118,0.457964920265775,0.3114351591179,0.230481332192567,-0.0771622887323873,0.124239015241133,0.0215117420584999,-0.0445230038111649,0.414516898748159,0.139716761600167,0.208366680363467,0.0565947433203999,0.432896828694069,-0.113134034142909,0.403358518402633,0.460021937786207,0.0847634429509997,0.1624631734154,0.241401965293033,0.0771253377887332,-0.0152130230963984,0.0665190443207666,0.452576014076155,-0.0603974892924261,0.0462893274153333,0.0390826563057999,0.123433876064333,0.380067384462167,0.1978927681216,-0.0483965534843974,-0.0152726472622686,0.208450141122967,-0.0788600697869674,0.266443856398933,0.438802443398207,-0.0484478768414386,0.0476928600246332,-0.0701899795155436,0.00914995487313312,0.1922512307822,0.0923188114992942,0.198136037465533,0.118159069645967,0.278833481511161,0.0635423104725333,0.253109995916233,0.240461397623287,0.163926064001566,-0.102681586173516,0.3831292183248,-0.0641154352393905,0.477699520556636,-0.0511616028099334,0.510666588300765,0.016910903540128,0.259224317342733,0.246575719049778,0.170040385428067,-0.102681586173502,0.389243539751267,-0.0580011138128956,0.486366794228459,-0.0450472813834388,0.519838070440466,0.0230252249665955,0.417059194559928,0.434463758891333,0.0187707134285665,0.194610091295967,-0.0286394777013001,0.388378267708733,0.3407956520197,0.103656159318033,0.472216585978133,0.145151786426266,0.3502235620811,0.470825639558033,-0.111736788329346,0.0254002764486665,0.336459662877467,0.225068005580267,0.445884597810133,0.0762991114404333,0.456700375439566,0.330006378817733,0.2071349351399,0.374360003484267,0.0680764109389998,0.4368411357953,0.511829325206325,0.2227696335863,0.393457567682733,0.193137416316133,0.421961118270233,0.294715987947933,0.185067671696054,0.437241724628667,0.187513208427567,0.0194756042129666,0.499556227597658,-0.058263785537063,-0.0819004912387052,0.399813638069867,0.0775105999617871,0.484943072796803,0.288328973357033,0.487525608159563,0.0613559184539332,0.351413676832033,0.209622515106167,0.2308893189124,0.0141081855200999,0.2894683490504,0.432366908363367,0.280740488790133,-0.00591013711770013,0.353222269145367,0.429117448348933,0.25906094108818,0.1076935670153,-0.10071093631012,0.495215713593497,0.3362690213364,0.255315194411033,-0.0734218422765204,0.1490728774596,0.0463456042769666,-0.0299027957149002,0.439562380067833,0.164550623818633,0.233200542581933,0.0814286055388665,0.464068953329067,-0.113134034142911,0.4281923806211,0.497272731113927,0.109597305169467,0.1872970356339,0.266235827511533,0.1019592000072,0.00917717857146659,0.0913529065392665,0.489826807403876,-0.0510687763565811,0.0711231896338333,0.0639165185242665,0.1482677382828,0.404901246680666,0.222726630340067,-0.0350675286125335,0.00909767968363327,0.233284003341433,-0.075685550349303,0.291277718617433,0.471943106267933,-0.0351359597552668,0.0725267222431332,-0.0641254299874046,0.0339838170915999,0.217085093000667,0.11715267371779,0.222969899684,0.142992931864433,0.303667343729666,0.0883761726910333
2,-0.0332588935976049,-0.029123180079209,-0.00841144747015074,-0.0527640186947671,-0.0270537529510724,-0.023072344567618,-0.0362751795070579,-0.019577668440996,-0.0413519028248901,-0.0478164896116577,-0.0332588935976049,-0.029123180079209,-0.00841144747015074,-0.0527640186947671,-0.0270537529510724,-0.023072344567618,-0.0362751795070579,-0.019577668440996,-0.0413519028248901,-0.0478164896116577,-0.0619793785423056,-0.0391132668274599,-0.0232020004752293,-0.015260907462061,-0.0495450777903172,-0.041085154427644,-0.0486695482453117,-0.0116081083893571,-0.0432066294449849,-0.0211413423157703,-0.0165501910436706,-0.0527186441279811,-0.0348870028855888,-0.0357910513255034,-0.0371758460721343,-0.0355065771617815,-0.00937161136388221,-0.0452367757841127,-0.0571528863410179,-0.052265660344486,-0.0725935069156542,-0.0511276027957837,-0.035571862393185,-0.0497368825233619,-0.0402273229997432,-0.0257146810273204,-0.0440805275646695,-0.0157657603919317,-0.0540650926724527,-0.0357782932953868,-0.0529938520949636,-0.0584110907187974,-0.0236763311352872,-0.0345411873373707,-0.0486120021207126,0.0174369033745638,-0.0239695776624623,-0.0305639174282271,-0.0524859542835608,-0.0907431295998323,-0.0390091564318994,-0.0083381966269284,-0.0196765105653964,-0.045135706313634,-0.0462571197913568,-0.00420971267501278,-0.0403188344908043,-0.0462592932773037,-0.0828522428838378,-0.0421471451580824,-0.0388499194852847,-0.0189870022571236,-0.0377382925465954,-0.0496585802952949,-0.0350206280514964,-0.0435188662598498,-0.0444041316885169,-0.0292912335875601,-0.0216292959610143,-0.0457956621883145,-0.0254780340931001,-0.025437598001766,-0.0317379469453296,-0.0601316734281261,-0.0309529092913501,-0.0385675099700943,-0.0337377789217865,-0.0237923854716468,-0.0256135185571455,-0.0303466375115643,-0.0384705113028938,-0.0389026341556397,-0.0413787196394495,-0.0380245619312347,-0.0282141661171702,-0.0300794944875643,-0.0215038323100439,-0.0452259096939915,-0.0264728654326613,-0.023987999100652,-0.0328079136770592,-0.0388151559895396,-0.0252979138921804,-0.0323576194234792,-0.0151504411918188,-0.0219359156812498,-0.0322370839211597,-0.0379173035604806,-0.0420321115105611,-0.0841591450957262,-0.0687433081761971,-0.0302721796324002,-0.00882415881541162,0.0222246980322931,-0.0338034747115196,-0.0423298332461113,-0.0269893569167462,0.00320933423280774,-0.0547212494543134,-0.0308685504153912,0.00425100975793179,0.00272959000084333,0.0128762993456032,0.0310165500979654,0.0340592459219119,0.0221140392889138,0.00162494064477791,0.0180646988868627,0.00186562284852224,0.0112942715901975,0.00425100975793179,0.00272959000084333,0.0128762993456032,0.0310165500979654,0.0340592459219119,0.0221140392889138,0.00162494064477791,0.0180646988868627,0.00186562284852224,0.0112942715901975,-0.00399170766528793,-0.0121733276806155,0.0182678133850763,0.0389936480367446,0.0051567583107739,0.00694143966068363,0.00211030112503559,0.0214802117173387,-0.00267461020579263,0.0455479149495454,0.0170155129249711,-0.0119454925472312,0.0299284562911831,0.0369418851997377,0.00664583067375762,0.0128611544908611,0.00136867834838184,0.000421123215624927,-0.021571758949249,0.00256636779664808,-0.00258038819839686,-0.00401143893634458,0.000928625790025785,0.00645786025076793,0.00961824721242279,0.00824492822273982,-0.00312748124710408,0.00208281684090338,0.0114993745198934,0.00373638789838527,0.00189045493348502,-0.00116290684491185,0.0471731986592781,0.00822272085363746,-0.00470433454504549,0.0230551648741898,0.0191990728550204,0.00151992243331896,-0.00199787301599939,-0.00450280910791104,0.0198372607231813,-0.00994213660496488,0.0255929700451289,0.00612803759941959,0.00920869178695301,0.0139899983076657,0.0159951846921478,0.00995299888279288,0.00389842946899847,0.00663821805725164,0.0120499945513064,-0.00314630334341284,0.0324682617887722,0.00989410261484382,0.0169544475025449,0.0213824521504692,-0.0203889961484178,0.0415564901910571,0.00462584115690942,0.0109448898986428,0.0207321615088012,0.0180683666247539,0.0272330933819982,-0.00997817791584614,0.00650664561566957,0.0130734000173297,0.0129829758341093,0.0457807064375964,0.0102046312026148,0.04306115841347,0.00174042206458009,0.0107088387708243,0.00857075965825555,-0.00990733601491823,0.0190662729882367,0.00932125979364323,0.0219100187211419,0.00292307112830739,0.0109997983906446,0.0369719765644842,0.0132444136381787,0.00937321350857893,0.0150257589786649,0.0457127639769091,0.0216295378214982,0.0207839144444818,0.0132706610476938,0.00403079039579783,0.00269646630111786,0.00534785066461729,0.00282131883117094,0.0133415324114783,0.00370552674064637,0.0109374992708183,0.00864271241506655,0.000630250225863282,0.0210303258005047,0.0535644666896499,-0.00361266044094052,0.011694753297724,0.221484663153292,0.282006150641399,0.320439833506661,0.3630783551947,0.0732426813387311,0.0303814443544094,0.254095316060854,0.269553194618179,0.312943630118181,0.0169942440619701,5.55767178675257e-05,0.298598138035422,0.312189801112737,0.0204741032149549,0.194055458060295,0.0172078672715262,0.0562607366623873,0.338427651982041,0.332851599346209,0.0142666163682799,-0.0134929995767614,0.0256882632227404,0.284502013844837,0.0291938087758235,-0.00155126109044247,-0.00372443141813656,-0.0115797440893791,0.00972421875557298,0.301403539285359,0.28425231938488,0.348168651288691,0.318296414203185,0.277990289622915,0.00215350282369564,0.337622721813124,0.00227158717755625,0.0475174322945011,0.251436444143982,0.327268494704314,0.331677518324157,-0.0128690438216998,0.32497664570284,0.279328636797853,0.335931670309548,0.00969190204467934,0.325388169058366,-0.00318559983682194,0.342854683424814,0.343227630542505,0.334226993077731,-0.00646555174175915,0.262776187649398,0.347650941139471,0.277814101296815,0.325871264293479,0.135835528961664,0.0105543999153101,0.0131162775084427,-0.0138083506480414,0.296479674143047,0.344743430320916,0.285330760726376,0.34016002361228,0.338071366131302,-0.00130920936211101,0.0149669975621312,0.345641140063293,-0.00183841336301716,0.329265358232576,-0.00310955772514256,0.347034747384833,0.00227805361284785,0.337868029251681,0.340330955051772,0.223826364355764,0.339168472853965,-0.0138654768921022,0.0029605661231842,0.168713061614506,0.0385954020585307,0.0126557649532708,0.0305957626177251,0.0170820553880098,-0.0227905749984342,0.00452928557779006,0.0201483211726419,0.325913457519473,0.213149080511015,0.329133503824413,0.00410727177269326,0.279846606043037,0.0094605915260581,0.0251292885042647,0.353780154825387,0.0120515016142962,0.326651491989114,0.327594904821075,0.32679105236922,0.0165380288430105,0.336552477587808,0.00327655283639234,0.0014707270605165,0.00716145461219899,0.178678604465721,0.0136558249568622,0.0364097704691202,0.00128419920961829,0.236854813430262,0.00356932528246745,0.334274967771596,0.329594009007779,0.0357623930088143,0.305754565904579,0.0721818318204325,0.339647810094963,0.331512146165154,0.00524175049958125,0.062385099253301,0.0126381542569889,0.342437002421159,0.118770017787108,0.172685639837977,0.288668574726128,-0.341736709175966,0.164059210909836,0.025157564643157,0.0669057973515378,-0.0491272591149128,0.0555517335710482,-0.0909191030431739,0.118770017787108,0.172685639837977,0.288668574726128,-0.341736709175966,0.164059210909836,0.025157564643157,0.0669057973515378,-0.0491272591149128,0.0555517335710482,-0.0909191030431739,-0.0805020048518249,0.0612750401475114,0.0815737914425234,0.0900116172275793,-0.0437423278851388,-0.000903749142839916,-0.0200617376667464,0.148747215604038,0.0232569127956057,0.0061353147573857,0.153250648980695,0.0860024524117555,-0.151062466482083,0.0133267409034637,0.0615767138704124,0.0248922886974732,0.346850098967997,-0.103394671486997,-0.0492782371934205,-0.058735300575322,-0.19970215657516,0.0173095234478483,0.120394113168327,-0.0698897186099031,-0.00874979957582167,0.00342873293155217,0.08859212528277,0.11923379282145,-0.168671136760799,0.109920723888786,-0.056330220099666,-0.090445618893889,0.106261666124411,0.0830275074551468,0.0548696722957424,0.425846763527838,0.0447108492490393,0.109215507828336,-0.0206858689139152,-0.359816881812726,-0.0561551847463989,0.296191522662991,0.0584844194523381,-0.0378350539501332,-0.0705369327322306,0.309724206014239,-0.0783883663439682,-0.0691720692799211,-0.378779575819404,0.0126969446818343,-0.0628474050196558,0.163127857505427,0.0540829570020339,-0.0935678455092198,-0.0411646185005283,-0.167775728770839,0.0725439304994427,0.0564731928628011,0.22902816967085,-0.0684052718833608,0.0207829362605276,0.0624531877827782,-0.102332691473287,-0.00314374925818696,0.022936639260945,-0.0304625359496574,0.0169878299121516,0.198704635667357,0.12927584163939,0.0336845455495658,0.0847383716485287,-0.00728768714753064,-0.00290599771275437,-0.112963242656543,0.00624467761453147,0.0895018843316511,0.0588121113082064,0.0388664886509589,0.109843327631304,0.0324132475986613,0.0168421804035601,-0.00410623159238069,0.0831784143704523,0.0235862022325547,0.123251233467571,0.0420804275056221,0.0289099118105076,0.0551578904883069,-0.0637267056057598,-0.38241415842259,-0.385455117597192,-0.0926775901893388,0.0795741874686463,0.603633030800359,0.0723073492459982,0.0580343904896844,0.0490067994114827,0.270392338952579,-0.0199502978331931,0.076141218964786,0.000398155355444483,-0.00225755534853062,0.00807514689663666,0.0025980827643287,0.281718303652649,-0.0164494927785552,-0.0475638971171348,-0.166174481823356,-0.00574390568185899,0.0067176129883472,0.000398155355444483,-0.00225755534853062,0.00807514689663666,0.0025980827643287,0.281718303652649,-0.0164494927785552,-0.0475638971171348,-0.166174481823356,-0.00574390568185899,0.0067176129883472,0.00590380793132149,-0.162796464371075,0.00280103405854858,0.139086276228604,0.00980513713874152,-0.0141087042465942,-0.00573413995030379,-0.0138404793160349,-0.0648937907995023,0.179556991423512,-0.00456320731991856,0.00026307223222315,0.00362122929860435,0.247185210168844,0.00632258534230138,0.0150987092368688,-0.039217899896393,-0.140286577476651,-0.186937859262762,-0.00388591515101171,0.00695813461038316,-0.00499973394479074,-0.00807190098659595,-0.00141318685563527,-0.00376499344119237,-0.150446070554876,0.00465169247139398,-0.195751330837229,-0.00649736082436884,0.0115966398394761,-0.000958045802210464,-0.0114346761420638,0.321286068083033,0.0171956933781982,0.000475452065382845,-0.0114415174629317,-0.017073541563164,-0.0634169895432334,-0.00927595222533124,0.0091154271194559,0.0388380908173778,-0.213318773104404,0.0177083295705605,-0.0186685108066277,-0.009349712936163,-0.00174958014600696,-0.00871907050147806,-0.000520043665986116,-0.00474374827807256,0.00707968084814418,-0.0473191606407748,-0.171936049344496,0.262677604368679,0.00848808760513663,-0.014884758947146,-0.0122334406546789,-0.180775610086597,0.271479534661943,-0.00189135513694322,0.00552935299918162,-0.0105860037074891,0.00404193806094637,-0.00609318418703953,0.00492030987758215,-0.0959387076558887,-0.00752433206244807,-0.00927551851592171,0.400964658772758,-0.00601355675003823,0.274291608812878,-0.00662319066376278,-0.0046438538699216,0.00311789927726592,-0.325261879480408,-0.01442182731843,-0.00996146884330447,-0.000520274366965607,0.0268854008869176,-0.00890093012266746,0.148542108262993,-0.0161054424310917,-0.0156934325982257,-0.0070557529081253,0.310819140249408,-0.00241987238628959,-0.0241921672240924,-0.00948353448798842,-0.0188320659359394,-0.109911823476001,0.0191849031938134,-0.163279743510542,-0.150011365737584,-0.288599852957804,-0.00270985280141978,0.00329832452482939,-0.00583567077760069,0.0357327305969612,0.28047276753397,-0.00233530368649507,0.00830336010890777,2.28392876161354,2.90170212336152,3.19490456081171,3.43441020603617,0.784746730125336,0.177418630180895,2.58833392934812,2.4599045477943,3.21623023931922,0.174911410010567,0.105956966532566,3.10394106657502,3.14872330614574,0.0446867555119871,2.02919356661424,0.0820019286253318,0.646307204636723,3.18496819070619,3.45162900087277,0.183954202346935,0.0584040303943502,0.363332586240248,2.81265618023392,0.188601025197158,0.0902380847043414,0.0267457265429676,0.00487854948331248,0.0161127326440711,3.12340084568978,2.71411417735462,3.45448131789504,3.45019528131415,2.63175270419369,0.0468145279861873,3.46360463831373,0.0567161776815836,0.569782781142563,2.51737977338468,3.44897781885064,3.43473873170185,0.0515847199551176,3.43239425402482,2.92344135066944,3.44083805530993,0.144484696459137,3.16849947937915,0.151583648151979,3.35948047657964,3.45829834097951,3.4640158332107,0.0629950290231115,2.77546941037879,3.47357663446273,2.86062263938774,3.45374458202839,1.26387526498957,0.0439928706174962,0.200059702785768,0.0201324130320121,3.1664534012068,3.43541292837249,2.88692334178677,3.31089200681984,3.44827791608996,0.0329844171509605,0.155533553976412,3.43525362478774,0.0290789754536771,3.39643868093547,0.0571150646019659,3.45004150927226,0.0298206617958746,3.46418842057553,3.46036975355219,2.20134755116281,3.31313990795805,0.0319727240543226,0.0330334355609774,1.78649399101679,0.429547616175824,0.0561631723149705,0.276829039568422,0.03990957745084,0.0243094806294656,0.03180083354308,0.210738021068437,3.26754243991548,2.22216154108471,3.3307883110457,0.0322658839828746,2.92195179069857,0.130386815260181,0.316216329315121,3.45912617050041,0.0629436005199284,3.31085399468917,3.20384172821013,3.4130783548738,0.193994515978755,3.29186026007399,0.0317290911288087,0.0527948444989137,0.0618143450049797,1.78799068671529,0.0653561405451146,0.279579534600056,0.0181649887090205,2.45692130598646,0.046329907915259,3.45596921584137,3.2519602998333,0.221710381813539,2.87940368025928,0.757246614272486,3.46086244290156,3.45049643019307,0.0253601191654908,0.516192234748245,0.307685984870563,3.46323899292102,-0.380119000503647,-0.264694608024276,-1.12491482163433,0.41193960872528,-0.364271252990363,-0.000877097137457908,-0.318475365571192,0.396400298381672,0.404835504759231,-0.0273607823097992,-0.380119000503647,-0.264694608024276,-1.12491482163433,0.41193960872528,-0.364271252990363,-0.000877097137457908,-0.318475365571192,0.396400298381672,0.404835504759231,-0.0273607823097992,-0.0760697275807244,0.086040786893778,0.0048023077612751,-0.564321761238546,0.582527416849095,0.213420316554755,0.29688422352886,-0.608953373609758,-0.0317151887469311,0.731764876732559,-1.05600809195541,-0.201985871779678,0.236734592471482,0.59193677251218,-0.111584594960556,0.389967840251102,-0.611824560824074,0.34261004710211,1.20464386995228,0.354927538623632,0.277859899332924,-0.0711164003951356,-0.241126320622066,-0.0670535936960326,0.0456918250573061,0.300488410232247,0.276117529396043,-0.849457798651425,0.104665188771774,-0.223764140304003,-0.0597783391389747,0.60518116669769,-0.235963063782203,-0.151211637841974,0.301472276510237,-0.745691161525415,-0.842207249756929,-0.272689621532309,0.0907090937425159,0.542741517707417,0.305746244581861,-1.28762795857382,-0.172573780122578,0.671620678444769,0.327330489372223,-0.717425064961148,0.238676965766026,-0.0435968392216744,0.843523841868829,0.254082226750836,0.544225714394424,-0.778461349018942,0.693379577690664,-0.272914642750782,0.59779208526377,-0.0471269972648558,0.139566805609746,-0.18946825889683,-0.93231364602818,-0.122810279304737,0.271273836508682,-0.180316080175049,0.539631902807712,0.449295461162912,0.0539521834443303,0.972469424025543,0.38257849101125,-0.454004777169619,-1.05879012911445,0.0167341726943028,-0.259583158852965,1.09179494969367,0.271140579584927,0.266645903815366,0.0348738742433066,-0.364860998559293,-0.128319835404678,0.00799964918003682,-0.104289958407767,-0.0494156476303752,0.102223486511119,0.281173605600701,-0.812460749584594,0.862672112155699,-0.177599825771955,0.113504996731623,0.0133113878723248,-0.0616014784223326,-0.238087037810777,0.763996338426639,0.440084258846248,0.314427195089039,-0.502573097063443,-0.908266226327621,0.0699978458690447,0.138738739878469,-0.13243783848707,-0.4455872173214,0.0754755569656913,-0.21154343348823,0.00870764511085464,0.0033930326327742,-0.00885674822628162,-0.0344428370276688,-0.265649468656052,-0.125498162459142,0.0719217621739401,0.199543791008739,0.0153268509414378,-0.0743201782467244,0.00870764511085464,0.0033930326327742,-0.00885674822628162,-0.0344428370276688,-0.265649468656052,-0.125498162459142,0.0719217621739401,0.199543791008739,0.0153268509414378,-0.0743201782467244,-0.00632775203229691,0.0194723184126923,-0.0540175412954732,-0.145185484687926,-0.219389761458374,0.0631818081497637,0.00522578677118307,-0.00824602167188704,0.0399920921239753,-0.178264160770028,-0.0478214616385833,0.00839913938918781,-0.299453534103244,-0.231005034884042,0.0335069330885287,-0.0815532767858087,0.0454086242376882,-0.246498625542701,0.2523042646321,0.0262122327464446,-0.0173984688529291,0.0137801658642214,0.0187477409404419,-0.321288893318623,-0.0120561084438153,-0.0550240738900542,-0.00514471581501197,-0.0756139157302828,0.340570211573829,-0.0128465193952051,0.0056381656755332,0.00852797511065983,-0.400711453381432,0.00836104283202431,0.0147417491674607,-0.0808334073457677,-0.239392411660992,0.0708084175316173,-0.0222228255898284,0.0772965030587018,-0.0789323059400565,-0.0443722692693467,-0.0137911020171291,0.0568337629652648,-0.0106767192575633,-0.014631222170728,-0.164100354942796,-0.0391705022612574,0.00191354549994243,-0.0333228577484568,0.0775546558453189,0.132524581180166,-0.270348361311811,-0.0235854415990682,-0.259179249282898,-0.00274139586894764,0.0705449220744912,-0.32247715291168,-0.000562846544041969,-0.00448440408932369,-0.201880492992978,-0.155074469204348,-0.00550780140544553,0.0905237094074686,0.0218940666321776,-0.0923887457720158,-0.0758561624671423,-0.221663856045688,0.236886968346559,-0.281898251084957,0.0114498228695785,-0.0739260430022122,-0.00509012697785084,0.287655490175561,-0.0185735863281674,0.0394925370172817,-0.0260656501717331,-0.0433945236025834,0.0601478899729494,-0.144018722401134,0.0440296112203049,-0.0137334263008793,-0.00711762163176133,-0.322990043450231,-0.0474948583488932,0.0214182699841142,-0.132408635457101,-0.149196711840421,-0.0160159091988129,-0.0268265483471819,0.32598305706034,0.360855385458291,0.41179468830719,-0.0972608885126684,-0.0305718192600701,0.0096608924958192,-0.374293806220197,-0.323001108155866,0.00760345851301276,0.0300656161691561,-2.33373054185268,-3.10327504736353,-3.01800856403075,-3.98942853840392,-0.450103894855434,-1.36951548109418,-2.38298033596527,-2.17500949744227,-3.65449439995024,-0.048783658040308,-0.0943437499838,-3.90763196020796,-2.95988977890139,-1.553144401959,-1.63743130143294,-1.79320248469974,-1.41418599720412,-3.7317441506379,-3.96700299779007,-1.37849915000666,-0.0415082792661672,0.298094576669991,-3.7079071654057,0.260382158241387,-0.0963629286001769,1.00744466786353,-0.00945506859415628,1.16073089455748,-2.77564430789736,-2.72901250084783,-3.80998360875695,-4.08826287591829,-2.73350767412996,-1.54375698911185,-4.10558695921174,0.35819524983098,-0.225706456918996,-2.40222171823268,-3.49099911287465,-3.4930653887757,-0.0511446549589595,-4.09961374504884,-3.74673800913143,-4.08265081174031,-0.174222500264364,-3.73641489493883,-0.146509651059148,-3.90141211118582,-3.62138776329717,-3.99632971706222,-0.051259887591776,-3.29229897891479,-4.04540892289977,-3.57711891609296,-4.12104796154757,-1.61037875820803,-0.430800020461316,-1.14381286943594,-0.0134445250344431,-3.74622446051326,-4.06456007467557,-3.03363306077021,-3.68818978818452,-4.07662884660376,-0.0281108995016168,-0.175296506108038,-3.25655313287884,1.03426701595426,-4.02338900181746,0.163511855115469,-4.01069622596777,0.991825604022078,-2.99898475307061,-4.00683215512876,-2.61656113926975,-3.5558262071563,1.23887011386764,1.2639888558575,-2.87711706590853,-2.49594792830046,0.989110951534104,-1.56476910851299,-1.48717775995188,-2.44096307694877,-1.31867584272138,-1.3586265689119,-3.92805684240403,-1.808874455548,-3.88991805747101,1.39580018207882,-3.76726823043262,-1.2838562363445,-0.913986771309697,-3.94196398203235,-0.885723248773924,-3.86755002017793,-3.69984344687556,-4.04744346461693,-0.0790061199108584,-3.13490000137172,0.589623424319327,0.829910338138826,0.14531386098843,-1.13223659031437,-0.535198699800312,-1.50581468225147,1.00417471127844,-2.89590039963338,0.900131705137786,-4.09787645435615,-2.98220054696634,-0.889004617483698,-2.77103451757613,0.301060286222106,-4.0134859593074,-4.0114820274478,0.266176302886061,-0.136952433583887,-0.0657150842446878,-4.08087010089952,-2.11372813781687,-2.91174642252275,-2.28722227336442,-2.71238711740979,-2.05308151900987,-2.36183373825888,-2.04286465213122,-1.99647299719261,-2.32697659697241,-2.85771666883775,-2.11372813781687,-2.91174642252275,-2.28722227336442,-2.71238711740979,-2.05308151900987,-2.36183373825888,-2.04286465213122,-1.99647299719261,-2.32697659697241,-2.85771666883775,-2.79813063505465,-2.09022948077993,-2.37030471978483,-1.98097185382827,-2.77782741561032,-2.18479024978256,-2.40973361561444,-2.18875981333643,-2.36341823868392,-1.69087173570035,-2.21281321959294,-2.77107654838038,-2.87975437175168,-2.17617505466771,-2.10533392902356,-2.13171234813235,-2.49273464157204,-2.42522003323261,-2.52901540813477,-2.50206984571778,-2.98683603391626,-2.38970969774243,-2.69847375285816,-2.40600782911535,-2.17803228945365,-1.7545501589457,-2.5915091822827,-1.85922094904664,-2.37324840189504,-2.3262424089902,-2.59143458256933,-2.65077898348302,-1.843850656557,-2.66743610712831,-2.57240665293799,-2.99619743315545,-2.30151731232042,-2.16722071446017,-2.82574589170355,-2.87210823390979,-1.97489247229795,-2.39334384156583,-1.98529506297358,-2.29458085885586,-2.39738540519703,-2.43144559781878,-2.7015944217803,-2.41827370985955,-2.75822074937422,-2.40383678916175,-2.46064617413529,-2.13959024559576,-2.04915003859038,-2.65210564831123,-1.99831822565007,-3.01355664412077,-2.48211293070895,-1.86169340082041,-2.86170305814701,-2.94831204397357,-1.95992187412374,-2.14000328097425,-2.130860774624,-2.69670474485202,-1.91758728408289,-2.31668371626593,-2.50755018488876,-2.21906647760647,-2.82317073066361,-1.87424780700097,-2.62263779220882,-2.06018516968332,-2.31794901075819,-2.73561631215619,-1.2236076399904,-2.28964523621492,-2.07680185982734,-2.21763317409065,-2.39117745439521,-1.95964898850192,-2.21273318554063,-2.11940999216444,-2.01211011826981,-1.91575851826337,-2.25702512081738,-2.33495672975945,-2.1900573596808,-2.70017235904635,-1.9116345929557,-2.72542836783597,-2.94156413068885,-2.27919021092559,-2.05832501056513,-3.08061105723293,-2.40448491834304,-2.74787269544797,-1.855017222704,-2.24675067347128,-2.56186381208518,-2.45444324577578,-1.02915141349803,-1.40497691391797,-1.32907598578047,-2.56532236886434,-2.14520208090803,-1.97727932714406,-1.34320121429107,-1.97249247212805,-1.04192096892044,-1.6295076611008,-1.02915141349803,-1.40497691391797,-1.32907598578047,-2.56532236886434,-2.14520208090803,-1.97727932714406,-1.34320121429107,-1.97249247212805,-1.04192096892044,-1.6295076611008,-1.46937478040226,-1.59065371100118,-2.03867157046428,-2.00287432153462,-1.27230857592166,-1.00035723942822,-0.890222448179611,-1.77468949032846,-1.18377082607693,-2.49318919918057,-1.50809240311454,-2.28548034258888,-2.10634068259998,-2.00300366855156,-1.21283668047379,-1.88936541473044,-1.16462720164586,-1.5106859190537,-1.83436606750492,-0.853546276127492,-1.14228713018948,-1.03800178457737,-1.17773344009684,-1.41981879525216,-1.09971254215922,-1.65137836650643,-1.29569664870485,-1.66228381471534,-1.10016649643683,-1.3341583743529,-1.36678913067555,-1.24786427362657,-2.17653558695881,-1.32307437374231,-1.35504953641258,-2.14787898043426,-1.53421621835983,-1.23625385826185,-1.42844600434055,-1.22591413738455,-1.69556042427556,-1.81119632556315,-2.11594271629167,-1.06851919434653,-1.14541962711848,-1.41483065843861,-1.33526758823803,-1.4467657017557,-1.0521672643837,-1.25605887133316,-1.9345038510103,-1.56937403925717,-2.02017846297718,-1.53608239155913,-1.61377030263838,-1.58330421061525,-1.83505391580219,-2.0470540655481,-1.2670393589616,-1.68608780816513,-1.68180449641594,-1.62933387029666,-2.2512692758761,-1.68222936178014,-1.36970570676061,-2.26544944566617,-1.56524370012236,-2.34920763125556,-1.42993144070386,-2.1223650073108,-1.34093806530426,-1.1799681200455,-0.99648270243915,-2.07470087186682,-2.31961827621282,-1.14200995175111,-2.43264920906906,-1.21859371685418,-1.36746047512249,-1.99379331301062,-1.23034252361027,-1.07532936056736,-1.29075051903807,-2.06868501351605,-1.72932907622498,-2.14363591541621,-1.5929172189273,-1.28590129128463,-1.31214858497383,-1.07185220703847,-1.64102241465315,-1.65748337960255,-2.18678439404735,-1.24448189194452,-1.29972541989742,-1.42371924355345,-1.6621168680272,-2.24366573680545,-1.34029693794514,-1.78398783211371,-3.81351245612308,-4.83487544913582,-4.10524266865578,-4.39162127508125,-2.85726340497768,-1.9880692790991,-4.01063316677541,-3.89021007151493,-4.41641387945208,-2.50736311510656,-1.17035387573052,-4.894700033858,-4.0930959301376,-1.45426280440292,-3.69100512744601,-1.5271947525118,-2.80002699059984,-4.11728142334516,-4.47884018786624,-2.54938087313134,-2.2047862171292,-2.27796616008649,-4.41289740834867,-1.65049270838668,-1.77834632792151,-1.17412050739425,-1.46736037636778,-1.03977232485259,-4.17279596845158,-3.89289583588425,-4.33853599100507,-4.76623273341301,-4.008521487881,-0.842992314125488,-4.42728499863473,-1.43966593858223,-2.64476966371028,-3.88554036766515,-4.3323627592437,-4.27075868062925,-1.75063427422309,-4.38732712213591,-4.5089853359855,-4.96903571672756,-1.85031726696518,-4.04390396714749,-2.22426730415378,-4.08336083545895,-4.3385852251502,-4.51540457828561,-1.93460648177137,-4.45901758119879,-4.1115003267781,-4.58795365680924,-4.82890906162545,-3.73949531196979,-1.15446257390159,-1.71949779152835,-2.19980825024438,-4.49328377664624,-4.35621212501263,-4.08833430246924,-4.28846229093746,-4.37823896548852,-1.17091172316861,-1.5789532831199,-4.19733397018572,-1.55872797238333,-4.53793199873028,-1.83411130841375,-4.15045880781442,-0.822483703260318,-4.20948530534093,-4.91557001151281,-4.01944686746548,-4.36189283498015,-1.81586733039236,-0.765807480597668,-4.2294955942915,-3.3901494079658,-1.16638482245661,-2.22373526945502,-1.30962199652406,-2.16759551914937,-0.680496930692351,-2.39118868404416,-4.68500735871895,-3.82872267557848,-4.76403757893065,-0.865354127055985,-4.61139239722437,-1.53458552825966,-2.17493050816971,-4.12744463865822,-1.52167639146315,-4.34521367224766,-4.33965546004065,-4.48525660328816,-1.97169209885696,-4.16466718882462,-0.988970230968337,-0.956164153753928,-1.06332978581967,-3.53570966479798,-1.22385979744593,-2.39618746576331,-1.15727893380005,-4.3592544944999,-0.847719766553688,-4.57541367652574,-4.17028759612302,-1.77696794367982,-4.12721842530412,-3.16225845667846,-4.6883507737127,-4.99579884376917,-0.759078647944607,-2.55116264294108,-2.82314757761719,-4.66416268608913,0.832041996152214,0.738265319267929,0.169178326282204,0.541199525974847,0.846482331670115,0.802298853578104,1.0516537279032,0.828997858022173,1.04685753297264,0.995275431061567,0.832041996152214,0.738265319267929,0.169178326282204,0.541199525974847,0.846482331670115,0.802298853578104,1.0516537279032,0.828997858022173,1.04685753297264,0.995275431061567,1.06695382321772,1.05899875360521,0.607893533108646,0.624569525637916,1.07540202797368,1.01710676864276,1.08284294991961,0.507077063509361,1.0903622233714,0.637751212929271,0.707358109228538,1.05529677797128,0.899591858422042,1.05363815047794,0.933950412079939,0.854337113981177,0.600560534382659,1.00783517419042,1.08689939950121,1.09150197669869,1.04465148407945,1.11150478902503,0.659230455303087,0.981825817006184,1.01522578278067,0.851439143497482,0.982948263081893,0.642055199050604,0.931284400676247,0.877660840428387,1.05997942209921,1.06977924608655,0.769422513323238,0.722120628338057,1.06778831999444,0.0407333650780353,0.848305029543376,0.947831730977766,1.056969145987,0.925991572357429,0.919435838342967,0.665680798527685,0.611171465133677,1.03489174332956,1.0134231958121,0.183590440554355,1.04399000544797,0.937769411493058,0.810709035380375,0.922535755858743,1.07792372350821,0.754363610349216,1.05235774170434,0.944186148835857,0.840257030293708,0.934523542053205,1.09428276075182,0.89223010502291,0.568383514764337,0.998889212817336,0.7342689173539,0.666075095029096,0.873313543687961,1.11922388923745,0.880377739511089,0.780455949954308,0.747880172042843,0.837595069781819,0.709236766495744,0.93176221729482,0.983190068933705,1.0057681778847,1.01681943147093,0.940660152398733,0.160201246204037,0.626632416159277,0.636964500121795,1.07199147578565,0.61181948453961,0.700713350242688,0.959820614611381,0.958825661488931,0.843725786727326,0.929445754292263,0.500146701122091,0.595408969138911,0.807493165079073,0.946206060979091,0.993043933284748,0.854903702491139,0.647747591497909,0.8895420249718,0.421520328607667,0.112295241023209,0.802575994465244,0.835692518830443,0.803764416250982,0.0900686502768871,1.05607653502336,0.7191629258455,0.308479875000053,0.221741856831285,0.567340638317538,0.944196568875288,0.262844631478209,0.781694228174894,0.34550330743925,0.0422569743291652,0.417055516320076,0.14946702196339,0.308479875000053,0.221741856831285,0.567340638317538,0.944196568875288,0.262844631478209,0.781694228174894,0.34550330743925,0.0422569743291652,0.417055516320076,0.14946702196339,0.392225332341447,0.534351319019365,0.764449665518111,0.664266940075059,0.0981690819499525,0.547210010895353,0.296006837581099,0.970691048285191,0.259664564384068,0.804131670952534,0.933242351826307,0.52345514745775,0.795183274271855,0.0487930420208223,0.44686176900061,0.692428252235202,0.300708001403915,0.0773262164821596,0.546315336174668,0.30371249539938,0.295691864736106,0.299614449356027,0.02772875662285,0.343154049523285,0.486806909563119,0.122524513620768,0.368623705464233,0.0343737957122681,0.746243540432084,0.269882125729433,0.160233809477583,0.412407862410166,0.180596937402408,0.0716598529991015,0.306555224533895,0.834044252967332,0.612921499897551,0.37683078183142,0.0886770300535369,0.299535687724686,0.810038913783044,0.594500643670613,1.03395255760454,0.476565722091258,0.466546738539155,0.712838756376529,0.714971209095757,0.498302509741523,0.4075330461449,0.109488508736412,0.189568575703011,0.178418844312492,0.281712622180792,0.527332714479671,0.856116234266048,0.643151814237636,0.41031700017464,0.311425957128544,0.230481332192567,0.0439682027457649,0.982594410520269,0.771543549038899,0.966340695278718,0.338583167788167,0.213051205732364,1.02404805250474,0.258405403915518,0.455681399048844,-0.00289358701418077,0.385536472432976,0.460021937786224,0.446101835024944,0.523137748336203,0.240514519021804,0.987039339047355,0.226680164712941,1.02215607120253,0.489969650052945,0.199867217828067,0.668593938176021,0.567348200725339,0.583053119537674,0.857317009437154,0.193281815317223,0.7870627964496,0.88642666451242,0.876033624201102,-0.0151560512310854,0.207299326489138,0.44045293985424,0.102840804637818,0.115157445129522,-0.116351154617267,0.15979066496757,0.201647972562045,0.0923188114992942,0.841495110692743,0.477577621955159,0.278833481511161,0.228723073320762,0.267525764181089,0.255413600885157,0.179499684913125,-0.0964169851765616,0.395484823014301,-0.019429369428458,0.49491709705012,-0.0322344052625035,0.39293978587416,0.0219869352175171,0.250280545777635,0.255514535804104,0.179283956973391,0.0118852253848969,0.397836453145597,-0.0676011887320055,0.493674534874726,-0.0343746971605947,0.393335773725217,0.0214854757525931,0.843233073664906,0.439003930041589,0.0281062600418406,0.164700135196427,0.0293490749713092,0.48467632192565,0.802100751213319,0.0791385925944143,0.481002909112175,0.155484979142576,0.359964516299553,0.479442243414186,-0.109042453427061,-0.0272194699236942,0.345689096027303,0.184183480846469,0.452062936668451,0.0856710121750182,0.465419326048753,0.338880433376262,0.47171884871861,0.383013962829505,0.0763696748906006,0.446504483756855,0.48325115173503,0.232653883505579,0.324735736823681,0.202926818621824,0.431457933732909,0.303751752609372,0.332956419535857,0.44626665441524,0.196978634569256,0.0279248380605996,0.512402783135523,-0.0487525452996077,-0.0492709006467526,0.399999825652046,0.878373560492582,0.493702726795163,0.297954018510959,0.496476621223001,0.0711659022049858,0.360643709595289,0.31418551242863,0.240927634639116,0.0235340797381329,0.295986403966255,0.441642497027247,0.329602389303191,0.00367998416426093,0.412200343560506,0.438097066695794,0.268461834998129,0.117280637550969,-0.0952698509758642,0.934205825099284,0.402045035057368,0.264100199118869,-0.07118068078868,0.161741190647142,0.0556551101649599,0.0795572922286929,1.05467832725841,0.0583532451299343,0.244000650170714,0.09054783165026,0.472501958143291,-0.112854618499063,0.459075120580098,0.509631388277999,0.111635783039538,0.192389034768594,0.27597407432334,0.0265082659682681,0.0181212988956852,0.101117866316145,0.499396522571816,-0.0499617032664776,0.0808748085785378,-0.00674835745842106,0.256195118669549,0.24165075879446,0.232061033539237,-0.119772808332693,0.0198597524079823,0.183344887462225,-0.0676467497532994,0.328082690255029,0.481266138183375,-0.0255995718439231,0.059145820562263,-0.0537640400221209,0.0415179320376007,0.226311873496014,0.125703894189252,0.222969899684,0.156238744607498,0.305895000940733,0.0974665632580029
3,0.0392466417776092,0.11377349859971,0.172737898432235,-0.345934823414501,0.098705964326526,-0.00610093168591905,0.00767381355377744,-0.0339190585670466,0.0469700855954615,-0.140592339609328,0.0392466417776092,0.11377349859971,0.172737898432235,-0.345934823414501,0.098705964326526,-0.00610093168591905,0.00767381355377744,-0.0339190585670466,0.0469700855954615,-0.140592339609328,-0.15087926401193,0.0204446008576626,0.0674883061070942,0.013613135979492,-0.0390892221395669,-0.0234232577166246,-0.0331025369825063,0.0818009590711564,-0.0267248733866097,0.0488268986796345,0.0227680571383016,0.0036054313426229,-0.154215718286122,0.0421248018556231,0.00929585273134593,0.0336818251804597,0.263249111108145,-0.107570539555959,0.0238100233137475,-0.0705204778480261,-0.249786109439306,-0.0420079895947469,0.0580479244237777,-0.128190603550633,-0.0357887013231205,0.00510592414001264,0.0800992081467077,0.0110058493494201,-0.208005727640087,0.0518886429538908,-0.104797308875224,-0.0774447697330926,0.0643354361352131,0.0401790572903475,0.041665924796115,0.35695119947462,-0.0552477900840573,0.0485601565469394,-0.0566825008421,-0.389223442465372,-0.0701998074370417,0.160177254152784,0.0211752604901684,-0.0117727471413178,-0.0851352449271108,0.226496072613788,-0.0966390908523095,-0.113089562465457,-0.372751119236832,-0.000753984320697656,-0.0439990940907934,0.0570433954025227,0.0784547672444802,-0.169764929775139,-0.0189798497691047,-0.214551582591063,0.0418040369161916,0.0116325118605361,0.115796213676341,-0.126579581962736,0.0185859379653116,0.0172055581533469,-0.0774283019195957,-0.0226771019598314,-0.011765628389759,0.0244684581600577,0.0136878788354052,0.133481331326306,-0.0120295528540563,0.00872852599094567,0.0245900728909605,0.0704160880647951,-0.0227005237996569,-0.12276981665201,-0.00998838194544543,0.0191942883818596,0.0259557763044029,-0.00557717755559324,0.0765075611400028,0.010369280588745,-0.0123177585259368,-0.018853053098428,-0.0237011277490451,0.0684374721498663,0.0914806534945684,0.0286398887288428,0.00187725938506793,0.00412615955325181,-0.119038972539714,-0.387655959239604,-0.413110510889317,-0.0872424335495583,0.0267085456465866,0.538013305361583,0.0512058013232201,0.026204092620042,0.00195938052346067,0.229116975517141,-0.0697738633233712,0.0284418035070454,-0.00154893411275045,-0.000758730489174783,0.0278439590375985,0.0340989448238294,0.286163643448326,-0.0145676412090506,-0.0287113510438595,-0.13183909245784,-0.00944593697328361,0.0104828308700406,-0.00154893411275045,-0.000758730489174783,0.0278439590375985,0.0340989448238294,0.286163643448326,-0.0145676412090506,-0.0287113510438595,-0.13183909245784,-0.00944593697328361,0.0104828308700406,-0.000375640924754794,-0.181103096317002,0.0250911052515899,0.158365231544374,-0.0115671134955812,-0.0034934200215128,0.00269579045135141,0.0139981964007675,-0.0662913226194837,0.196200712094157,0.000916706401018438,-0.0194649023374776,0.0101177870560585,0.264083442213969,0.0129250950393165,0.025201801463413,-0.0424945995491606,-0.15734649475046,-0.172125835675149,0.00574091127545635,-0.00470513926694714,-0.00848833392808464,-0.00664553525013449,-0.0296276243020374,0.0132170336122163,-0.148821770473721,0.00982500145990546,-0.205596457547723,0.0417012800095299,0.0151542430297258,0.0114471011891562,-0.00164107169360314,0.331584284908891,0.0337267376125765,0.00305026160944853,-0.00386016178865182,-0.0129642026610622,-0.0559123720829757,-0.00619179398607487,0.0157153624045371,0.0442220974739862,-0.221516309704527,0.0419546799282787,-0.0030128170641442,-0.00289480661367265,0.00661611957686556,-0.0116302008561744,0.0115308687484771,0.00013399274503397,0.0137297792493539,-0.0243933239740205,-0.16773058044528,0.25879722857258,0.0157560470333839,-0.0266848467118817,0.00877516119384564,-0.191869361077414,0.282035624618819,0.0066161011829636,0.0151888362794795,-0.0135745499512895,0.00540854665232346,0.0223058801998013,-0.000417363078684355,-0.0951984786116199,-0.00766762698393702,-0.0114355467003308,0.42652593822229,0.0194198022462716,0.290474072168733,0.00145635774152018,0.00607285666650335,0.00558954286189051,-0.3027272825553,0.0114874712191822,0.000561676577518553,0.0208559840404629,0.0255711091020428,0.0128671946249488,0.176836520834494,-0.00470296534608564,-0.011626715786254,0.0078250323112916,0.312302248626346,0.0168567344548695,-0.00345882260259393,-0.00519650981453229,-0.0359353266922824,-0.0978265485583767,0.0203518188435974,-0.133002383714756,-0.0957463402615172,-0.233817290282478,0.00754718561584268,0.0152760874629377,-0.00697496930086067,0.0126521383410225,0.301710343186113,-0.00801363995003514,0.0280065319185798,2.24213620078177,2.8427711040747,3.18945343139413,3.36815618182206,0.804899778453167,0.0612274737227966,2.5878076627589,2.48201231374985,3.12440434875828,0.185248314414453,0.0884537164030697,2.97914395396564,3.14129583539383,-0.0866458725321323,2.03898218264099,-0.0887773382606498,0.564246059772263,3.11302631227692,3.34610623214033,0.058501501937131,0.0385802346787831,0.405488480517293,2.70769293801394,0.238141758055253,0.0736561684789661,0.12071288135271,-0.00195577776031716,0.148793574902443,3.11263487699392,2.68904189659351,3.38030771001571,3.3165436898733,2.61662436653126,-0.100347110945685,3.35270182939037,0.0997883805720546,0.579453320509857,2.50918620426162,3.40194060156,3.38716270003508,0.025811905990434,3.31218040770971,2.79740401988998,3.33153872365848,0.143841242263744,3.08593848269171,0.141093025469553,3.27227507883334,3.40738148333089,3.36519152987988,0.0607148332642499,2.69125037305381,3.38835994115315,2.7597627987127,3.33878332803985,1.21852928184057,0.0197061115780487,0.0950637797011033,0.0119898400421915,3.06011034364476,3.33317457937773,2.84407020221899,3.24933370535547,3.34786121313846,0.0267546629991102,0.147236893218795,3.41830344505769,0.136386237252685,3.29014127169828,0.0732005046696358,3.3641534038921,0.123363022824139,3.46082906490439,3.36523107740492,2.1385188681515,3.26337231589521,0.142107528157726,0.166024663317908,1.65354939239631,0.213471076563129,0.163529882208123,0.147025709206832,-0.0904694196273295,-0.247183159752532,-0.104770683797876,0.0888632414569625,3.16032464583843,2.23815816583431,3.2291020214041,0.179684561262631,2.80097996793847,0.0175119525263093,0.241225853012192,3.38454243054522,-0.00565049283935919,3.21479496195062,3.13148147302134,3.30136522068854,0.205356515729342,3.28921386425365,0.0872447433863317,0.132638568535822,0.0833852731408189,1.82674326542997,0.0272108902471817,0.160177723004392,0.123847400985985,2.37321416576606,0.14934038593398,3.34459041487076,3.24403958896959,0.169693050117232,2.88627232617804,0.860980538042102,3.37097824833107,3.34356141460503,0.0506416886335693,0.562498115749095,0.307826396143612,3.36804148581914,-0.269502210821163,-0.0954022717662212,-0.828320385129536,0.0645246894609212,-0.197977164822474,0.0261815087898239,-0.250799650811445,0.337501015352308,0.454758411842801,-0.123783952442356,-0.269502210821163,-0.0954022717662212,-0.828320385129536,0.0645246894609212,-0.197977164822474,0.0261815087898239,-0.250799650811445,0.337501015352308,0.454758411842801,-0.123783952442356,-0.156863190469194,0.155690767203287,0.0854450841521447,-0.465158069223649,0.539385093461864,0.206978186245741,0.279949156297631,-0.4552034322836,-0.0167982846511875,0.741735343125123,-0.908686031886123,-0.111026162542423,0.0760477241151203,0.596123259691006,-0.0520052478031671,0.411879455622195,-0.258041818752094,0.236476480222412,1.16195734023181,0.302063557332149,0.0831667563040872,-0.063132375760024,-0.114664633452075,-0.130494600097459,0.0336925094463381,0.307367489352254,0.361982871020172,-0.731481992418914,-0.0650407953398601,-0.120516645485359,-0.113868947731749,0.513797065274396,-0.138145548591854,-0.0596783211679361,0.352381921253774,-0.321708056506978,-0.789198480127,-0.173069251232006,0.0723057410404569,0.190340928821779,0.258752879579478,-0.982685880439055,-0.112140696804699,0.635607606238837,0.265717925554207,-0.405964362429874,0.157492981530758,-0.117824158135771,0.466543916286798,0.257134950937539,0.473329117474756,-0.615366210473872,0.74950217352073,-0.366697435492001,0.56540749800324,-0.212421524272221,0.204045336624806,-0.129664507765977,-0.699287719358764,-0.185812356615925,0.284441063590293,-0.127471339921205,0.443607155563974,0.446923645465632,0.0704309733810575,0.933247792502278,0.40238067938272,-0.255548065993584,-0.925832366135823,0.0434905257762566,-0.174221534351094,1.08414368740356,0.260007017401215,0.153715228602199,0.0407333112496712,-0.265705950214269,-0.0787568384010469,0.0530129488962124,0.00804261281912846,-0.0102096768772391,0.117701500073205,0.277387982808434,-0.728627301226307,0.894849202297312,-0.0521890344490966,0.159137898384923,0.0514275037758446,0.000620123755173955,-0.294190646877301,0.388116435869158,0.0548288976634977,0.216117929622472,-0.420894840523317,-0.301596403551133,0.146834343076128,0.190335507906913,-0.0749365384845423,-0.166247318523569,0.0514545850359478,-0.135263315300999,0.000952572361675081,-0.00225782629567894,0.0071442604490238,-0.0375229643517326,0.01830371225465,-0.140046613953572,0.0251277824650139,0.0235972852709311,0.00395411877210039,-0.0731066323477603,0.000952572361675081,-0.00225782629567894,0.0071442604490238,-0.0375229643517326,0.01830371225465,-0.140046613953572,0.0251277824650139,0.0235972852709311,0.00395411877210039,-0.0731066323477603,-0.000715402137619774,-0.134949205796385,-0.0521475222885784,0.00305286632799591,-0.208984619821724,0.0435347227369953,0.00261831725639639,-0.0170837752658017,-0.0332417073753891,0.00512798228866205,-0.058313257869908,0.0136194684469106,-0.305456706678918,0.00703992156016424,0.037832151717807,-0.0694352408753195,0.0131233674452782,-0.389524098412054,0.0719581128422904,0.0281976368792715,-0.00543132069622264,-0.000545066893305982,0.0167434139555105,-0.316253367965782,-0.019070617920154,-0.202019798256476,-0.00321980700225891,-0.272623233156451,0.333038003398625,-0.00792310862587083,0.00691973138021483,-0.0038451835608091,-0.0878695362324611,0.0340625454291138,0.0112571736806382,-0.0941385833181008,-0.248168032843267,-0.00220370953964865,-0.0292162616033034,0.0938282231052448,-0.0309323953786631,-0.248940486901974,0.0058658914189721,0.0399872339028385,-0.0111020632795117,-0.0146443057996992,-0.175615043335575,-0.0447457955614193,-0.0010305525407564,-0.0358873973954439,0.0221863033045323,-0.0394441871246868,-0.00563111811509834,-0.0153123012259311,-0.265283976990046,-0.0124936347601528,-0.118296087496488,-0.0476670599816853,0.00154355531758064,0.00644814348203012,-0.220082205879383,-0.160640978672335,-0.00529304136293664,0.0962159528459575,-0.0805024903479288,-0.108672173408071,-0.0823173225237455,0.179052878235748,0.234555332935761,-0.014534834739691,0.00544988505915773,-0.0789334720147163,-0.0101997921715424,-0.0375738218614717,-0.0333806542547643,0.0391842321873503,-0.0358350388432744,-0.0103623116504492,0.0537362034458736,0.0113161090163342,0.0265600019477393,-0.0291062500989915,-0.013518340552052,-0.00358001529176454,-0.0477551728798957,0.000778576907699555,-0.132685965852078,-0.16096506608716,-0.118304636135578,-0.00110738928825919,0.16290306996424,0.20521234444348,0.125298904420866,-0.0969339493379595,-0.022744346774156,-0.00261240074302221,-0.330066575032191,-0.0335807807766439,0.0011974807299673,0.0385078755005084,-0.0579550083437618,-0.204966227581936,0.184821858559631,-0.560696542456141,0.336877712527955,-1.19019580962916,0.206123510791059,0.275123026437575,-0.443892987118498,0.120623684880876,0.00345998844414148,-0.807084197212865,0.196759389023014,-1.5141358565354,0.393997142439354,-1.70929951479028,-0.767108875159193,-0.556547983846166,-0.52100282340478,-1.20004901474911,0.0166042930915386,0.669802103072237,-0.896182000223438,0.458135258225862,-0.00552483939792699,1.02865201324033,-0.00144984867532669,1.18184635292367,0.339416529092556,-0.0110631718580297,-0.361430879773309,-0.633110337778641,-0.111379371810546,-1.5060827148503,-0.643979687611034,0.411930754186184,0.35100896732755,0.112419159759299,-0.0354295865510595,-0.0524553377900182,0.00544907854248134,-0.676544989836757,-0.817229084460325,-0.6353640442219,-0.0329873198403737,-0.564465069371225,0.00234721343419025,-0.54318962119512,-0.16412426966849,-0.538987112921668,0.0139747529382277,-0.517768051065404,-0.580276439371102,-0.707990467486336,-0.671263407071387,-0.348367151727863,-0.37850922946293,-0.953348304178208,0.00897040420942517,-0.572354766379378,-0.619985326559062,-0.137959163511661,-0.375349117499148,-0.626528948769603,0.0137978865635582,-0.0180264556145905,0.175904874017599,1.05829074177376,-0.625150670644616,0.210982699222304,-0.568703908595525,1.0216135468576,0.467243306332955,-0.546677348808569,-0.406433556866949,-0.240205097434781,1.26277743843758,1.30035284968653,-1.08662531789317,-2.06099711755247,1.03765841467016,-1.2975485164735,-1.44096023827149,-2.4158816627584,-1.29333285850251,-1.15664764341707,-0.657700044029239,0.413039161045381,-0.555447825086068,1.42113787359409,-0.844693186880703,-1.1538329962269,-0.605998006465533,-0.482805244088563,-0.823164888862163,-0.547042861475384,-0.505250832970004,-0.628218298677914,0.117477639663488,0.163752981856751,0.619988348606662,0.883025791437853,0.207783239981245,0.664344984309982,-0.467683001399911,-1.22268267350374,1.03154590408047,-0.431915381957718,0.954084709592281,-0.635372982649678,0.269959509281399,-0.672925910947387,0.110473231754636,1.06134369247072,-0.548094368444757,-0.567423219715973,0.300030922642597,0.38818736100961,0.237900226529325,-0.61749220875606,1.13660285205904,-0.158041195532169,1.18343147932455,0.451895199107183,0.0306073941454536,0.02357083383065,0.805363313469404,-0.214929974273804,-0.657808851326493,-0.0610052371959581,1.13660285205904,-0.158041195532169,1.18343147932455,0.451895199107183,0.0306073941454536,0.02357083383065,0.805363313469404,-0.214929974273804,-0.657808851326493,-0.0610052371959581,-0.0328185266839713,-0.109195889981679,-0.0975600145218214,1.04060522651645,-1.42950096279084,-0.841810432223667,-0.774501948840115,0.972047077283367,0.438800721295755,-1.09685274408249,1.6069368729472,1.04340495522884,0.0681774038990514,-0.726543642130991,0.497203668513539,-0.580136688594563,0.292905853536342,0.268684981772123,-2.52895638409506,-1.00624188542903,0.534613489042767,0.0779504874755638,0.72325533716922,-0.237266431433853,0.527508937242505,-0.615096974780512,-0.759125733548029,1.13627658154983,0.62358596261559,0.122677953449852,-0.115932034129977,-0.880939044588323,0.429873111460425,-0.00376067903292657,-0.652125461262354,-0.185058067950155,1.3615670354905,0.23867237462172,0.662585968255616,0.21166683282043,-0.413838043323745,1.36521872775618,0.766782319668398,-0.85308193354999,-0.34837960635463,0.467139568763799,-0.133619946105054,0.0119600849002372,-0.69375042106981,-0.630690610393007,-0.842988051559364,1.29855928837494,-1.55448736743261,0.0925722414036472,-0.358240165464704,0.0403958995463201,-0.367803297402702,1.00540888031803,0.998333161055226,0.806215474185607,-0.455605345975927,0.78755789558033,-2.20884909129963,-2.40793827086777,-0.722490895286273,-1.07943913725115,-0.759427089127503,0.331323633467393,1.46389650109782,-0.456102120769626,0.457581918960496,-2.04060777277985,-0.701037961427941,-0.135658440689016,0.116745639709199,0.792560254418194,0.472877499663998,-0.218463442450476,-0.480981281121894,-0.0270982211281611,-0.832739339433512,-1.94307414346712,1.72421293830454,-1.94886835799337,0.0251552398344939,-0.310002365713373,-0.265129262582214,0.0997313414041068,-0.11735970626903,-0.263299992866329,0.699452778463756,-0.405202984024822,0.533406662424512,0.049366369247701,-0.183019888160937,0.422588403619376,0.970266632718779,0.0735462373596209,0.626149810692093,0.15983683155161,0.00219795194762966,0.000536041346034248,-0.151313334695532,-0.00649047743552301,-0.533869509536785,-0.251373951941573,0.0856137971297991,0.0843132052820679,0.160502276955324,0.0611024213587252,0.00219795194762966,0.000536041346034248,-0.151313334695532,-0.00649047743552301,-0.533869509536785,-0.251373951941573,0.0856137971297991,0.0843132052820679,0.160502276955324,0.0792076994458558,0.00190364150956265,0.504352111818437,0.0538717426749829,-0.158841006082407,0.0499586654612077,-0.124397212506443,7.56957301785127e-05,0.00907921270336237,0.0506894672940143,-0.0883655250566435,0.0497311424063914,-0.135119204921962,0.426576717035386,0.337166714346436,-0.213892712351798,-0.0109990400574139,-0.0150489931724754,0.82449051368785,-0.0205865115072017,-0.542176863569913,-0.0961445778301888,0.00728479576358267,-0.0176396042631778,0.459017433347417,-0.0846390898799189,0.334371775217746,0.0122306288572027,0.922822966310315,-0.670786158336058,-0.0147435563110514,-0.0292069013107279,-0.000117538141244408,-0.249950984828517,-0.0219786876911549,-0.00452396206357667,0.0996910805932196,0.286663495323087,0.0198042667568093,0.0127993973066715,2.25979951693989,-0.0318448018795721,0.321229674523344,-0.19146773920907,-0.0704240020499126,0.0651576422611909,-0.0723551895724667,0.179169518483829,0.0652968556778968,-0.00199765851620141,0.0525652858619421,-0.00813856831598132,0.0853818353170452,0.760159788428744,0.0113837798917994,0.274029068778734,-0.154604997550024,0.186601825404556,1.54609930855341,-0.0226698020276477,-0.0361903880913968,0.257373609631034,0.259889237644537,-0.0743141162812204,-1.53674595054669,0.158312237405061,0.131947761674387,0.234796962357395,-0.419915184316843,-0.344545806954688,0.318676650671848,-0.0627763765910417,0.14508837271794,-0.147972488844781,-0.163602561157929,0.150068359683312,-0.0647139921082206,0.0185577509692974,-0.467328581270601,-0.214579005953852,-0.57004599683018,-0.074524803481954,0.121651817957287,-0.107797532452365,-0.332862361881454,-0.0398517565641612,0.0770277427808457,0.248006556737143,0.160170094773932,0.342822687674769,0.0069373510066438,0.073210967802108,-0.320500875603504,0.163968419186883,0.095254178468959,0.0143091155250621,-0.00181310244078371,1.13538048207444,0.817683877000311,-0.0112064960315049,-0.298390589423548,-2.12225455188188,-0.872134662114218,-2.91769244121047,-3.66928421983248,-2.7820129940277,1.23487704865503,-0.052358670994243,-2.8370202425089,-0.0059037170508929,-2.3063726284005,2.08810568656934,1.08817749956776,-3.26543817433681,1.67238754449861,-1.89762096976544,1.82114635400031,2.20379043118326,-3.62701413145097,0.362271845473139,0.428641699508115,-1.60909130682741,1.06017653210931,-0.0974410568835908,-3.01693111319752,-2.5246116972168,-1.46090639894264,1.73913997629723,-1.74517240634409,-0.290041970143295,-3.16924357029709,-1.04431098929094,1.0857912890614,-2.91137639934102,1.62271065477838,-0.65243481308009,-1.26813020408736,1.5424796112843,-2.48200595804356,-0.0885683300229562,-1.20055611629404,-0.00572926153000636,-0.291513841084337,-0.474659376985751,-0.339486973529114,-2.33025881474588,-0.731516890016207,1.19564013498846,-0.586764423435151,-0.236824619840421,-0.407482093116519,-0.211462877442045,-0.498241537711468,-1.675171121151,-0.919867932406797,0.641326948953518,-0.192108522060298,0.37378703026947,0.374674439342974,0.714154512030742,1.13912779583074,-0.871483613309903,-0.0648306164056092,-3.61209189201985,-0.863959678594043,0.294146586097147,1.42977664757757,-3.29975497614426,-2.62897862305068,-0.207220844727769,1.54261751721751,-2.79287472714556,-1.49105864703175,-1.03219305620512,-0.262776198183968,-1.59586357907957,-4.00614782763003,-3.07175872067819,-2.0885428477561,0.592955370729514,1.856403197038,-0.881477588423015,-0.2000646434113,1.8255765044156,4.36606202037223,0.00367054340129516,0.196445486141613,-1.19128763819284,-0.915994948905426,-3.7316018303307,-2.03891556679524,0.510632808837288,1.56927141588502,-1.33641284257544,-1.94477996783886,1.06711522286319,-2.2770254895125,-2.03041829228757,0.943054204465912,1.36467199688248,-3.02717247520438,-0.84794801689355,-0.00349568537073061,-1.227635497008,-3.29986605509784,0.611577923442719,-0.497382515604833,-1.04727616027,-1.5172285523459,-0.312501788036319,0.392826854892355,-2.82908116175023,3.49085072742284,-4.32869429578689,-3.7682674241895,-0.985257592077451,-0.89730024773533,0.971951596217283,-2.05460130688601,-3.00626660647112,-2.11563176663445,-3.81126354452947,-4.04769260278052,-4.56801902437197,-5.67675039779265,-4.11598337714949,-2.52858914388111,-3.39939334028241,-3.53098740944356,-3.78980502464809,-3.69382235620556,-3.81126354452947,-4.04769260278052,-4.56801902437197,-5.67675039779265,-4.11598337714949,-2.52858914388111,-3.39939334028241,-3.53098740944356,-3.78980502464809,-3.69382235620556,-3.67862583794716,-3.42448491200197,-3.83157822381475,-3.52959123767798,-4.60745907535208,-3.25042243308004,-3.73787522457083,-3.74499486927618,-3.40731851674842,-3.75595756097221,-3.92662243351115,-4.51822784358973,-4.54150746776609,-4.28380537225685,-3.04139105650342,-3.45194993345901,-4.99842695395139,-3.90904482286116,-4.91642518470065,-3.91508216151525,-4.57914477758614,-3.58732703914855,-3.5009578292129,-3.99707320742504,-2.92779343303619,-3.07826760189358,-3.67861541050214,-3.47383289593235,-4.0331634211154,-3.34059390690589,-3.27538174840472,-4.42565310251937,-3.11211869561119,-3.16646354434073,-3.5545204428855,-6.02648919790533,-4.67732757029464,-3.66711409775645,-3.3678327312785,-5.48426943230359,-3.30669533600321,-4.51869691126436,-2.46274368332387,-4.27733605142522,-3.69225033928269,-4.8287028831425,-3.75005299592546,-3.23256728825749,-5.51096682271216,-3.59854497417597,-4.25454520799293,-3.46708473651322,-4.03382601586813,-4.05381562036313,-3.86534026052228,-4.28507933738006,-3.49737167752571,-2.74443028567926,-4.07779175983304,-3.75642391528703,-3.16403485862415,-2.68523146880537,-4.08275355828616,-3.97175827947475,-2.50062757393959,-4.4173595566797,-3.78841889126089,-4.01981532962213,-5.22252716321852,-2.4834399521203,-3.98909486500734,-4.55187822158156,-3.50448414968097,-4.21203861557097,-2.61183596948669,-3.59744801799605,-2.5257391211253,-3.37703712600017,-3.57752568683264,-2.32787734774421,-2.87916309642054,-3.32165874233189,-3.9926231263677,-4.25586166988785,-3.90546759389437,-3.14189857939528,-2.85233655699268,-3.28045973998897,-3.02788266317735,-5.57095538146542,-5.82412656954726,-3.68974096724525,-3.37814304020556,-6.40294619387807,-3.19921971250724,-3.81677549907548,-2.70883803452342,-4.86951584564721,-3.26074425208749,-3.29992776335511,-1.02915141349803,-1.40497691391797,-2.23478115189795,-2.74652233481616,-4.749007319382,-3.00357249317506,-2.0873620162415,-4.65714876113988,-1.20619332828086,-2.25152855152584,-1.02915141349803,-1.40497691391797,-2.23478115189795,-2.74652233481616,-4.749007319382,-3.00357249317506,-2.0873620162415,-4.65714876113988,-1.20619332828086,-2.25152855152584,-1.46937478040226,-3.90618355189155,-2.26404830066914,-3.90914625817351,-2.33744674778569,-1.38874074844856,-0.890222448179611,-1.97285023783394,-3.33020552931922,-4.24210214121541,-2.06963086132463,-2.46337401051093,-3.34563836156427,-4.93773906730131,-1.40024270866238,-2.47060311676373,-2.58920415521604,-4.05819350060263,-4.17533458754524,-0.883876943500431,-1.16146742276944,-1.63214752152474,-1.36966233881886,-2.87231298975357,-2.14821527533714,-4.19959528828804,-1.45080091998505,-4.39523073222916,-2.562505370087,-1.73955277071679,-1.98530534857053,-1.31813363969082,-5.16419033882968,-2.79952726229819,-1.35512273337949,-3.06803683067552,-2.74332306997841,-3.66868585950422,-1.50796206188606,-2.15137886097267,-2.61090839217623,-4.3216784147281,-2.28001358732989,-1.28452620466078,-1.21026558675019,-1.46366122405282,-2.21623233587064,-2.01728904633868,-1.0521672643837,-2.18952686480104,-2.88450660079965,-3.89448977429135,-4.63129006269471,-1.75418534929726,-2.97696296931475,-1.81457273812412,-4.24717422348931,-4.77249935601956,-1.27804122017142,-1.85515322907533,-2.85944392548728,-2.50864294173031,-2.2854931191463,-2.09483050323543,-3.28612383302711,-3.35603814322074,-2.21299099370224,-5.47865507137549,-2.6026896089776,-4.77207515148683,-1.34252371712416,-1.53073005384863,-1.01077247459789,-5.25039294623897,-2.50762000527987,-1.44688121678904,-2.95910726365353,-1.87410199614597,-1.50949220080804,-4.04320306176492,-1.72606000675764,-1.54985034391143,-1.71286165417342,-5.08337882358225,-1.80507572876132,-2.3928904392411,-2.24898576367528,-2.63900115698637,-3.27948262170544,-1.74739305759314,-4.44081357680595,-3.93699161084864,-5.29853448251686,-1.65218119633227,-1.69743394767518,-1.51660017505063,-3.18077213660642,-4.98966624534819,-1.43350549983918,-2.36980864497894,-8.49460233303782,-9.1321245131433,-9.16454407651546,-9.78228501060398,-6.52521193410865,-4.83023554952825,-8.58392257319637,-9.21900649427963,-8.96583353486929,-4.62533054893758,-3.13152781521623,-9.2483344254398,-9.13887226713727,-4.06940799711795,-8.18329903280622,-4.33700401681545,-6.15873209841658,-9.67102385697625,-9.08823133093289,-4.9156172233107,-2.63541070835413,-5.17015840528516,-9.14234627075938,-4.2698086243967,-3.21808913057162,-3.85074769239909,-1.47876821006606,-3.45931936303735,-8.91298673150479,-8.92517365432323,-9.14198082850491,-9.0823592585248,-9.36482687660968,-3.51801653063193,-9.15272451068964,-3.12214707202835,-5.95395416080686,-8.86178384300178,-9.0804086981641,-9.14642413385341,-2.36396128921819,-9.11114312241731,-9.13263772791528,-9.19749302122896,-3.65596750453281,-9.34376030773623,-3.69101342715539,-9.22728209383019,-9.09325934400081,-9.1850722767224,-2.83284461759922,-8.70732547091161,-9.28918526193345,-9.17139875267791,-9.08390875986811,-7.91204305172088,-2.77299432483398,-4.24805072316201,-2.26418020229779,-8.93446070950195,-9.17984665892395,-8.97526586526459,-9.36071654855271,-9.13869506858648,-2.13900513584278,-3.82792651863974,-9.49918162346072,-3.96428786975769,-9.05798819589122,-3.1663967587819,-9.57088587813435,-3.15585334481329,-9.09120406519514,-9.35111119951867,-8.58854559105013,-9.71160278629999,-4.98058973379185,-3.34078106033472,-8.09691038496377,-6.23938443873154,-3.34031382101175,-5.2002819910957,-3.90822668258079,-5.61623993570434,-3.26720986195053,-5.05343642723106,-9.30965119436289,-8.41565168664343,-9.77212737613115,-3.49538034959939,-8.7964622951793,-3.73827021453907,-5.11658257275715,-9.44131988690688,-4.12760652177838,-9.4411821232075,-9.2606154977534,-9.06309542129971,-4.6440316517997,-9.33857668551411,-3.12234237913097,-3.39656139171683,-2.78003484170487,-8.10153056236702,-3.18986995856259,-5.3578382423821,-3.51778380054852,-9.10159402718091,-3.11075827940388,-9.08631365053844,-9.49744335316382,-4.89592334486243,-9.35784784410614,-6.85291833829402,-9.25328993785978,-9.57354715009964,-2.35309083451553,-6.02835837861329,-5.11220784964695,-9.39823828093088,0.696837566650383,0.807915984786437,0.965694483509014,0.941078221093407,0.686862135594216,0.787602151850604,1.09913302802178,0.739398334433189,1.02000924219209,1.01584003954682,0.696837566650383,0.807915984786437,0.965694483509014,0.941078221093407,0.686862135594216,0.787602151850604,1.09913302802178,0.739398334433189,1.02000924219209,1.01584003954682,1.00223966934773,0.980935407934442,1.06381880829722,0.722625837465342,1.07596129766132,0.947250290786938,1.06977992011185,0.714572468929021,1.08445928664675,0.732050252885864,0.813613312857346,1.09233272942197,0.944066204631767,1.05616253768676,0.870381912715562,0.836503590627397,0.885088062690047,1.07350120088863,1.06589404272527,1.09470139566889,1.09258597733164,1.10837912025844,0.76848326159906,0.877799518369191,0.942575597193078,0.891628197590901,0.981605952047036,0.689168117442659,1.02193011942255,0.860225295582456,1.01136722216467,1.03733293551787,0.774909192592665,0.904885182550444,1.02220480831513,0.998273044703437,0.926287657546956,0.786486685659808,1.07762916409162,1.08062753172393,0.932354545292885,0.852350384628866,0.617198096321548,0.99552821509679,1.07375140553742,0.97592333358149,1.05922410678289,0.850723999554892,1.04030491723227,0.887071835208041,1.05552460619024,0.454310641585494,1.05825209970572,0.782136267297846,0.840168800869111,0.963664399116296,1.01827592170749,0.940978783530951,0.679741104684265,0.994387944471884,0.681592636514581,0.764760840257268,0.816802519142757,1.07885113224087,0.94833261641831,0.810048685349259,0.801164222470972,0.760022965754092,1.0200629604611,0.870174388625101,1.02558863523297,0.992902062849481,1.04008549859031,0.99201551190285,0.749532836701293,0.75250732840005,0.658017530509613,1.04909392406561,0.918118659818813,0.863110890702028,0.96268648954781,1.0072505350424,0.931230060072379,0.991488799768613,1.07132745004007,0.720901258001945,0.887730782044915,0.943929467285824,0.889281054942569,1.07415654212687,1.01362710281397,0.857835386350446,0.131268485188802,1.00440185452442,0.849593643854962,0.935917275622071,0.782699480743002,1.0696653711091,1.01715533566318,0.813479243609151,0.308479875000053,0.221741856831285,0.821616313698409,0.947059536742859,1.02175980562255,0.977938034362315,0.688456765034286,0.98273463362675,0.651835041692247,0.206573170168676,0.308479875000053,0.221741856831285,0.821616313698409,0.947059536742859,1.02175980562255,0.977938034362315,0.688456765034286,0.98273463362675,0.651835041692247,0.206573170168676,0.392225332341447,1.10104245619284,0.743379398302329,1.08015666103665,0.0862332723419624,0.548250086106215,0.296006837581099,0.880466584218128,1.07251515940673,1.06344286858506,0.994638927144179,0.92793911319578,0.83858689150327,0.986494352419521,0.645033398838035,0.751688600350419,1.07276417291587,0.91703063829892,1.10168023021083,0.334617657559657,0.348728370622113,0.517049787426099,0.372650837038729,0.378029634142081,1.0051882171778,0.997073240397841,0.746278567630353,1.02585417581279,0.835508650651507,0.738708333051914,0.112763699284398,0.498006551636789,1.03692397731159,1.03971954242817,0.401931614330684,1.00054487786427,0.554318346642571,1.02940662478499,0.184049916433611,0.312309972113788,0.965963070539404,1.02250392680159,1.04521183271329,0.403566250872009,0.515556267069173,0.725932096951173,0.756846993917221,0.710427265120567,0.4075330461449,0.718888675247463,0.840607751999813,1.03935873325971,0.992520258913557,0.520352563321408,0.95146022170612,0.728451028690859,1.11413334760394,1.09725437411465,0.213379713607669,0.093603623453259,0.995256359796044,0.815346160617856,0.886841113426892,0.249015704529368,1.08012679735022,1.09555587108031,0.846498385103801,1.06263224615359,0.000652829138244789,1.09447993739328,0.550879922779436,0.403167419371783,0.527644797101038,0.991758045379938,0.887832244097275,0.369666621501209,0.946253413298457,0.937101904236638,0.17644628013484,1.08878154078363,0.818457347436838,0.777436283955079,0.97888114999265,0.999256123725789,0.77308686500462,0.96569200728464,0.8778048263751,0.677830778550665,0.892235825310439,0.894824911936151,1.11381003715392,0.695892123874735,0.919700984343347,0.142972005667679,0.423932646646586,0.21830442237232,0.917472105582917,1.09822776549086,0.290279524181813,0.781313840239159,1.01942385220163,1.02531540620464,1.01714048363535,0.981136357878802,1.03538606729835,0.976461098943974,1.06649596621542,0.986574020654718,1.07176047421058,1.00148533773378,0.838726360925043,1.02506435540988,1.01692849226078,0.191556375633897,1.04001798780454,0.155174218079632,1.04762546752526,0.987157162945602,1.07128245027888,0.841065511745372,0.838500705164791,1.0167848022269,1.00157276122296,0.964422395248465,0.819656722741742,0.678745085421143,0.823703872289477,0.253919270089452,1.05695349214323,1.01308905851061,1.04146601818448,1.05054798845268,0.977834977589433,0.0264614440501205,1.03651369664967,0.7542307915937,1.02353164649452,1.00351757435796,1.05467765462261,1.03509441467726,0.478564009307731,1.03699244563006,0.997537039448914,1.05362223593819,1.12667276488426,1.0243667685539,1.00715521478508,1.0189849104156,1.05131297443592,1.03119989203382,1.07886696505639,1.05214906072933,1.01933902024678,0.996051538413059,1.06667186155178,0.985876690293647,-0.00720753771557773,0.771680094469969,0.865908803798562,1.059058793011,1.03280250555403,1.06523782643266,1.00417047572401,1.04046949265081,0.918541048565292,1.05319162360764,0.99252588357626,0.618840157245838,1.05045582342966,0.913718057085816,0.99013945924551,0.363228647207906,1.04643292650442,1.03005759540833,1.00992235089783,0.977749581544698,1.0942533259056,0.348319239930109,1.02958346844375,0.956130264525125,0.230226113304817,1.06568427207137,0.255380078240691,1.05582948562902,0.170776478407191,1.10187641043634,1.00332752363225,1.05661740873405,0.971594264481101,0.537585355533117,1.06862508642294,0.459469425747044,0.940903048385875,1.03080440968124,0.135991984751855,0.99093655944404,1.00971458125491,1.06298052495117,0.998593124347463,1.00565520174351,-0.0695988097587752,0.388160402794879,0.974340453329267,1.01724100083013,0.234462348451072,1.08195039562694,0.268973688458157,0.975194749814747,0.203250725521591,1.06002645958384,0.984404690593101,1.10459207091393,0.988606358537755,1.00935743566707,1.02502569244371,1.00601120172105,0.477220219479319,1.02669833949828,0.996666144193422,1.00710750512243
4,-0.120175057501885,-0.00238589732130864,-0.536444428704273,-0.227340371841945,-0.0889125323035711,0.022772192642928,-0.160059100129414,0.277323325570207,0.429770191797394,-0.275277718951664,-0.120175057501885,-0.00238589732130864,-0.536444428704273,-0.227340371841945,-0.0889125323035711,0.022772192642928,-0.160059100129414,0.277323325570207,0.429770191797394,-0.275277718951664,-0.319200058953017,0.171673168473089,0.144503787220761,-0.342570495654918,0.348070302423314,0.101078626680719,0.16934735078901,-0.268323697811565,0.00396443856389941,0.671033232805365,-0.71586856534676,0.00461606059719289,-0.0796376397843389,0.564022732344205,0.0169037492598227,0.388353750585408,0.0441766617523168,0.149241099610434,0.915224723154271,0.126215941151585,-0.107472801368179,-0.0922321930806936,0.0207972964779766,-0.275704292887984,0.0525324964714274,0.242249778109895,0.370393888401139,-0.593900943953808,-0.205593261727062,-0.0549571447074774,-0.232685502809413,0.335104998151809,-0.0247476698467937,-0.0185791639763511,0.333760946497933,0.0219283741822591,-0.708665024037139,-0.0993533649245775,0.071220682877511,-0.187833020568455,0.140060767313778,-0.681288909064895,-0.0155168105992397,0.535078420549218,0.141290051219961,-0.124136630836451,0.0435419476708539,-0.22764365406226,0.0125115125768001,0.186614394322821,0.33586789143062,-0.413118344958794,0.660272607977545,-0.526783778575428,0.512468412937492,-0.417226590848614,0.213391561511671,-0.022631813707972,-0.473894697217876,-0.233462831450206,0.263418645729008,-0.0336181212063313,0.148438151050719,0.182886740753254,-0.0110318930319199,0.836404738449954,0.332678326806684,-0.0809997253794248,-0.784166178564817,0.0152430758302021,-0.0944827339762857,0.931315147971161,0.159873347453023,0.00982664640443974,0.0441544976052104,-0.161889345877187,-0.00272180324002612,0.0301441564516967,0.0452696095924051,0.00225191738760522,0.0280845047443711,0.0519071236831155,-0.564186995028299,0.765833552385055,0.0336531273153426,0.154517149162581,0.0341199566751142,0.0132206026343465,-0.430780938212837,-0.0302401408788583,-0.296507135469838,0.0840984850402427,-0.34371151124609,0.235235578825828,0.181277365001481,0.250002098381621,0.0300476697346674,0.0695305322819646,0.0449244643721807,-0.0914888489497673,-0.00666088805237574,-0.00884740170653666,0.0122971496218556,0.00582765146758663,0.256215524756357,-0.177754836973388,0.00474894258268292,-0.101437083145562,0.00888903191683722,-0.0618212357231771,-0.00666088805237574,-0.00884740170653666,0.0122971496218556,0.00582765146758663,0.256215524756357,-0.177754836973388,0.00474894258268292,-0.101437083145562,0.00888903191683722,-0.060010707914464,-0.0106379085982299,-0.256253301791239,-0.0189669182913788,0.145765802846207,-0.217347642258249,0.0309407574738954,0.0080459120290744,0.00131521350766646,-0.0906921245661082,0.190014480894376,-0.0515714428620713,-0.0129075144185472,-0.257153589614623,0.30915990360076,0.0383623790070239,-0.0397140578104637,-0.0239089992404724,-0.464694875240615,-0.108973383691462,-0.0222434287873691,-0.0131797341134219,-0.00381767080717867,0.0121083095943338,-0.2914141073509,-0.0119120673983053,-0.321024456236656,0.0157046667126532,-0.377578440705064,0.30877454457849,0.00603390588316056,0.0118122128577365,-0.0134749795108468,0.224292021533789,0.0659501734111345,0.02219193313374,-0.085114293769686,-0.23825164781999,-0.0565558180655505,-0.0437740499786811,0.326371474054033,0.00589357416066373,-0.440973438643778,0.0262641252925585,0.032439975163761,-0.009167574550401,-0.0105592036431274,-0.169947160491792,-0.0253419668219518,-0.0083268233252516,-0.0206683773312852,-0.00767277615679067,-0.189047262996693,0.324497826172309,-0.00151036499468049,-0.254394220824294,-0.0154713261563931,-0.283959334081289,0.383017815180298,0.00864785591004042,0.0144028956612853,-0.196921983401877,-0.131019940864553,0.0172146357143155,-0.0549349040269684,-0.155808559076344,-0.106093423052734,-0.0728737154679633,0.567175934525174,0.215222767811129,0.317021392241349,0.00822242653526948,-0.0659048567014467,-0.0240347801041435,-0.362301391504776,-0.00441020308214183,0.0355918982434332,-0.0107609888112414,-0.0263355787138747,0.053506125314633,0.13573490809779,0.0212906683751671,-0.0378232334406211,-0.00790401097614095,0.28185400305954,-0.0430819684107129,0.00434572041811439,-0.103912565524193,-0.180766346218116,-0.189423124202813,0.0194597846857974,0.027970241216293,0.0732682598432129,-0.100449364004176,-0.088025930326745,-0.00280235144198231,-0.0166355437087333,-0.195326923694378,0.347877536284461,-0.0068054761897637,0.0342866162577441,1.96626049156081,2.54673404523792,3.0731695334564,2.45566367190276,0.865525571582678,-0.992982325700716,2.78665648061582,2.46929146203801,2.68273008341608,0.0679897569016628,0.294414877847257,2.28304132136244,3.00205551930221,-1.4088761269568,2.24459541380902,-1.59827287525914,0.0252097257561868,2.19795177148997,2.86491078512712,-1.09272159541849,-0.115635029551523,1.18262451285208,1.8129095013596,0.390264886624462,-0.188156213931943,0.996762257802797,0.173273287601705,1.14762625701217,3.42309258540683,2.35873861826445,2.91832890189852,2.80492961902727,2.20769423974262,-1.42470766556206,2.65929118234969,0.385711740006071,1.08829852514767,2.36811200218796,3.3519810492927,3.21349398977724,0.0371504380202945,2.61773128343181,1.94482311403052,2.67398223042841,-0.119627366134391,2.44832611200178,0.270824991567511,2.68147363254317,3.22566025141297,2.79104397479993,0.0498388186621312,2.12082042645,2.65106283003854,1.9675648272534,2.74681471572134,0.856408906868523,-0.325906764739708,-0.811725797715029,0.0823478946765937,2.59917812359357,2.62771977305278,2.69587855434325,2.51417787660974,2.64410941686623,0.0680317397906167,0.276926425397063,3.26009875413891,0.922092025771224,2.64327922008401,0.432208966876124,2.51741902604532,0.994849448680305,3.81544005824431,2.79449727046247,1.58408214517513,2.62853719748908,1.0914442912203,1.23808234881997,0.639856479920452,-1.64482631396628,1.11146054329618,-1.16093662883878,-1.3268821269826,-2.19839654305724,-1.38154699813601,-1.04060849747402,2.38664912272533,2.56084660565987,2.30409625818974,1.39178864083898,2.02344531405459,-0.976197985494997,-0.497082737477958,2.70607147292284,-0.71172987308402,2.44822921115,2.43024525965849,2.77881938428908,0.467024568558098,3.15331210779154,0.623390118958758,0.996938021670129,0.174760998125787,2.16084040014725,-0.383313394852528,-1.10068539772079,1.04819262480883,1.7924024688164,1.05387681498901,2.75436439367372,3.22076887586939,-0.149514062312361,2.55569656501939,1.52575012722426,2.732846617212,2.68518941488448,0.450116260710494,0.738987250827202,0.243864267201286,2.54315736902321,0.864011855778734,-0.251058047971377,0.349255951757778,0.506544493672196,-0.167001410919561,0.048128491191607,0.546004685325155,0.120618068279251,-0.208088416115421,-0.179578575394335,0.864011855778734,-0.251058047971377,0.349255951757778,0.506544493672196,-0.167001410919561,0.048128491191607,0.546004685325155,0.120618068279251,-0.208088416115421,-0.179578575394335,-0.189934285006768,0.0371633057741347,-0.00660440007757968,0.571812845790244,-0.894026382145888,-0.641557617477908,-0.493040734667423,0.526601553965286,0.4281343126078,-0.354747182048409,0.705829630079982,0.930903724603466,0.134423963281801,-0.13283092563591,0.451885226849332,-0.162597701438837,0.0340021177072546,0.495625638205672,-1.37266888797041,-0.709573218225843,0.616231715411327,0.0123755319646717,0.617039396196253,-0.358836486744998,0.554125000859515,-0.315512031400371,-0.395392407604175,0.414083180836468,0.556156558753575,0.00195204860679594,-0.220928732326176,-0.365443646460778,0.293193539039462,-0.0699350709948138,-0.297959374142119,-0.50399534799872,0.56484692544123,0.0736053485964444,0.736573074679686,0.401243802991362,-0.160949492930322,0.386660406504803,0.664354303588482,-0.213390156537041,-0.0782464913209679,0.0579544837808874,0.0319168372209992,-0.100873136469456,-0.234408289356915,-0.376388074068713,-0.368721303700508,0.680000792434394,-0.801903611942348,-0.266124117160001,0.208170459396504,-0.174115320412529,-0.157407018936311,0.868304660546454,0.28971751841779,0.626097903464897,-0.168253244886183,0.658572745595788,-1.75546370341406,-1.96103230513249,-0.655443342001149,-0.155264319450905,-0.353970169292868,0.0736957023781672,0.547720838989871,-0.41179391336854,0.279662806870408,-0.95609312272092,-0.439358668962977,0.0141007138751706,0.160978849742562,0.532332612095071,0.394581330440362,-0.167568361657033,-0.474619472666226,-0.0330547684487444,-0.706118861134784,-1.67244587312764,0.990382981405963,-1.0624038777185,-0.0299666564467438,-0.152118405215941,-0.219450633956578,0.110331551042527,-0.412881191480336,0.132276120717208,0.748604852968032,-0.180222240625837,0.107447374379276,-0.245849337004884,-0.0449685053392095,0.62168328405984,0.889406101675688,-0.0911791474259414,0.673588109729837,0.016845377989834,6.17388501656939e-05,0.000663634377368585,-0.150024216683744,-0.0538888366831638,-0.515197437524676,-0.393044417324012,0.102182602262008,0.105957517753746,0.159418419095696,-0.00679359674505586,6.17388501656939e-05,0.000663634377368585,-0.150024216683744,-0.0538888366831638,-0.515197437524676,-0.393044417324012,0.102182602262008,0.105957517753746,0.159418419095696,0.0113116813420747,0.000935671518340307,0.360071334574579,0.00723475067850147,-0.159422451256969,-0.162936467177433,-0.08758786126943,0.00420607086163558,0.00175334640307991,0.0235796358818583,-0.0828673238590199,-0.0010033264446083,-0.122974804558,0.111318845624097,0.341796092710675,-0.169373754495031,-0.0747747493992029,-0.0027875428041908,0.425430591486934,0.045701757227936,-0.519374116819602,-0.103124428461938,0.00429714911940859,0.0075525021714401,0.151688610167949,-0.110786153629401,0.124569430989157,0.0107612767786259,0.659488324859418,-0.340136763459587,-0.0228759242946193,-0.0134149203949637,-0.00226438884890518,-0.336354544890088,0.00558778694400776,0.00851737748352264,0.00832327373353263,0.0309738325575457,0.025602782423891,-0.0147354989130192,2.35286378139429,-0.0686415264442899,0.0764167468090489,-0.175889167065315,-0.0263525973729628,0.0584707684611335,-0.0902202179252041,0.0115982769435492,0.0255419968825552,-0.0102299956308606,0.0138454738532539,0.0149853653726507,0.042745362725681,0.757610252283182,0.00407255559422145,0.00974821864665649,-0.169188327996805,0.0746566797496538,1.49099253656612,-0.0304541699887384,-0.0240474587141518,0.0402024412511016,0.0977344489088645,-0.0698289253225652,-1.44054767743108,0.0744263269611979,0.0142026135642793,0.155555880285565,-0.242942171176737,-0.100333769991049,0.304959497556987,-0.0610240692708774,0.066525863358589,-0.156500005952574,-0.205132457057413,0.120187604212239,-0.0200514520297249,-0.0168166186965664,-0.479808761023819,-0.162523606871438,-0.55447675825719,-0.0390458233086922,0.0857858553893416,-0.126518528676689,-0.344827099195662,-0.0905397912761979,0.0765523818010535,0.109571715734857,0.00918511457001825,0.223187213205187,0.0132896394327641,0.230437214607127,-0.106425717383511,0.284202876085831,0.00470092642954736,-0.0172181915034939,0.00433386934974516,0.799389914483697,0.785625029961673,-0.0140253012997417,-0.267610852183816,-2.18329834568478,-1.07471547036914,-2.73872572508808,-4.23985615718453,-2.44476692174229,0.0430573875970017,0.145205862464011,-2.56385018887058,-0.45483468080112,-2.18053832927564,2.08847688955434,0.283478721681906,-3.07453392775103,0.148376293067297,-1.50325546756863,0.110222987781158,1.42812257869126,-4.18551508809639,-0.16376895456337,-0.766196700997017,-1.59273958158948,1.72064706373408,-0.988112526814932,-2.56243016647421,-2.53404704943164,-0.438979757202291,1.73920218549697,-0.553568144454904,0.0555064349124944,-3.17993652324616,-1.39816308004534,0.45120588319981,-3.03255693588394,0.114217396732153,-1.28972769455216,-0.850539918367648,1.89262666153486,-2.37912262207312,-0.129667760681168,-1.25840634421302,-0.00182871292305208,-0.970501410671962,-1.28343976896697,-0.965926472964699,-2.37032258041558,-1.30376450535954,1.19973780334633,-1.12066545292472,-0.403337498031065,-0.946678465395884,-0.188615874968268,-1.01431125592372,-2.25398158435121,-1.63435447068708,-0.0281522922514085,-0.537704897329747,-0.0122438291157349,-0.570671639628503,0.72480628162378,0.566009070800515,-1.49733326905502,-0.198662220729592,-3.97772832879422,-1.48640445658953,0.31235966214016,1.40852946940994,-3.11580630033136,-1.56569694451084,-0.839573299946288,1.75076780182657,-3.36064100535698,-0.472637385640829,-0.561868167902625,-0.801452470064183,-2.00129400908855,-4.24844262075144,-1.80263034039903,-0.795629710075167,-0.502997870442332,-0.198899134619257,0.159091863746594,-1.49912696994813,0.3943944984657,1.95016267788348,-1.29304573519715,-0.969275131977498,-1.84591144177016,-0.505035652955687,-4.27739295138888,-0.616960011576324,-0.337757955782408,0.415809382313487,-1.94073857397722,-2.43154128596543,0.247450232784721,-2.81859004309674,-2.53520845608016,0.312718037685228,1.48046883218251,-2.85916636379097,-0.219040690061366,0.872770393598168,-1.02505491269903,-2.6439057928103,0.140962060210668,-1.72131912699606,-0.0214791313397408,-1.93916384842037,0.640252083221958,-0.235086450042944,-2.56479847562805,2.82678763025197,-4.22328551155418,-2.70054303442023,-1.54213492077661,-1.45596409491775,1.26605852630133,-1.66489201213839,-2.77238266593999,-2.74085211365128,-0.993303311889166,0.684476607146942,-0.243752422833775,-0.186494230398601,0.250353019877221,-0.792214946119048,-1.03441538513681,-0.264040941558784,-1.3080533614119,-0.0220851055850325,-0.993303311889166,0.684476607146942,-0.243752422833775,-0.186494230398601,0.250353019877221,-0.792214946119048,-1.03441538513681,-0.264040941558784,-1.3080533614119,-0.0220851055850325,-0.371160349881055,-0.732468863356668,-0.47970895379129,-0.699195035336821,1.31892875836452,1.59761564855565,1.03769468931841,-0.605260963215505,-0.535858534444867,-0.0583324342741399,-0.401224770940083,-1.62235142209489,-0.266706243255619,-0.253493280892908,-1.77723160838428,0.188699847135783,-0.225767102161627,-1.41589341075337,1.69925694371377,1.18184338082948,-1.40473594555272,0.932374531371704,-0.939336398939291,-0.0445687758601027,-1.37767854450762,0.672964894479367,0.368116767977719,-0.253704917461249,-1.87589057283204,0.566382453744942,-0.0339997270487117,0.0533890260186483,-1.31182758251421,0.638683136064444,-0.597226377537165,1.11742505982778,-0.495133428448314,0.111420009838655,-1.1881788689876,-0.572612940787483,-0.265891543575138,0.355250507688549,-0.542439960449474,-0.179686442628043,-0.180230980970305,0.544885424470592,-1.16530765169799,0.134319464060546,1.01060035517936,0.490815928587764,0.190837354028581,-0.584794043878605,1.15729839670824,1.02898716969232,0.0885475467653915,0.1819153502914,0.134349977442361,-1.36783632439056,0.111483312265014,-0.965674234052371,-0.062495544891746,-0.839781575148699,3.77417569421805,3.69853836172766,1.97142271284675,-0.0555228253857836,0.347168088787432,1.23502019662298,-0.225719481032314,0.67623870770886,-1.08571192843122,0.947299436128183,1.60034925988121,-0.066927909422679,-0.172375008754105,-1.54992343987911,-0.88417163377174,0.400967580401822,1.3291421919226,0.85677888290824,1.72928321729121,0.770619997608587,-0.314932304465659,1.18548268063715,0.154413053020945,-0.101178942465168,0.189699642869499,-0.207004635699276,0.427422940896789,-0.985919378315508,-0.61041326540993,-0.0540447845048583,1.00520619091463,0.103776578279299,-0.468963992413141,-1.30392929620188,-1.91154200187309,0.100503563175359,-1.0652672576416,0.262567972541046,0.000955155385584986,0.0140431407336611,0.216681730127683,0.248647021799811,0.546981424807437,0.565731437391108,-0.144165789592739,-0.148121298234622,-0.170447969262049,0.083690169537754,0.000647998292507474,0.0140431407336611,0.216681730127683,0.248647021799811,0.546981424807437,0.565731437391108,-0.144165789592739,-0.148121298234622,-0.169572250477564,0.0132234155110976,0.0165214891417642,-0.279066917387676,0.0210925659913345,0.17599027661918,1.08961667543201,0.331749799659701,-0.00314779997049955,-0.0257104910932935,0.0911285834003666,-0.29318673553421,0.0354667190276579,0.154073150834072,0.1284436135268,-0.395154336864765,0.304649629920616,0.242096860399374,0.0464095824369988,-0.301407190819334,0.193595785076679,0.784317830238542,0.0977017249699145,-0.00770734849830084,-0.00517427569341501,-0.0959240462394713,0.144080837047897,0.373517523472582,-0.65687235112705,-1.33306813733521,0.307205535875381,0.115795009242849,0.00298343169223465,0.000400393407909208,1.02190345232673,-0.925866245455163,-0.0905141287934004,0.238697336173543,0.174801979369634,0.0080205551022485,0.349746952894108,1.0977696192646,0.137066071880748,0.4168699037352,0.229368854911803,0.00734918952651934,-0.164358966933894,0.133790354647302,0.244678762580075,-0.0207803182263152,0.00783076761224655,0.00448607400864314,-0.077570298734449,-0.869993051250897,-0.547448404538739,0.512527560515265,1.01131345047591,0.21518726153715,0.206422387680509,-2.43198811024914,0.0240373623166772,-0.00224196119310405,0.20118561491818,0.03570011876904,0.0787700373857399,0.342670093584559,0.140444373999541,0.0513480215894621,-0.178475870434125,1.1590763047225,-0.0288371944952666,-1.35058420035218,0.0871451016137767,-0.0625277251757815,0.183038436453997,0.126737614277521,-0.164817491452603,0.00165809028133382,0.0476320963872434,1.02822738565982,0.218383859661044,0.821611175951731,0.0556259666754242,-0.0914779889305105,0.22905698879343,0.330876443777362,0.235411829683089,-0.0724619055685096,-0.057102629383251,0.196319361345906,-0.135475467614365,-0.0710203618712778,-0.536406820612479,0.170391273154261,-0.583303773783638,0.0290167840504188,0.148507003822329,0.209834183089952,-1.5115792969193,-0.772980319829321,-0.0125493511292864,0.57471429760137,1.56524946857275,-0.254953489620917,2.2181591848331,4.89657799612056,3.77859050962861,-0.693510904603004,-2.47838667641726,2.41753128266,-1.33645321007742,3.6503404769934,-2.99343497824595,-2.53628771455734,2.2562914898688,1.66044891670702,0.638073347454291,1.26205512399573,-0.882788890634415,4.98404172545371,-1.77010579895227,3.85785288044664,2.41580383839974,-4.72967556250399,0.238848883787439,4.88516909578112,4.44296171507266,-1.4224826616118,-2.0831995278481,-1.80864278365197,-2.32699831036281,3.05891288884606,0.218013792439881,-2.77780080571414,3.33098071012333,-0.0733493206314087,0.245129335197712,-0.751802008172061,-4.72783740702872,2.13867191731034,-2.20443085072128,-0.246512318738258,-2.62638341903569,-0.437060298428555,0.759805030246415,-0.561710832279741,2.66238156875981,0.359138208654929,-2.77874055496981,-0.293071203028237,-1.44462607521416,-0.906708216098902,0.281274821221352,0.1069215420057,1.70131380525136,0.568881778301252,-1.93354538987962,0.382499291367823,1.09814313837838,0.360395110740296,-0.826736735897994,-2.8618855616555,0.454659492532153,-1.83623138253628,4.61364617585839,0.499114076416005,-1.70529705665843,-2.88078400190002,2.71822585241667,1.04260493836423,-0.485729514678917,-3.32721020391543,3.55022961093694,0.597977276854964,-1.92298589359692,-0.524771534660765,2.2275765932667,4.94585763165517,3.95054169778526,-1.28063718065884,1.56439746866959,1.87484005103938,-2.80753656161502,4.00300372664371,3.1356026395184,-1.65567844665156,4.10873394645526,2.79939994650965,1.10990449681378,-1.29478316501428,4.91152008974452,-2.32552500450829,-1.25335130762636,-1.84828309976873,3.47122894702834,1.97594536762276,0.16045444651265,2.87446280591748,2.34743688398461,-2.58349167991287,-1.21499502543445,2.242104255155,-2.29680130871,-3.05122339928061,-0.0976338531822117,3.07468237593817,1.82885144783831,4.47384913681941,-2.22140704136395,1.91281553529299,-1.31231209931538,-1.71626813239758,1.76427218807905,-4.47499187458468,4.96848704241656,3.5449992555502,0.544073981614007,0.214806288821726,-1.95296649675991,0.211256769374522,4.47588245926652,2.59139249150793,-4.69915215767866,-5.20710430937112,-6.58840162632337,-7.41505179108667,-4.97066864877476,-2.86625589356932,-4.66224451337021,-5.50743918184728,-5.64544609841068,-4.39684900522887,-4.69915215767866,-5.20710430937112,-6.58840162632337,-7.41505179108667,-4.97066864877476,-2.86625589356932,-4.66224451337021,-5.50743918184728,-5.64544609841068,-4.39684900522887,-4.37238385278525,-4.55061351779812,-4.74280861987997,-5.63761907403076,-6.57351461780423,-5.32182760363266,-5.43994659484554,-5.47721844263658,-4.81006838183243,-6.60191859643705,-6.73949156513334,-5.80458923489706,-5.54986292694299,-6.40289195493896,-4.35337446071536,-5.75675659436168,-7.09573546230832,-5.55749702162006,-7.88390446428564,-5.669096327007,-6.2374151725076,-4.18850473444337,-5.33248388268348,-4.64078197492315,-4.5648209581582,-5.13390137175015,-5.40224602958226,-6.49869900315628,-5.58586378440459,-3.77984028561517,-4.29447772214994,-6.43368541522829,-4.55676963020646,-3.35949956974033,-5.23936307449753,-7.82619549429369,-7.10487214846343,-4.86297996754551,-5.04965294003571,-7.73966245522447,-4.97918159913735,-6.7960825461816,-4.18274221662094,-6.44328556971637,-5.23287009612024,-6.65189243104218,-4.87301871931551,-3.97614753309252,-7.96088736987696,-5.04753016868356,-6.05463109267015,-5.99407624768565,-6.58192319248897,-6.10147188178734,-6.11101635413503,-5.42251594853263,-4.68234206257123,-4.51809297433104,-6.15900067343771,-5.88406705347304,-5.01507861243635,-4.10959874859784,-5.97168745863782,-6.42308023891007,-4.64271287556279,-6.95860974227838,-5.47824195121542,-5.52588955803712,-7.54471212081675,-3.95367453438305,-4.40202605919002,-7.29798740278221,-5.66213317481725,-5.65659125276291,-3.38773450937212,-4.59079942485184,-3.83304005840324,-3.94387761342542,-4.6024988866051,-2.35380633931772,-4.87959799051582,-5.68773044154435,-6.35182224305466,-6.8312862008917,-4.63700809269531,-4.75823744430967,-3.7425074956644,-4.0739967507788,-4.92756952644675,-7.96927493342778,-7.73599523012341,-5.02729063343938,-6.49723951639532,-8.76586428533414,-4.50996483182645,-5.41603267573243,-4.82997958250693,-6.5577226190667,-4.86407816183187,-4.23832852293743,-1.02915141349803,-1.46798395652275,-3.26844985413009,-3.32763330057618,-6.83711578343157,-4.37061166145806,-2.83217593995294,-5.41835274678712,-2.02760203341275,-3.51058240057751,-1.02915141349803,-1.46798395652275,-3.26844985413009,-3.32763330057618,-6.83711578343157,-4.37061166145806,-2.83217593995294,-5.41835274678712,-2.02760203341275,-3.48726590748415,-2.09982359187462,-5.6964931179239,-2.94883695466141,-5.3114147820182,-4.92296843883682,-2.01494319549223,-0.94158916343196,-2.04036845667009,-4.16505013648156,-5.7907010679853,-2.6820892008018,-3.02335462829932,-5.64210342319651,-6.57197538892062,-2.52852835910672,-3.22332594219465,-3.01388082325063,-6.13066669207689,-5.8257860333517,-2.64557140378632,-1.7020822673465,-1.63248388738258,-2.07398868920356,-5.15013559356196,-3.00732394985254,-5.69038389499498,-2.37841579714482,-6.16923606108327,-5.19123349354659,-1.86545841118495,-2.15453991758888,-2.06878143751288,-7.28252866602039,-3.22216888434937,-2.16469874533692,-3.85778242637261,-5.24357858105645,-4.69436762268842,-2.89010929853766,-4.59534199229664,-3.35628641244502,-6.40938751136398,-3.15588943744956,-2.53070305663847,-1.42229683244605,-1.94161489364688,-4.3326705095452,-2.53127092528257,-1.0521672643837,-2.547305420042,-2.99683562508936,-5.56983503708534,-6.76101545771135,-2.05644080837401,-4.94378171216472,-2.59207259499902,-6.0048425825144,-6.93778013568744,-1.94305738212169,-1.89023888238333,-4.53795095930699,-4.18297243964965,-2.47455921752336,-4.41378793240622,-4.38520089899969,-4.00216163761289,-3.46481301493229,-7.80516046978177,-5.15923796699952,-6.9017501255491,-1.73811737416316,-3.01228349600779,-1.84915715763009,-7.19101812155284,-3.1171022744471,-3.09207866026134,-3.08514957214462,-3.6337660381253,-2.9434219096667,-5.50871734506225,-2.48221235423001,-2.50907308707507,-2.42792435684204,-7.15835119462949,-3.12223583790762,-2.60189270788049,-3.65190955543579,-4.68492447855388,-4.70588831578318,-2.24316910604794,-5.75001314734184,-4.73332729241008,-6.67630887898619,-3.40361482550884,-2.22699820825956,-2.03376043853864,-4.95733096409048,-6.94867295454947,-1.46243657956927,-3.88821217303521,-12.3332173633855,-12.9582406597321,-13.214309214735,-13.4093859450394,-9.51747282085214,-7.93643500723014,-12.663456880839,-12.5387291346917,-13.2262425472103,-6.84921284692994,-6.33165365070159,-13.1313590539643,-13.1755704688491,-8.37380036525726,-12.0201313454322,-8.55053349426527,-9.0405070082819,-13.2118099289864,-13.409467984141,-7.9252061516121,-5.20091540437541,-7.56075750875009,-12.8812790064601,-7.86279882430598,-6.3064840434507,-7.02973182202074,-4.54481950064962,-7.53003949068255,-13.1513898640679,-12.7866613565258,-13.415195759491,-13.402210308602,-12.7190885098833,-8.02865693489094,-13.416563197,-5.99685821988736,-8.73125360281858,-12.5926087028215,-13.4066632327047,-13.3994145874342,-2.96172364246097,-13.3938663443693,-12.976567403726,-13.40125977859,-6.63325419252654,-13.1918338261954,-5.98705328175614,-13.3431949484027,-13.4184190441076,-13.4168484255456,-3.78225772143602,-12.8444492903414,-13.4296117832011,-12.9241421783473,-13.4097179345207,-10.8062751313425,-5.88444351177034,-7.45589606228776,-4.43021422151217,-13.1840057232039,-13.3997073988884,-12.9502228277933,-13.3086801782297,-13.4113574556029,-3.59083259807871,-5.84325162455929,-13.4039971474499,-7.25747363309876,-13.3691157196915,-4.91842261738575,-13.4132599038709,-7.04081350704053,-13.4185903397938,-13.4153624365022,-12.2422576044201,-13.3134550356874,-8.2822104118588,-7.47319926094706,-11.6876329809827,-9.08756086100227,-7.25272688644048,-7.96929120963792,-8.15606687589409,-9.10439597057405,-7.60784041355611,-7.88916704495913,-13.2703526237849,-12.2659250661318,-13.3208633670884,-7.56805714241253,-12.977400842439,-7.39253337157141,-7.71449732231244,-13.4229899765414,-7.64423029643979,-13.3040171352596,-13.2207485540002,-13.3781269577849,-6.40401768814942,-13.2953855397459,-6.47478507498297,-6.91169566624409,-5.21063148514913,-11.694699831411,-6.06743867907516,-8.31118564597224,-7.13865832865948,-12.5247946649819,-6.92979952823608,-13.4120411567197,-13.2613470706818,-6.66594826279924,-12.9542483171066,-9.52177405593255,-13.4175657679976,-13.4078961644281,-4.8484056542162,-8.4827251152765,-7.42470648474415,-13.4202172561342,0.869804003856453,1.0485327034417,0.862931961653706,0.965941642686819,0.772453156990231,0.905867759441347,1.02008158971023,0.963895845679528,0.922169062486364,0.969052082213666,0.869804003856453,1.0485327034417,0.862931961653706,0.965941642686819,0.772453156990231,0.905867759441347,1.02008158971023,0.963895845679528,0.922169062486364,0.969052082213666,1.0440138522249,1.00014612733361,1.09907579973655,1.01216945614407,1.01847151128512,0.955478450772521,1.07798486182046,0.792639183778609,1.0247131271061,0.975552825661455,1.00708938246125,1.08580912773689,0.921292359597625,1.0079347307206,1.01750998518612,0.995302879427677,0.913218281129941,0.972581647175312,1.00695263350557,1.06207512043505,1.05823198359076,1.04478081401205,1.05221126629985,0.899277914863716,0.871667015342251,0.8188198884344,1.00045054912947,0.999965741818786,0.994976655488319,0.871576124576684,0.984573531617088,1.0185541941619,1.02614712749379,0.878359581833699,0.967965029828534,1.0024450758864,0.971958783431864,1.01488072455687,1.06547907226807,0.997868235551237,0.869289170799836,0.865027040611568,0.755044050684554,0.960627267563268,1.04624094465366,0.998776961536453,1.08227124154801,0.882653416222971,0.973747922530536,0.931362254168288,0.972945712366584,0.976766869877069,0.962840925776762,0.948228293521288,0.976043407259062,0.993141211067931,0.957962591510681,0.957841874818646,0.765847519729473,0.939452157172154,0.963972552370709,0.861724422443666,0.850057470147636,1.07638782209397,0.904651707959566,0.968373968975631,0.89564073079434,1.06223072637944,0.998185977359069,0.749170270292132,0.982206129157374,0.994537900700218,1.01180617234866,0.929205779549144,0.858663183890022,1.0047378401905,0.765329699981093,1.03788143447817,0.898878796435651,0.855510670759667,0.935452178429656,0.977226569057342,1.05391184300191,0.973395359539678,1.00040920338994,0.975086241986149,0.629932690085798,1.02372865724278,1.06481651269406,0.978840951254635,1.01427599297806,0.857224183334694,1.01464493207716,1.00120758090833,1.04532495626481,1.01790577323844,0.924047722782264,1.06813118315208,1.02153371057126,1.01727413413534,0.308479875000053,0.34662819912465,0.829217440255628,0.930610765039466,0.971060449784495,0.895230728994443,0.683015267891918,0.957013856689085,0.661517589837008,1.02074147701904,0.308479875000053,0.34662819912465,0.829217440255628,0.930610765039466,0.971060449784495,0.895230728994443,0.683015267891918,0.957013856689085,0.661517589837008,1.01071541320358,0.950092133402181,1.04648549864575,0.881657154014912,0.994783792519941,1.01891139941813,0.79295245210849,0.413882274545691,0.886673916180788,1.06001020382138,0.982213452003614,0.974831355310938,0.900612847423612,1.01114205700843,0.97099194292117,0.682036164908098,0.883642546967148,1.07721188004412,0.987534658897137,0.988149827451965,0.473628544801535,0.409165899474356,0.488785032441162,0.758616863909758,1.03273288900219,1.03396205514626,1.01270921439346,0.96233650085736,1.02673330200883,1.05143645058358,0.735655858459995,0.251733249388815,0.938766591446355,0.998205208215615,1.01243037374298,1.05460644705811,1.02209018815903,0.986404703950453,1.04688799757052,1.0812480958982,0.305543986427704,0.989180871229828,0.976932115067545,1.02731360340163,0.886819649248773,0.665620279628385,0.738119518244515,1.02646349562469,0.767916189179717,0.4075330461449,0.87676966231006,0.83942401276152,1.0251023963428,0.94971660317675,0.826172753055621,0.979829193509206,0.699952481032177,1.01263169362886,1.02800201698882,0.358041851236119,0.132407855881266,0.956259483946607,1.05360529629579,0.879822732907047,0.358362984272344,1.10480207470403,1.04827568204193,1.0821820123213,0.996416848341876,0.904463311325323,1.03321903908607,0.536809172060422,0.919043893261652,0.592871150160172,0.977694860643945,0.807943502321827,0.96623867051921,0.979779557961888,0.949693706422921,0.788228388332215,1.03521823300135,0.974852177014166,0.92303137089638,0.962971890193926,0.951858798362722,1.10035454678733,0.997634020197091,0.834956176030544,1.04739202242343,0.909537849375786,0.794135096305085,1.10432963633665,0.851510665985835,0.913862582580499,1.00792965799654,0.809960789651928,0.485495728404023,0.942728034761929,1.05790945624674,0.338303530683172,0.936167796165379,0.983133250870257,0.990007353080237,0.991587397126432,0.993651890393311,0.987038299227585,0.993181647060755,0.993272922479893,0.990169202081981,0.987822499637376,1.00325185847448,0.916118528028795,0.990087422878369,0.991632603892791,0.978500521385088,0.987506631179166,0.992398421266642,0.999370111274643,0.990780265071762,0.987970031568089,0.99050560754946,0.923594466923695,0.966445137092533,0.996124115148515,0.963753698909299,0.934174931558584,1.04895654152475,0.85790972428358,1.03333818048947,0.987367052285232,0.989227982319497,0.991079186801002,0.983924557338732,0.993181326698026,0.987706411220917,0.989188294980383,1.09724949585977,0.965980646462438,0.990720988232532,0.990578224916534,0.989406099503058,0.766993855390016,0.986409924448408,0.985678481789758,0.992381767408436,1.03211097209434,0.990761404590467,1.05791829828531,0.989180797005429,0.99240681548088,0.98985922181366,1.09144191299027,0.993523837912573,0.990963402199978,0.990788155320849,0.991070717615814,0.991762429741888,0.999023903669875,0.933118746094274,0.940951486856836,0.989003326525366,0.990925479876489,0.991232361363462,0.992567912117335,0.991243168455935,0.971750897553682,1.05354406154573,0.988017491896287,1.05156297064773,0.991244398915381,0.971453550432475,0.988591321442824,1.04680745119495,0.987253769827842,0.992684788627083,0.991394829991924,0.98993805374895,0.995435178385872,1.04946309121618,0.993653770503496,1.00710095056415,1.04166292708112,0.985472755484398,0.979785054108295,0.984694313712779,1.00860410805249,0.999313505616349,0.989356732129,0.990278509202623,0.986038716011542,1.07721221174884,0.993298651033639,0.98304099755581,0.936155365022171,0.991418642997648,0.975290733439762,0.987001402944911,0.993875720256567,0.989673245512589,1.01037334657747,0.992834055277945,1.00117212211693,1.01137410090375,1.09164544137967,0.983750109067697,1.00562320519334,1.00220587532594,1.04113058524585,0.983162825788868,1.04664682507766,0.990723058553887,0.986878646928405,1.06209698416775,0.995273286638214,1.00692895680399,0.993098057437807,0.987933803224422,1.10047415715677,0.992853204148588,0.983159939938904,0.992360909480721
5,0.633801698014758,-0.186492610624788,-0.224026934681434,0.250548901101337,-0.23327261709469,-0.0120939387038193,0.272412779430845,0.370784612437839,0.0846385167252438,-0.461886802419308,0.633801698014758,-0.186492610624788,-0.224026934681434,0.250548901101337,-0.23327261709469,-0.0120939387038193,0.272412779430845,0.370784612437839,0.0846385167252438,-0.461886802419308,-0.535514903050955,0.144356941579318,0.0928268026600094,0.154388716892255,-0.412888114541152,-0.382895352430735,-0.224212249276122,0.187625112744594,0.383886392892019,0.317159308461202,-0.0608595608864327,0.767867245008084,0.0269449412140005,0.405151899468055,0.290646694353334,0.243112961145506,0.0508484593498141,0.504638925853349,-0.272144450922031,-0.464263711783853,0.357199229443747,0.00376569588377492,0.539314271693028,-0.629797572632757,0.454506802434,0.00200232003893067,0.00831766997369035,-0.216051484339834,0.148175449284952,0.00193385014077377,-0.461987804089743,-0.0185135928152766,0.138225814947926,-0.0165708040325744,-0.0191456825194928,-0.362865653249628,-0.207756982896051,-0.0189080380495966,0.689008414086846,0.161476816633142,-0.0395848962283789,-0.257938231036243,0.57926037880614,0.303081295708713,0.0543596590651359,-0.00704646766345229,-0.0382807438870759,-0.314965483543515,-0.117513205795293,-0.138526519356879,-0.000932327121339659,0.203308390182991,-0.0140978381117552,-0.689963001972193,0.729861424136594,-0.574060490056988,0.0754424023562964,0.710187775689188,-0.184549900775401,0.289233812649017,0.0901876433014897,0.52979614788727,-1.22204289840026,-1.38796538404012,-0.454808807571696,0.677249342504134,0.0219472973475582,0.110919815519733,-0.266450816363626,-0.321214349669557,0.081816966704164,0.0724516855557575,-0.120976474988901,0.0201758397547528,0.193299966127687,0.206187825408644,0.296052043010323,-0.101022454990308,-0.283407475071524,0.0614674393392425,-0.500893267208287,-1.5269414992219,0.377234903464384,-0.160782730056083,0.0289517121269262,-0.0116166271169195,-0.156226186349363,0.0918426354871123,-0.789975766056424,-0.00547152309194923,0.381972177166446,-0.109695220977836,-0.130616821303269,0.0024447863326563,0.082952627812271,0.729910373336103,0.714200215276294,-0.00400598373255756,0.60508259488976,-0.0501759281811631,-0.0085689015675398,-0.0107929961260852,-0.123529307816266,-0.0275979474210955,-0.203195785880804,-0.513587509399582,0.0868619194648347,-0.010897776965764,0.141349662918678,-0.0667956628157563,-0.00859961727684756,-0.0107929961260852,-0.123529307816266,-0.0275979474210955,-0.203195785880804,-0.513587509399582,0.0868619194648347,-0.010897776965764,0.141437234797126,-0.0541075851034496,0.00077668816597071,0.0814496144243283,-0.00686299162534751,0.00632060251223867,-0.277458251697195,-0.0311897478807602,0.00267640050882099,-0.00438065421053717,-0.0485805884121475,0.0818161860317017,-0.0526579163643139,-0.115353616584611,-0.133930089419168,0.606003713290544,-0.0947529435998944,-0.0926704234047684,-0.0264412970894435,-0.0673415232558474,-0.042721734885112,-0.464178526389722,-0.110426518683766,-0.00982556884652104,0.0206494720494087,-0.145223068189793,-0.116023866224207,-0.155536003642665,-0.046778316086299,0.135285789504236,-0.00647752252978436,-0.00671353689119859,-0.00835309873659907,-0.0128449687032521,-0.00261399327765054,-0.013728775437616,0.0233685131000757,-0.0505856580520671,-0.198884427851954,-0.033972977175038,-0.0159892244379532,2.77482334587974,-0.0420714410147331,-0.318602044109258,-0.133618839713193,0.00431359711114901,0.0408393218826959,-0.0812715021414882,-0.130886585296591,-0.00302279251340093,-0.0166919896652624,-0.00811106402615,0.00855584239737455,-0.232023304003763,1.02357142554159,0.0511591567175296,-0.141162637596489,-0.164100311748625,-0.184958190513744,1.62588322325107,-0.0277219141647819,-0.0102011415108232,-0.13741374057249,-0.0352874160992319,-0.0540285491093111,-1.44609407421026,-0.0601123352281178,-0.0867894706159968,0.0682616482334043,0.438029591414927,0.111052295774914,0.487467552751757,-0.035472177159654,-0.0133582390285326,-0.16658560850849,-0.549626485007701,0.105107684095466,0.0119669990617602,-0.026090739190553,-0.403894205003198,-0.0772718854386112,-0.324774110556585,-0.0146505211912386,0.0377677562322613,-0.117815678139374,-0.0198218923299663,-0.0996509094140745,0.0674677269751049,0.00679319042057448,-0.161946885768616,0.0247999277411526,0.0179216876455301,0.200864236355025,-0.0250232823990511,0.128782276158307,-0.0802479414427171,-0.0119071783102867,0.00347315861193865,0.439705867022557,1.05502876758321,-0.0221128319402355,-0.174797498339533,-0.040744574325233,1.45326347408387,0.574676328168531,-1.2570764768502,-1.1809986199478,-1.02299844545452,2.67794039641551,0.173286396749191,2.09047962143854,-1.73232692465063,2.06059885016608,2.30604957784528,0.174925423881587,-1.1008790579018,0.816115845693032,-1.36623844797075,1.34614096919913,-1.44685049975303,2.51745013323747,-1.47208882462962,-1.44203069843827,2.42223653642392,0.861395255086746,-1.65724006985838,-2.26033179583849,0.411330529347459,1.67754475678267,0.413868884088697,3.2549989632248,-0.480348221553464,1.55230897967278,2.97773500208662,-0.461265574095226,-1.32098626326768,1.41107342961392,-0.534642029724138,2.48480159064779,0.232965583561244,3.00481421178924,1.93683397215772,-0.232222102567113,1.60373751620598,0.751779858652551,1.66715565868417,-2.20885015430742,1.19832603612879,1.17324194968631,1.53598531617687,2.67265629596997,1.76148169380114,-0.115946299006864,1.1301761537133,0.593647081453056,0.413817845725508,2.52738519654147,0.364749848752924,-0.236990913927345,-1.34421717909258,0.724630714069543,2.88267831383943,1.1971092747579,2.32061164238737,-0.971098126412972,1.21970818687816,0.215294831993496,1.38851888170576,0.450383506815606,-0.524576826240635,1.76450815424261,1.83114975708243,-0.445442471455719,0.588441519600977,3.07067627272381,1.94596710725526,-0.171991762775841,-1.08548650091843,-0.293656784148874,0.332326825674896,0.289704457031863,-1.65482530906119,0.98779709674278,-2.24936654795442,-0.632860862042577,-0.432587315502729,-2.24281915857898,-1.72014232063163,0.675169874316319,1.92684176861478,-1.44132707500635,0.552040406891798,1.57173452178924,-0.756436221516029,-2.07721069716927,0.499522414135496,-0.44369478982313,-0.0586684216244033,0.151688069029154,2.82469038216444,1.81947118395871,0.553209687579045,0.174011283768663,1.55566916313474,-0.857370773417126,-0.142542808704663,-0.0513515410683701,-2.36282508063415,0.812727600951678,0.0540060733001239,1.56331042507948,2.34240919099987,0.85644743854445,2.19153729483061,-1.12230621696171,-0.793065157983011,1.25363092614248,1.26010034315351,1.50301225714283,-0.881449680632728,-2.05337369850346,0.0872322249637958,-0.128515121430365,0.428755104677622,0.104319725797016,0.318746093921684,0.0771060335308849,-0.741636066283519,-0.488413049795149,-0.143855037363484,-1.51923180472631,-0.209896884695887,-0.128515121430365,0.428755104677622,0.104319725797016,0.318746093921684,0.0771060335308849,-0.741636066283519,-0.488413049795149,-0.143855037363484,-1.51923180472631,-0.209896884695887,-0.554078733100287,-0.702561371155412,-0.481872989278531,-0.132957090698022,0.419900356496231,0.964878248282662,0.541810226740653,-0.0880932907447687,-0.105011007141129,-0.41920261196489,0.303895245058729,-0.696948725794497,-0.123986832833175,-0.392811078401406,-1.32932569740088,0.024781203876916,-0.182132603474135,-0.918618921802445,0.320737057375944,0.475068466928217,-0.787768901826683,0.944479093557927,-0.327262548962077,-0.408680858078332,-0.819110190878463,0.354802888063327,-0.0313316998808933,0.170100181686011,-1.31156921662786,0.563136284510014,-0.25228718252335,-0.319753033040655,-1.0204922734951,0.570523469991642,-0.888398237922329,0.618176059319844,0.0641298701296579,0.178641528003272,-0.445305487510933,-0.180329809371026,-0.421116199983351,0.739228354651687,0.112789558553242,-0.402719229995864,-0.264228652686396,0.592939420715184,-1.12752293704718,0.0345607177890306,0.766411573417816,0.109880717435582,-0.168586178967942,0.089682987345612,0.360357816622368,0.755087107638192,0.298458900252524,0.0175596699421036,-0.0300597326443904,-0.506109242516981,0.397592825386414,-0.348861075922092,-0.227962450557127,-0.187267753591002,2.02602076262425,1.7364097199011,1.30834247481454,-0.205558627102886,-0.00513836587633838,1.29946059168255,0.324414796901549,0.255176054701289,-0.811381394828545,-0.00371315983161267,1.17077746774329,-0.0480461306518239,-0.0187944865608096,-1.02351691549138,-0.495713620405937,0.239218836444263,0.849535110464791,0.826149408558191,1.02093352184774,-0.901893215627018,0.680770086802163,0.118453862276322,0.128821881201022,-0.247326922102009,-0.0280118347945434,-0.0997439218774112,0.00863440530084905,-0.84969128814814,0.148149595954237,-0.236431401446171,1.11165377459068,-0.144297391662938,-0.506054034563752,-0.678380361966268,-1.01627539474745,0.000171383628741025,-0.386032244621825,0.273258973492859,0.00179322891581782,0.010043320613087,0.0654737103169512,0.193454015764737,0.0255384118559858,0.175137408711018,-0.0419855373142191,-0.0425959445648279,-0.0141195773653458,0.0686633690761783,0.00148607182274031,0.010043320613087,0.0654737103169512,0.193454015764737,0.0255384118559858,0.175137408711018,-0.0419855373142191,-0.0425959445648279,-0.0132438585808607,0.0163018931366525,0.02447306244764,0.0737486036140241,0.0327676812601749,0.0109929242107661,0.921678188532182,0.252982155595188,-0.001785457019193,-0.0333910261847636,0.117421433978162,-0.382177055035571,0.0337537785018791,0.0255973179730029,0.248057906291541,-0.0598451160266772,0.131296559559651,0.166001169180141,0.0532544206130455,0.125672251412853,0.2334465439372,0.267742017743524,-0.00468737517731666,-0.003681169157341,-0.00258731974101353,0.0504889684552463,0.0377380361881369,0.49543697944607,-0.650167134602862,-0.663857894164995,-0.0247664301335969,0.0877208671065062,-0.00779021185119132,-0.00956240803952111,0.683690677416292,-0.918503053589143,-0.0752092375529225,0.251766957397859,0.200192185063922,0.0272395070943121,0.341311760778073,3.44167272908399,0.0741493819585675,0.490604091002583,0.0443549032607217,-0.0286460386772232,-0.111639378867883,0.0336696491858021,0.262144916953428,0.00587606885418113,-0.0121797204232425,0.0137844107784282,-0.0532871626578128,-0.832771449735393,0.215124879600917,0.508824171215362,1.0228025632132,0.0557585736035777,0.274076376279722,-0.947573152355884,-0.0100248129684513,-0.0355741652418735,0.244174395390084,0.127375643639814,0.0162498838834352,-1.0989739205406,0.207233804929673,0.0707791528875437,-0.0212562755194621,0.906878826227167,-0.126757525542324,-1.05489344243423,0.0207887590751665,0.0090786649439317,0.0363253073264786,-0.073613777884207,-0.0520282147896297,-0.02431944945574,0.0246921606161171,0.554238242335471,0.0508726439980251,0.269559711793236,0.0143493090580495,-0.00575947364913726,0.1078578699786,-0.0185755960606289,0.149247523033712,0.0100609018116444,0.0542082426441408,0.202433638695262,0.0818044014752189,-0.0537787529883535,-0.296011597609218,0.0618011794552737,-0.300100688401038,0.0314930775426135,0.139167275507434,0.218033702615474,-0.706328876985643,0.0034916780116765,-0.0209277491390883,0.300949068379534,-0.617272542431959,-1.334332414488,-0.521750343381958,0.655417669584118,1.32757801245955,-0.64800312836208,-2.33318316393674,-0.146751070294535,-1.79437791807754,1.46156894400124,-0.904181754011538,-2.25747244737338,-0.819426241009224,1.8075210404224,-0.871427695541109,1.37472850042081,0.545331338073361,0.798094473273368,-1.93696478071463,3.08342297573311,0.830080158597792,-3.01628431234279,-0.744823278437154,2.31716402815547,1.90391264591862,-1.85264220160917,-0.346841070261461,-2.37164480960142,-2.26877866075438,-0.127146630042442,-1.18085890168663,-2.3320959508174,0.306719221380032,0.0343812042281563,-1.04857767522039,-1.60366286835974,-2.82557836451363,-0.238801854017524,-2.33994960976987,-1.5021203586267,-2.62747680364404,-1.40783267887897,-0.528600284939592,-1.53291290071767,0.296502341113868,-0.947276271720284,-1.58305881187792,-1.40401473764216,-1.83979877579461,-1.85858489933651,0.0953002231046215,-0.915088126516548,-0.554526009120203,-1.06369728746382,-1.95491016837407,-0.150459258471141,1.08031568239938,-0.216660359320035,-0.0956301474772297,-2.30483716242989,-1.03694894000076,-2.03757616280753,0.626793062478405,-0.99693301100431,-1.39868857491339,-1.48215502002638,-0.391712570484888,-0.521977615948673,-1.33508330702983,-1.58098953917233,0.198886376283938,0.119816130003958,-2.47989102964307,-1.33399994961907,0.228023478268776,0.707174650966962,2.1409086662358,-2.08284446940688,1.05779159293087,1.6666561710855,-2.64565835864762,2.49781783265748,3.53730590980436,0.293387894537843,2.80805131522704,1.83535333226595,-0.73434323032729,-1.80907412528856,0.636540577299622,-2.95175375572364,-1.5964415366765,-1.42739319069411,1.54027724987618,-0.450814853446984,0.400506351748105,0.0499466751133926,-0.193894889170106,-2.26495402452817,0.260486197956483,-0.614636814537278,-2.51807283308005,-2.17852034579041,-1.11736935601938,0.426151642485543,1.9741889926758,2.75850043540245,-2.24114701641115,-0.0294191503480379,-0.677967360209025,-1.94740261299036,-0.790568279152863,-1.65036862064818,0.74420174015915,0.842231588192622,-0.990182475974002,-1.23729215592025,-0.681047465008615,-1.46278827488454,1.70914669661646,-0.155613999181372,-0.352343039640758,-0.431706702245636,-0.219677146218649,-0.64802018166468,0.325197648731577,2.23782734233171,0.754328286964733,-0.178230226422832,3.05951742708026,-0.152208224744457,-0.352343039640758,-0.431706702245636,-0.219677146218649,-0.64802018166468,0.325197648731577,2.23782734233171,0.754328286964733,-0.178230226422832,3.05951742708026,-0.152208224744457,-0.127404382547413,1.49403543329297,1.1335116033225,-0.459977073022099,-0.283336462906524,-1.55291536847953,-1.72905925633715,-0.0254642126678695,-0.235389508235529,0.416865908994016,-0.425944533249009,0.248101213991838,1.52300808464109,-0.00394457003023027,3.54202772681351,-0.311325303985058,0.271338671367952,1.22098088529847,-0.397438049211768,-0.231035760474412,1.26964419339741,-1.79271249742986,0.523241742113428,-0.120751979868546,1.51775150145137,-0.568099310087278,0.192677790183177,0.232337220650533,2.44720809089978,-2.0171970378098,-0.110241724417278,0.629583854550159,1.40363544057137,-1.17156339213658,1.92301011744159,-1.33085345439322,-0.285524756308685,-1.23212637955046,0.143365290805926,0.0784367205751874,1.90481155874349,-1.22602241671232,-0.5689048941324,0.475548003988333,1.41949719689242,-1.35568481702412,2.22661614785044,0.144814032219752,-1.16026436038248,-0.177333377452484,0.420406016363062,-0.305009207658441,-0.526447195192507,-0.255904519895684,-1.05862862861746,0.0133656981966263,-0.00862759226161916,0.145996801881258,-1.0642561723846,0.53896982758408,0.356736971355003,-0.0760088173425,-2.5279069310906,-2.901262366933,-1.69710946195242,-0.207213599476851,0.00457304189654081,-2.27922848248149,-0.161133620107052,-0.295534133731882,1.94692306872519,-0.104317052376861,-1.77067671681994,-0.205173513478742,-0.189424030363173,2.38536516794201,0.471473916224122,-1.06707311959933,-1.24109967313178,-1.93501506916378,-1.19384155348937,3.0219865349724,-1.39009347495179,0.565759722966156,-0.701548677610035,0.976172738227975,0.257868506732543,-0.123704219170661,0.686844312030445,1.29426017120924,-2.2149250337551,2.02780724227991,-3.76835780772242,0.23108750513921,0.76213668251887,-0.342628905654862,0.852482275641226,0.00282260396767027,-0.174636722999291,-0.534679952615062,-0.00570391010110591,-0.0183895153693365,0.0684769152152958,-0.27502319068684,0.401248776022939,0.359324627911605,0.0200078011547265,0.149176674382155,-0.0506481924103688,-0.0962585729775179,0.0199461113501471,-0.0183895153693365,0.0684769152152958,-0.27502319068684,0.401248776022939,0.359324627911605,0.0200078011547265,0.149176674382155,-0.0459694963702739,-0.0377922536319263,-0.0638863656406362,1.25615930231242,-0.104366262097244,0.0743110585946571,-2.0558914482133,-0.410376915469924,-0.00676400545674663,0.0264141870066798,-0.130805393936952,0.33320018619432,-0.151126971181633,0.132519679872384,0.000534010657229765,-0.530630403598638,-0.135570531831009,-0.0692032731004374,-0.0506517132999919,-0.0151089433370262,-0.224927108828157,0.0799750093808379,0.0943142620263317,0.0421656553284618,-0.00372533581152403,1.42485375123953,0.10125181676156,-0.345167514338944,1.73162120565816,1.19222034184412,0.0714310489627824,-0.122335473309195,0.0423010888713914,0.0354509239219687,-0.763849398408637,1.84686385421494,0.168868823373881,-0.445114921410947,0.050231587502518,4.87561922295227e-05,-0.431624309155351,-5.23998682578394,0.0810720202109745,-0.0554157668650597,0.0780516698980284,0.00997856857033317,0.357099756196548,0.0281981457530322,-0.317920045369896,-0.0391095694429207,0.125644914884487,-0.00928387173632359,0.0831026051747789,1.58775449919116,-0.60979352430309,-0.630685019368547,-1.54502868365897,0.0334080243711324,-0.776730668858473,0.499737383421787,0.030913987608816,0.037009471044942,-0.174151060643131,-0.0457161820915462,0.0721578426202538,3.49124929613456,-0.637438404403255,0.0526499351692342,0.0819690340943595,-1.25876976989647,0.30125577348877,2.1011326755574,-0.0376194938947169,-0.0321448794330328,0.0748344548263095,0.572421306322452,-0.00341370428005854,0.022399911333474,-0.0238566974085735,-0.646083808208036,-0.105922254737694,0.0988405767646129,0.320385454757838,-0.129643371958549,-0.0647942976711046,0.0272304933220239,0.004388569708506,-0.0441989622981788,-0.0767691406105428,0.109586858960766,-0.190004431041399,0.0846561587530825,0.426282092958833,0.0448162899366129,0.534674266334757,-0.0510865039769742,-0.140739429221728,-0.279061735503401,1.11269507127183,0.290966095121319,0.0596982164829635,-0.372263822581776,1.17481637842366,1.13658607145999,0.407879462871328,-0.184165440541539,-1.08771628954895,1.70856823125662,1.86859066334639,0.441373000403358,1.4089007705813,-1.09364605725096,-0.121865034129645,1.8521816133875,1.1563589232157,-1.11978451947609,0.61518490838653,-0.196395909357987,-2.31863900317781,-0.162421990246511,1.18616287202746,-3.59679491272224,0.522713982800343,3.24434901907638,0.617483310493965,-1.54794388436427,-3.75418919222235,4.28113283570425,-1.84750867909173,3.40408924680821,1.32411619015111,0.602128892781979,0.820142253172915,1.6038486148451,-0.212508613674039,1.6404147994523,0.586522109014792,3.50024224642801,2.8588013399822,-0.306405542618971,1.49067186228949,1.01681420751715,4.66395214299732,1.11067767690826,-0.165485011802776,1.29971574089373,0.479813673606315,0.614372842577748,-0.483402947642918,1.19565780883022,1.11882596880401,1.70313522730322,-0.0458359172472128,0.646520824609151,0.504351331427136,1.38281056429649,1.27109637694255,-1.07469965751629,-3.32350739590584,0.700742243042048,-1.64306643950095,1.6488646284991,0.785699233461668,1.61804282940794,-0.336457697497095,0.679093310153867,-0.339292873386412,0.854462590026781,0.381750713342907,-0.512106176711282,0.894347156859567,1.15794188357591,0.305303283522558,-2.64821619815731,1.76045909470218,0.793482081218426,-0.593704745663922,0.194057700708683,-2.88674410061601,3.31276850941882,-2.24839318909077,-1.54182265006293,3.11855365175553,-1.16199413473946,-4.89716895438082,-0.184239500638359,-3.28500646603111,-1.82144933565929,0.71340132468487,1.53910925488428,0.163902215164918,4.38317254746911,1.47375120507908,3.56857713633301,-1.57422201270308,0.408549004502183,0.167329170518368,-0.0710291842651138,0.175840419048429,1.65828053187343,-2.77703473771735,0.231644979844451,4.31216259069519,4.24255768524127,1.00862000474348,-0.572910211003596,-1.80758847678643,-2.54929376805634,4.66851758108983,0.116076342753265,-1.4920138608303,1.51394468308178,0.645180878015103,0.648230573582478,-0.462260542890123,-1.13789872360474,0.680924373551578,1.10809641784705,-0.703940211552279,4.36235847169995,-2.22494810628419,0.200727479405342,-7.62222137358101,-5.89292258524284,-9.03260984445129,-7.84822337704461,-6.41227813137721,-4.81822617619118,-6.37869336606629,-7.25980307823671,-7.84568277444482,-5.45072197794591,-7.62222137358101,-5.89292258524284,-9.03260984445129,-7.84822337704461,-6.41227813137721,-4.81822617619118,-6.37869336606629,-7.25980307823671,-7.84568277444482,-5.45072197794591,-5.78602898395691,-6.3704501539712,-6.04930318450677,-7.73247441039493,-8.12275560253771,-6.48012270820135,-6.15102784016777,-7.2112289345701,-6.30082013512701,-9.33549650280958,-9.67156154187852,-7.80589613938861,-6.09757472892719,-8.79062459858555,-6.07226967206656,-8.19441697473605,-7.22667069098633,-6.87960974621708,-10.3221853776821,-7.03120936877663,-8.13443264380401,-6.19646309354978,-6.92530156619123,-6.10791007558374,-6.56477581379977,-7.32370965762364,-7.83583675642274,-9.11717337895067,-8.08979062827393,-5.25790306204008,-5.41139446908567,-7.85202296572062,-5.71413402226201,-5.06137332287925,-7.15143858343039,-8.4853513007933,-9.52312958107392,-5.3883440912157,-7.17684843862059,-9.11729628155506,-6.09122742974493,-9.58701792662067,-6.56372944730558,-8.87874793326014,-5.69725737370941,-7.37232886757353,-6.49768179333322,-4.90912082656206,-9.02308323767353,-6.4173248262345,-7.64275190529206,-8.15443721178026,-9.46653775110832,-7.68209089943217,-8.66715212467528,-6.35754732141849,-6.49860205710195,-7.00694921621121,-8.67647469034597,-8.10069341166837,-6.85081479521651,-6.81440083832336,-8.56415902812501,-8.76507315351239,-6.85464190115282,-9.97521736742754,-7.64373468621867,-7.04764271229395,-10.2355150762625,-5.87964176684096,-5.45757144919685,-10.2965767392454,-6.84249943145536,-5.65659125276291,-5.99596516952102,-5.55437476732849,-5.74988864353976,-4.50476752958385,-6.43949694939325,-4.65433348880474,-6.70645450864405,-8.54680020950866,-9.17350779053902,-9.83075144437758,-5.25999211094889,-6.00904049083172,-4.8871657101663,-5.17048787374465,-6.77806492044051,-8.64451827367173,-9.06384164558418,-6.02894146798227,-8.3253652972004,-8.80617496080828,-5.83965483949473,-7.57809381843614,-7.42986490994235,-6.7288920862265,-7.08881104285709,-5.98019833047661,-1.14519067557509,-1.70126414644327,-4.44953199433002,-4.23357411346957,-7.92675687226376,-6.35512745603346,-3.74464629280253,-5.55276672573422,-3.92673401628666,-4.40459825623552,-1.14576529922026,-1.70126414644327,-4.44953199433002,-4.23357411346957,-7.92675687226376,-6.35512745603346,-3.74464629280253,-5.55276672573422,-3.92680884884864,-4.51254468461952,-2.32596420035932,-7.16567568136639,-3.06293543659497,-6.53083768952759,-6.55375072337603,-2.85378225036004,-0.959847688788587,-2.31553500081042,-4.64668192345524,-6.51301637849704,-3.69534246051183,-4.10403603750815,-7.31613244186941,-7.94024155410587,-3.99095826155826,-3.98599107188987,-3.5392017681844,-8.37928632571678,-6.1344768125246,-5.81622050300216,-3.37209252502479,-1.86872702546558,-2.30623833032564,-7.17635977236678,-4.00547764536044,-7.09569426973468,-4.44947376828227,-8.48853853865187,-7.39513355849605,-2.28339853554845,-2.97791367844241,-2.24179184106546,-8.97237058847295,-5.25745550956755,-2.50536099476498,-4.43548914609956,-6.53694321743025,-5.05589391672584,-4.42300363825959,-8.79658536991831,-4.28400913576627,-7.73393324297125,-4.55073217142448,-3.44837908108299,-2.42863653526703,-3.12557004598508,-5.48856530759873,-2.62725392467297,-2.00635678911887,-2.74468885486945,-3.27497183852259,-7.01874701867497,-7.85038028294144,-3.96195156751864,-6.72737192259698,-4.58781936884289,-7.49225007052016,-8.51854235931239,-2.58125385086096,-2.71151925508601,-6.02510593825244,-5.33787006577543,-3.31435586365166,-8.21252812513772,-5.24286741032109,-4.82566457910604,-4.49428607156727,-9.01939073808411,-6.97627972800119,-8.2589368622858,-2.85265034230224,-3.65835276204721,-3.96984210549545,-7.74538453929442,-4.16603395606316,-3.39528260684264,-3.10535801058254,-5.65834901631832,-4.36864693638381,-7.29650858311247,-2.57710989905388,-3.23605089019795,-3.71639550247575,-7.96726296733971,-4.13153769945079,-3.51104849508186,-4.78815885632476,-5.94929866440891,-6.16321710835344,-2.50290367838471,-6.54240788739555,-4.91196856320606,-7.20671769153469,-4.02750281673002,-2.99186459479924,-3.26313942857343,-6.63900969976926,-8.31296361362722,-1.86249787014268,-5.30764058605199,-12.6234366230446,-13.2062336807681,-13.8959885577905,-14.2956447698571,-11.489078459908,-10.5609956120391,-13.3067710303007,-13.3229512862215,-13.4419384682452,-9.07295843980882,-9.03150887250849,-13.3365803457787,-13.935222851682,-11.1980635690618,-12.5689979237554,-11.5280486270628,-10.260990762535,-13.9827811784838,-13.6031946711009,-10.7548239474889,-8.3249605947952,-10.1903097918363,-12.8910981684207,-11.2226651254776,-9.23295745913208,-10.28669748367,-7.96669950634986,-10.6689281846538,-13.5741460362573,-13.5503450812541,-13.8245505752069,-13.7709066912118,-13.4965928421148,-11.2099200624067,-13.7666453338533,-8.54053523378612,-10.8540597176081,-13.6594506233365,-13.6358455825663,-13.7707849509526,-6.56053103910224,-14.1467519093855,-13.2320289809054,-13.8793698148863,-8.77265717946358,-13.5171087271492,-8.19808103106995,-13.7875752509833,-14.0434603888506,-13.4985242347817,-5.05619073986546,-13.5264750544838,-14.2668179480763,-13.4946761144547,-13.6905951220031,-10.8448573927562,-7.46794941095721,-10.4645942165862,-6.94315262856423,-14.0897587777383,-14.1279849564784,-13.640243796889,-14.4212404301091,-13.9239172653108,-5.66627694740195,-8.12717244641327,-13.8284551796536,-10.4211892735957,-13.6485884858199,-8.49159210281906,-14.5572769896681,-10.2864371465602,-13.6764250292413,-13.9021841810962,-12.7587065933884,-14.375228307646,-10.8556085186394,-10.9135518453099,-12.0535371976754,-12.5758475942572,-10.3371119790816,-10.9669221300709,-11.0634976684701,-12.4861000918243,-10.865556311976,-10.7253650290451,-13.3604646743699,-12.8776126190117,-13.7240050623834,-11.1516286374089,-13.1800641975207,-10.3912656322031,-10.5434550905532,-13.9609003065488,-10.2154477592418,-13.5327358332773,-14.2341839261087,-13.9550235289494,-8.48002753248605,-13.7278281861029,-9.00636371809652,-9.77479976403542,-7.7171047801337,-12.9910811125012,-7.79399930158447,-10.9305478391707,-10.281611933111,-12.8492785756948,-10.0308642758148,-13.5732512070014,-14.5014353411863,-9.64206363630167,-13.9504025792502,-12.0606862881889,-14.5113970183921,-13.5214424890327,-8.02998032188844,-10.2054058528428,-9.86072667015642,-13.6081731386129,0.996709915010209,0.962790066723076,0.99570706913084,0.942146817308615,0.985190467676588,0.8701887743863,0.866898158905162,0.975222958680202,0.959241316571798,1.01057035927692,0.996709915010209,0.962790066723076,0.99570706913084,0.942146817308615,0.985190467676588,0.8701887743863,0.866898158905162,0.975222958680202,0.959241316571798,1.01057035927692,1.1153450655317,1.03326848798254,1.01721775922347,1.01189045264242,0.987684841371825,1.00640866651808,1.08104829249732,0.954738606494348,1.02945834946648,0.968419066262525,1.00014348004687,1.01090161061715,0.913703796562405,1.00826178278333,1.0817426273974,1.01928268955175,0.909462207704168,0.994279653633066,1.00324945557136,0.997453133150946,1.03396624383144,1.00050091578532,0.980695346689014,0.949246049905955,0.976957341728424,0.954603124896132,1.04457281413676,0.994743475826192,0.986553875473748,0.971597654617247,1.00941340346775,1.04452713373168,1.06230004950737,1.0183121712174,1.06668044123251,1.01764180227607,0.980324712121324,1.00757798755985,0.971675754788038,0.994263435326361,0.869878123974305,0.989070987017162,0.970340766624438,1.0031118678579,1.04854847814367,1.02804218358176,0.999234452976022,0.957974536426167,0.975042361689033,1.02362556839892,0.988634547335814,0.999888513321557,0.967286905657676,1.00417126691331,1.0006822381273,0.985512020510137,1.02516970695335,0.989248555740635,0.976285110620613,0.993074459650253,1.00046897706525,0.973873588426822,0.984849268973579,1.0021421886207,0.942830753317868,0.980357412988756,0.94585403829764,1.04820296262274,0.9964136902568,0.93110761015449,0.965654697679156,0.995027419151574,0.927032649763038,0.929205779549144,1.01220864965328,1.00078513683496,0.978704285337052,1.01714390310984,1.00966732698843,0.986750970695636,0.96439654437946,0.995252890454966,0.974589018615821,0.975729057381122,1.05797429847662,0.970266938962551,0.880284928395352,0.849772537674738,1.11989392828928,1.00387426195114,1.01454174078806,1.01183335919412,1.01250130466859,1.00096975434551,1.02469433667064,0.955827054747824,0.993374190971897,1.06562018820118,0.998142664577816,1.0383571200654,0.394501722798563,0.436685027650574,1.12971658007637,0.963422744341219,0.97153398903147,0.982674643679581,0.898371761074108,0.978326651288491,0.923982389195375,1.01355322207681,0.395365927603674,0.436685027650574,1.12971658007637,0.963422744341219,0.97153398903147,0.982674643679581,0.898371761074108,0.978326651288491,0.924237630943362,1.07823328045035,0.955373372699262,1.06469086326326,0.884413379033935,1.00749360636779,1.01684350204719,0.771510775011659,0.417363443780934,0.841957235733215,1.06295303152333,0.940727742370128,1.11596288267545,0.845443718036799,1.01156211927939,0.981440056386755,0.699555505602765,0.890160313880016,1.03353089604359,0.971181463723124,0.983095542973547,1.03749071089947,1.04499765851499,0.59646448687638,0.848782751980116,0.986030660115227,1.04231700539519,1.01066432362247,0.962990525611181,1.02322064330855,1.02062185012187,0.653685585603923,0.895919050289388,0.825290785643818,1.01841081726371,1.02945144566989,1.09050860369723,0.993640640032778,0.978047831464334,1.00159502044753,1.09963347855966,1.02188934179379,0.988172138550818,1.00141966240061,1.10997104620786,0.914892240158051,0.913223797281927,0.861349017942635,1.01821598633632,0.874658228751912,0.901078873542567,0.867899791963063,0.763941266541426,1.04625344899133,0.968950388436533,0.864793028523564,0.977345373823173,0.975177447409699,0.990890558538394,1.04788361685762,0.964445784160475,0.73148535568854,0.973305021369204,1.07796205811968,1.04814151098677,0.985257807501746,1.02975181964901,1.06301489317407,1.09796675936585,1.0041263870694,0.963465870177494,1.00250237614253,0.630519569828479,0.950835076166896,1.1001349635674,0.978210880523534,1.07395785710159,0.973632223334145,0.996568656743884,0.923411513767882,0.930440330392379,1.05265544088933,0.974846420757604,0.884312606294678,0.893023638231188,0.953459807367729,1.05930586156346,0.899580676321065,0.861292334735792,1.02916841298756,0.903148403326396,0.681055202072428,1.0834670025516,0.702663556294875,0.912083729619658,1.00003014158651,0.680571537428727,0.519905024912619,0.975414351338879,1.07982448508767,0.856163765533523,1.04880668777101,0.982635650521833,0.989558275054533,0.991353128043337,0.994888110652143,0.990986717647502,0.996206106422268,0.994027573944945,0.990592407693484,0.987921431324111,0.992796615936535,0.960470831919841,0.98978071927076,0.991362221370909,0.980633610804333,0.988130872522377,0.994270753631944,0.980548585686721,0.990842730012338,0.988364676010408,0.995569369226806,0.997520389768301,0.956128465625697,0.996247075841924,0.974648992989853,0.997986837042393,0.991070083990892,1.03284624294553,1.00019587380307,0.987118175249817,0.989496438923477,0.99115840122463,0.984528005965981,0.992955663404205,0.982927141209291,0.990198164196062,1.01727127976191,0.970701856149151,0.990085981762678,0.990117593742174,0.990799494515079,1.02035440482992,0.986866240520069,0.985228597080301,0.992013185647473,0.984458522288383,0.990622403072974,1.06749307728148,0.989372782467122,0.992560287987645,0.990750317108694,1.11001243420915,0.993325758220886,0.991440761073922,0.990620120794123,0.991499932192936,0.990942463691826,0.983536181444387,0.991594071154655,1.00894995098649,0.988807971595225,0.990810497939904,0.991075340617221,0.99269793729196,0.991690107480101,1.0073157576316,0.969887429399159,0.987838585928293,1.00262321256862,0.991147126244596,1.01545922359154,0.988372440340257,0.987285658188555,0.986094333591679,0.992684544752519,0.991399748794044,0.98997100378914,0.994692614508063,0.988754677244049,0.988731633385477,0.992499066715363,0.996918945080667,0.992944605759962,0.982972770471819,0.991668854330269,0.986048477416353,0.995290470649626,0.989082462789683,0.990510539721891,0.986086452936169,0.998824863830834,0.9931024803987,0.98987032314324,0.995532904473369,0.991288947991314,0.983244219028511,0.987126289272736,0.993940452940737,0.989825248529283,1.00884274640646,0.992620395385144,0.992881903722259,0.979827396211155,1.00805513088286,0.98404091736264,1.00073837828117,0.991315876891487,0.99967408744265,0.983255253163535,0.980405710842724,0.991232971142964,0.986603916245815,0.982153989341012,0.995243507077073,1.00059608797234,0.993200686751332,0.988096992230704,1.03825811812586,0.995071369231969,0.981056510456445,0.992256851668738
6,0.469721314122687,0.19722694943688,-0.152120596546682,0.506893174353211,-0.132803053650659,-0.523768081569155,-0.132098711247461,0.211652232282154,-1.12011370031513,-0.681198344375326,0.469721314122687,0.19722694943688,-0.152120596546682,0.506893174353211,-0.132803053650659,-0.523768081569155,-0.132098711247461,0.211652232282154,-1.12011370031513,-0.681198344375326,-1.09219399767056,-0.406098705476084,-0.280175565911458,-0.0171068830425107,-0.0171678099438045,0.418316204125845,0.148187613299778,0.100580715949706,0.250705010119692,-0.060718358443305,0.20058064986627,0.107917924325948,0.0475178245703732,0.0157332606185823,-0.667499226015213,0.232543144871898,-0.109677968411243,-0.279959093194228,-0.000679463805604122,-0.0162256738067953,-0.285838875869016,0.767013749427717,0.260440486341155,-1.04116074175455,-0.201012101544127,0.292865263589641,-0.00314610350568621,-0.0321665263067376,-0.898071824844031,0.359488039260086,-0.7179353010819,-0.267579432051404,-0.723233616167682,0.431537535763892,-0.697665172285712,0.108212115398918,-0.176028512351812,0.0279868729142758,0.258075926824269,7.95624129085945e-05,-0.275236068621671,0.36083035697001,0.63255940125491,-0.049257940330269,-0.063301022032283,0.4399331099427,-0.939796247076445,-0.258265021305691,0.533612396455239,-0.0547753758857418,-0.132639781029745,0.266618968075416,0.289022512795189,0.037587823966471,0.913627718379507,-0.564585069669852,0.0480126128703541,0.214391322196113,0.103258664732571,-0.00872418144177528,-0.0989271634040303,0.343234613797154,0.533178292878369,0.033432647520632,0.680507654875155,0.455646341708864,0.0221182658793929,1.17292885131948,0.0316938666677882,-0.0919593918625929,-0.533616735824876,0.0556108124264424,0.855311833519165,-0.0538373378519545,0.149394496397705,-0.563290477564492,-0.140009586453536,0.029741214070147,0.423720734022212,0.684704657940457,0.384857917238092,-2.12752180641458,0.910820691511222,0.0165484636571916,0.0831509707561983,-0.149360005413588,-0.158542078486932,-0.0274746179934498,-0.71681375214959,-0.716480586478796,0.308936739860795,-0.135040356253283,0.584928996096492,-0.109978115824407,-0.342412860807757,0.0147729063881479,-0.211758973515455,0.00567499186487772,0.200084299270745,0.166673290179471,-0.00898010566292486,-0.000266383600676817,-0.0612651188633836,0.142006867553185,-0.146173055165787,-0.305506183462336,0.0508816175616493,-0.0370429651702815,0.115641989016595,-0.00473758836073558,-0.00674990474925405,-0.000266383600676817,-0.0612651188633836,0.142006867553185,-0.146173055165787,-0.305506183462336,0.0508816175616493,-0.0370429651702815,0.117064392095693,-0.0380407398940004,0.0232156728294871,0.275753229292613,0.00584111709452996,0.0307643304988483,0.437766608085067,0.17949852221618,0.00914606125051342,-0.0320819691235651,0.0489045569534813,-0.26777275179275,-0.0311760012961544,-0.0715405073488679,0.102719678272287,0.493552793835213,0.0253573445580352,0.0607797290602784,0.0138663905290137,0.0582997363161704,0.159576737965319,-0.190292596119986,-0.095746905750764,-0.00176836011486104,0.0105074558338934,0.0525524640674599,-0.0649129938753805,0.296847869951794,-0.516994828392926,-0.410459435435805,-0.0163677422231482,0.0696655454487012,-0.00699431343445148,-0.0142353822510755,0.60631921311102,-0.737913969350974,-0.0255079957072013,0.146320952991941,0.00112136885832738,-0.0137485533367672,0.274330404109458,5.66736625009406,0.0302163588612222,0.171089187869108,-0.0833744696009755,-0.0242501230641782,-0.0319977222039827,-0.0495807020717089,0.0889154676526111,0.00688750711265421,-0.00778084079068125,-0.0026903135739792,-0.0427359264828312,-0.892666248136574,1.17457653588623,0.497431625650306,0.71106387747334,-0.114803744119179,0.0118964601754997,0.728411557171538,-0.0339377946287846,-0.0482011296821132,0.0877981270099149,0.0926772765942551,-0.028474050413005,-2.19247468038003,0.0910736497876329,-0.00883171575613321,0.0602154854383283,1.21342855067235,0.00877531894647604,-0.340579610676512,-0.0255116835860101,-0.010317988335676,-0.128853821648442,-0.571192151394348,0.046901856027263,-0.00460233819694032,0.00351629319415257,0.0808376070286815,-0.0473017763075655,-0.0491751271598358,0.0260049934180663,0.00919686290458489,-0.0188830670197947,-0.0320027853346861,0.0453634593614147,0.0825011243003378,0.0524114102129938,0.0412207535309107,0.0827153635534288,-0.0260943671787443,-0.0477700699070532,0.046582742183602,-0.123005617398012,-0.046855679997903,0.111208818866099,0.182142332615054,-0.153384989621946,1.09681118373512,-0.0422241830831164,0.0857065269622374,-0.535978863202441,0.24835566754213,0.0895289587250963,-0.621041869580202,0.0161468088075544,-1.49490189088514,0.558532730375193,0.0732472666743831,0.448271086530556,-0.391031079447146,1.15165630056975,0.258792692939769,-0.530073138178403,0.582175978604642,0.00653574332128446,-0.0261339949677714,1.6577396934964,-0.671872040760604,0.711806814463377,1.22452762644129,-0.563380653742001,-0.243773463828649,0.176469270965389,0.488087556737591,-0.742524597644563,-0.993398339070502,1.15833489305102,-1.59093617042667,1.13563817321402,-0.550564167975952,0.468451263789773,0.834564668717136,-0.187845366899291,-1.12304860536563,0.435317489424195,-1.77621472247073,-0.0339898736809434,-0.0313521811710065,0.831010389581439,0.552240069634574,-2.35714023571907,0.328535932471211,0.204709039291317,0.284849539425654,-1.86370643439764,0.318377826760226,-0.442039738452731,0.257828562893045,0.970623546056325,0.093565137423699,-0.0213416837103218,0.293422268941937,0.103565841154174,-0.500514968715625,0.727827521578126,0.100494032476088,0.496963246804207,-1.49538427431953,0.461233640409645,0.77506157088331,0.239872457219194,0.474750282721022,-0.385690915414761,0.299451838257373,-1.20136017913654,0.0021697036828514,0.0928337230721559,-1.08454133529624,0.540614976574177,0.374466872614571,-0.224862368948813,0.447263209675277,0.790640894817441,0.710260406620641,-0.0114641480014836,-0.375223049065483,1.54036049042113,-1.40776033168542,1.11269610073823,-0.165500476379166,-1.31865499093228,0.113708116601773,2.38160642261534,-0.168078604422139,0.218419355468373,-0.0826660552699954,0.0243108553205453,0.293235208349707,-0.80167428585365,-1.92569447950182,0.131774092466112,-1.81543090632823,-0.715472133937956,0.0881404527596734,-0.0368171095391329,-0.0110572051195213,-0.0151363662288013,0.748858284009468,1.78984746321067,-0.0332654497834319,-1.89325340874501,-0.186714887892813,-1.86407168579409,0.225542194018765,1.71915717800329,0.122653974370162,-0.939527213550607,0.028288399826034,0.738850873845466,0.56663436720648,0.140091896059791,0.628436645675427,-0.43992818716593,-0.0657229929574657,0.340857049629577,0.136712732541303,0.75328647007317,-1.88414518019022,-0.589175980625058,-0.0469620564210192,-0.477153771063188,-0.00236875568247394,-0.116220755933739,-0.335320386250992,0.407072488186441,1.50090891817517,0.271990017891671,-0.321217543435465,1.5478568040646,-0.353037242516446,-0.477153771063188,-0.00236875568247394,-0.116220755933739,-0.335320386250992,0.407072488186441,1.50090891817517,0.271990017891671,-0.321217543435465,1.5478568040646,-0.353037242516446,-0.68930839421032,0.793595725824733,0.647607603461754,-0.596089071207827,0.131846830654775,-0.596477273409067,-1.19604813599019,-0.106611255662906,-0.339419966734973,0.00203541570115002,-0.128877483678936,-0.455568297080048,1.38937213052495,-0.395562355527632,2.21428163876214,-0.282117889995576,0.0962980261325208,0.307204695173517,-0.0797117609139644,0.24503703478563,0.4809751251847,-0.852637294361693,0.18610142133056,-0.532853245509887,0.703352492906387,-0.222874689079512,0.171225331746196,0.398002614536354,1.13277421071177,-1.45088116195843,-0.364592949706824,0.317774316933328,0.381882121067208,-0.593637633744457,1.03144566481419,-0.715741829703199,-0.214851690888751,-1.05396076520955,-0.299666778033764,-0.0963219497036934,1.49157349727252,-0.479496602617879,-0.450029629598577,0.0651763956725183,1.15434073841402,-0.75301059711701,1.10841188826437,0.174854080699829,-0.392722455755818,-0.0737437581509435,0.261231693030333,-0.220224318003643,-0.1744129510102,0.496977364481733,-0.764144801759346,0.0386287283027794,-0.0383154260557988,-0.35888844478153,-0.663574432843042,0.19454391232981,0.131720750403739,-0.264678142745837,-0.492087164352169,-1.16504550116254,-0.387967345157119,-0.420974393564215,-0.00586878568483949,-0.9811766016139,0.160908080883387,-0.0353857015950685,1.13156595207256,-0.10351433301816,-0.592807525429611,-0.262226023781963,-0.21092170218612,1.35738024076118,-0.0149902460618107,-0.820685835462065,-0.399892803908318,-1.11422331433591,-0.174045361030898,2.11402182402221,-0.701144241613962,0.692315117292922,-0.562959270523975,0.72460130159979,0.230320658105697,-0.229704691278487,0.695931021777378,0.438372811209269,-2.05726834939548,1.78146331152053,-2.65880097071224,0.0962950503847376,0.255570922181261,-1.01275344129641,-0.15419930828535,-0.00234201773632631,-0.563251358220427,-0.253312426945607,-0.000206291177352903,-0.0077633528707087,0.133087290020141,-0.0876154734300979,0.431555993802904,0.539179678749597,-0.0159029554374051,0.107448450168178,-0.0571965880650615,-0.0185273369774408,0.0251365731808226,-0.0077633528707087,0.133087290020141,-0.0876154734300979,0.431555993802904,0.539179678749597,-0.0159029554374051,0.107448450168178,-0.0516421732404814,-0.0124224935713751,-0.0472385817556167,1.33202956961362,-0.0756295914192857,0.0821490753177169,-1.13893032261605,-0.165834913086937,-0.0173485688696319,-3.05914283512797e-05,-0.0124034113171046,-0.0446047501692273,-0.124201388168409,0.151396212567998,0.23894279566581,-0.589282226721311,-0.0026943629218444,0.101224106192269,0.00969466555175714,0.115406039753318,0.00550866603090265,0.348721355456187,0.0887267204629843,0.0340805956813644,-0.0161904273733282,1.47192231213177,0.14370103528318,0.140691198051565,1.09133331249921,0.523927659878939,0.04379995526903,-0.0314350148613364,0.0324468342540045,0.0338320113062712,-0.0814197670014095,0.935763089026285,0.0904933711158954,-0.196412398642913,0.256966967856716,0.0268123496241737,-0.0880391297060351,-1.79274295760781,0.163099540681917,0.442485783580276,0.128492279139331,-0.0263198484268404,0.244532571536656,0.0716025941307593,-0.0464564509553514,-0.0377541698976932,0.114595525670094,-0.00179055909193675,0.0392272981521784,0.750084951764947,-0.402992217142235,-0.12406607141396,-0.526201193840188,0.0968699581387596,-0.50228239372854,-0.446611773079905,0.0239780887955059,0.00587046647089056,0.0729695643528157,0.0802578897359328,0.0982067306178656,2.39208252146332,-0.429404957492824,0.1152269210723,0.0554092968698555,-0.35329965448427,0.172125152035336,1.0512116105587,-0.0208064566436348,-0.0185503352987875,0.118251485799824,0.489801148786848,-0.0581451043318255,-0.0063875498117115,0.0100849213275482,-0.084677118179563,-0.0633778519809978,0.363042634827529,0.333597434426622,-0.141474340930854,0.0512427188431611,0.0167564293118394,0.163403618627255,-0.03838257501271,-0.0220969117987042,0.305763947425613,-0.107747725120096,0.0246813339128953,0.139777583755006,0.0967049400786685,0.232476640353225,-0.0100884895258949,-0.00208387948815108,-0.0527722065632071,0.415960005107061,0.289121767800257,0.0361880767445633,-0.0632062020256467,0.561248225999632,-0.197163501142465,-0.114734216022736,0.465205930534584,0.244630528834581,1.06528274502151,-0.458517719868264,0.295489650459673,-0.377905965785586,0.376990753674174,-1.02234239813325,-0.40470799210034,0.336069346694371,0.681690222438317,-0.251473981230599,1.1830502331898,-1.76723288438236,0.636540203377707,-0.743230726976515,-0.504304070065234,1.34496886283552,0.23018637042077,-0.131370978525405,0.766065236303492,-1.85499360923867,2.42005048088288,-2.20314885574688,1.03939068495652,-0.943681921961589,0.47935438141156,-0.36754484400237,-0.734968121249686,0.0845614864230318,1.67598929658446,-0.460475956856081,1.90100558818084,0.0403149337072791,-0.540364664959003,-0.852288516558513,-0.484301822777724,2.03557517296725,-0.301558892460464,-0.703963068563158,-0.236617567386948,0.781027197053667,-0.342481696198097,-2.05658251807692,-0.212791716612132,-0.723837470550762,-0.152270080691936,0.0474002630912132,-0.260623806483574,-0.0514357237021312,0.326515565233159,-0.686980006136584,-1.22822335061725,-2.23664851821618,0.483605970059645,-1.73642316830694,-0.650401394838643,-0.243371568026715,-0.412235873956837,0.296421070961891,-0.325492079170393,-1.73890925409182,-0.617957630807676,-0.00064317968086347,-1.03860446196891,-0.439605818961417,-0.429338753730463,0.513601515441709,-2.53329816584417,-0.727755507380956,-0.542723091661421,-0.369656340789556,0.908935711839694,-0.745463535530002,1.23114803586613,-1.18751268200476,0.129268681690395,0.475841522713771,1.33442212610569,-1.35006404046228,0.108955539768845,-0.476155508823312,0.00570182962217903,-0.0262453673474618,-0.271373581219247,0.798069696553429,1.43639116918099,-0.126666053421501,2.14569982482921,-0.0268530391798658,-0.0512722285961978,0.565132337004336,-0.0255505208411667,-0.00880501200167302,-0.599505044961733,-2.52487678100219,-0.388349488423147,1.79295242822588,2.0579658441277,-0.100570204740236,-0.138657036467609,0.176368041774406,0.204962152819936,2.42783455084638,0.0804006421748125,-2.16952891659324,-0.439654001760416,-0.135880312732368,-1.01205057637892,0.279844259688533,-0.286162198503651,-0.309769828196281,-0.120939911748482,-1.37539386574002,2.89423419148267,-0.518383800267041,0.053222032400565,0.828986998669405,-0.133981394171802,0.545057371055161,-0.110749260746737,-0.674176032949209,-2.33495889862257,-2.37258047575853,-0.0558645912299159,-1.92448161479386,-0.113068618265361,0.828986998669405,-0.133981394171802,0.545057371055161,-0.110749260746737,-0.674176032949209,-2.33495889862257,-2.37258047575853,-0.0558645912299159,-1.92448161479386,-0.113068618265361,1.07065208321892,-1.17103785636531,-0.877037039298258,1.09545148055394,-1.11773236280686,0.833959639523242,2.14831158610367,0.11143392487138,0.292577545017672,0.114389987468068,0.609290387192938,0.375252685438853,-1.79682217486985,0.358845812980189,-3.89147572776119,0.321053508136977,0.0531562096776642,-0.00773299188183404,0.472531591180469,-0.730417519297621,-2.16619886493037,0.882587423821641,-0.568119435739241,-0.342602523405734,-1.01427622669767,0.498811542004227,-0.651949812805262,-1.16147281868302,-2.45867835216263,2.32757663691076,-0.138189452231624,-0.492924213549139,-0.225464800245816,0.579584490939634,-1.26047228737007,1.19019014674408,0.591280134942974,1.56548742824548,-0.27164445075957,-0.0146913592587683,-3.43686248687019,0.0521210081257307,0.0996461974997685,0.413302469478632,-2.18342920568559,1.08506360498755,-1.75004375080295,0.0800411154256292,-0.108929236177773,0.27811696025553,-0.942578337114725,-0.140853271206513,0.122444263061059,-1.00830697821409,0.519017979538267,0.121369515919442,0.3128879783985,0.475866118048506,1.49427250399408,-0.0539868828497228,-0.655595312444961,-0.0127693820375793,0.254076793597389,1.91605959097047,0.230474842002009,0.720057482181973,-0.192574438627175,2.8320063762976,-0.268054217415734,0.0996005081520907,-1.98036744427292,0.287580368989926,0.624377867137563,0.747423680246793,0.148236457251694,-2.27703767921827,0.407547303570209,1.00903378503603,0.354715580159629,1.34034987773786,-0.574659285159303,-1.57685821054264,0.423596323941941,-0.748489537303108,2.14536699365341,-1.48768741409457,-0.131355755139639,1.43298259253681,-0.220803966080765,-0.289576958315124,3.7573022348071,-3.03375553623069,4.62915260136957,-0.0725983918336824,0.165321360955814,1.95571310177232,0.758917052749906,-0.0334995064912017,0.548857096440456,0.604993050247286,0.0776331111894503,0.0151187899596685,0.145324751930955,0.0291863114903295,-0.580841155955892,0.402533992135165,-0.0241753645772263,-0.0559764912232152,0.0194977608834474,0.0180078659064408,-0.0487431633237826,0.0151187899596685,0.145324751930955,0.0291863114903295,-0.580841155955892,0.402533992135165,-0.0241753645772263,-0.0559764912232152,0.0446466439637207,0.0754613545918959,0.0789104344119674,-1.74428946429375,0.167331202394628,-0.0941278182940802,1.50674243535427,0.24016090030626,0.0184848704891585,-0.185211811176795,-0.00692975712333777,0.68572329210509,0.206177432478217,-0.112829603162967,-0.453621015394473,0.298254184226686,-0.0514245105905799,-0.177057332964271,-0.0623009426500122,-0.236845329788412,-0.172293721879288,-0.374376724013248,-0.180868086790362,-0.0369958347661214,0.0268638863465812,-2.13126026218021,-0.195411933809228,-0.0939931117888246,-1.98236967849956,-0.952771782885822,-0.0266874245966993,0.0244117013942529,0.18650240200244,-0.0631694614120413,-0.308303133092891,-2.14744496166441,-0.167815248044379,0.294312462267919,-0.36586345246553,-0.0428896694154113,-0.0926852028823037,-2.19429866548859,-0.310134569720034,-0.808069026788319,-0.238312581031762,0.0292080975749942,-0.373818616522584,-0.125039494763103,0.131883454523135,0.0174981206104571,-0.136331047735807,0.0114867988374284,0.0222049936930385,-0.306828999196816,1.09290278958846,0.485072203579641,-0.925110112898649,0.387365479641531,1.2783046879591,0.128172878689778,-0.0924049184730023,0.0454752075884194,0.541851704142434,1.14227814303296,-0.0755987406751502,-2.30444524212708,0.912054848900879,-0.211221471243608,-0.129422347742426,-0.27427698891453,-0.12919148807856,-1.84879888881961,-0.080387301756544,0.118529570184751,-0.206361375079578,1.28646525026556,0.0653230296199962,0.0023074015279981,-0.0261297507018837,0.142540790232773,0.213018228110047,-0.995466983323958,-0.510431916191091,0.358475983613717,0.0629272052902102,0.216201703523359,-0.273566630699264,-0.129732426419357,0.0621268184431379,-0.618402711670734,0.212183551492747,0.0104948915751859,-0.0544628528834901,-0.180156141981157,-0.00524355553527968,-0.0249982961750718,0.0553431069269575,-0.0841594332654974,-0.804182496441464,-0.315539724451273,-0.0199521891626097,0.0806619025021204,-0.540592037305022,0.13404364876652,-0.746123888881796,-0.260563023036415,-0.670261487660777,-0.544718189857452,0.33955534996046,-0.411629161977418,0.271397339246627,1.45506910138902,0.786032797538909,0.501727354498319,-0.235550176009154,-1.49700091933955,1.98636582368725,-2.28837995012174,1.50354364643226,-0.540791998406635,0.697665098958082,-0.675962860801564,0.00213235172542689,-0.161463521827374,0.00886103162666936,-1.63014419149247,3.47680204712344,-2.89283120962433,2.93467121720164,-0.845038931070844,0.680433170535225,-0.393104942441489,0.241838714844544,0.557819851995554,0.0228990858143506,-2.06707535633172,0.437398639109717,-2.00851463145119,-1.66320760946259,1.01302990524872,0.783840832732602,0.387733727984368,-1.8204067753319,0.113058757306088,0.980741015797671,0.175210551255652,0.126947368415094,0.330070759928164,3.60654101149155,0.163176514542295,0.416530134860553,0.163584165921584,-0.0563560173675994,0.243363397480147,0.0042083575482363,-0.163276851380691,0.573772853554271,2.50934310652538,2.9228411808848,1.35867764500455,4.76325769435184,0.498582724366719,-0.62533689545589,0.306605006930511,1.54827153575986,0.385546425805078,4.50844808247771,-0.0773611962037226,-0.0192330096450323,2.94211019030545,0.315531524630342,0.209703022545342,-0.743973873726512,3.80283941428452,0.674658433364962,0.350167919668404,0.33307166363412,-1.21854088611232,2.78527528841267,-1.24830639170427,1.00771687267804,-0.250479486678519,-0.00522374237549608,-1.62005581501668,0.351995734227536,0.581415994735707,1.20300984185827,0.0452848904828134,0.312096576723625,0.987729838070182,-0.647461977004858,-1.51025644513036,0.0953477574445292,-2.19041005589892,0.772382580418127,0.219024181467215,-2.723262163174,0.685722464938229,0.286189362832096,0.394029560847696,3.00870219929175,0.726481884236705,-1.72066651193473,-3.37368507727607,1.98001751809155,-0.081797305250397,-1.99758791815984,-0.512218104064464,-2.79701396726697,-0.180071114908015,3.16095258677755,0.269849671261499,0.0443745357990004,1.37331482392087,-0.283141051274946,1.05733033256762,0.281760812867319,0.0821398869487793,2.34237356660651,-3.60245042973454,1.40179016873056,-0.0932624381112672,-9.9959931171065,-6.32988866821002,-9.09126658509226,-9.53964454322907,-6.92225984250021,-7.14869096890161,-7.17082424371451,-7.55393107648055,-9.45540897748142,-6.41590589943896,-9.9959931171065,-6.32988866821002,-9.09126658509226,-9.53964454322907,-6.92225984250021,-7.14869096890161,-7.17082424371451,-7.55393107648055,-9.45540897748142,-6.41590589943896,-7.27818634068469,-8.169783062253,-7.50165211735776,-8.83767452262943,-8.92714066907737,-7.70094310109334,-7.05825024802026,-7.88276433614414,-7.81521161455869,-9.50681673684556,-9.67156154187852,-10.0462302860067,-7.62975714992188,-8.92321941220447,-7.77288024712022,-8.24997188062133,-8.31014927375218,-8.96376825728239,-10.322220442203,-8.49994349969639,-8.49394929437664,-8.08181913366972,-8.94621224810022,-7.40040423850349,-8.70829957938891,-7.52975389415404,-8.33637636621595,-9.42982034372856,-9.24004681328912,-6.4642473512035,-6.72337459200789,-8.23247903712755,-7.71398973424863,-6.75345999199823,-8.13289180335655,-9.13703578547485,-9.55834417678926,-6.57748782185651,-9.38306217488635,-9.27133301009304,-7.16789351199196,-9.70719030995099,-9.04654196084632,-8.90090988153167,-7.49924518853952,-7.90906349739885,-8.38202562323129,-5.91709027678214,-9.55379863652298,-7.60244987032117,-8.4621749723714,-8.78478668103445,-9.74456078098273,-9.60143020844736,-9.51557133831174,-7.40059754440657,-6.49860205710195,-9.57337255593099,-8.7979683124329,-8.46256089331419,-7.15772042604642,-9.08660494559462,-10.9698810018092,-11.3418002210652,-9.25792889285096,-10.8076317064075,-7.64373468621867,-9.05723262234227,-10.249753554199,-7.57427231515143,-6.99074984040228,-10.2965767392454,-8.36533469681328,-6.32004475453559,-6.99105205121089,-7.91283830876147,-7.55110605750714,-5.85704751993608,-7.59803009828195,-7.18153365619075,-8.7235170479922,-11.550003359531,-9.96802648787746,-10.2210429428267,-6.34867234246219,-6.75822681997847,-6.10231719874859,-6.57877851838958,-10.0354580081994,-9.35846525974517,-10.0237081916767,-7.38837070353652,-9.63324680342406,-9.32963244222011,-7.31024937495712,-9.51578762210369,-9.66510063714761,-6.7288920862265,-9.03017315362346,-6.94709540346906,-1.18446055085004,-1.73244298324079,-5.32462831574466,-5.28891789539702,-7.97449940858167,-8.24163653533047,-4.45047631796174,-5.59952645819951,-5.47414028429629,-4.8318209642817,-1.17831193380829,-1.73244298324079,-5.32462831574466,-5.28891789539702,-7.97449940858167,-8.24163653533047,-4.45047631796174,-5.59952645819951,-5.4772767930131,-4.8443601215187,-2.78424743834137,-9.30313818807415,-3.81244168771989,-6.53083768952759,-8.56857130510716,-4.40196857692824,-1.53696746741672,-2.70356316901047,-5.12722524141091,-7.8957872485465,-4.18086888696603,-5.53661250270074,-11.2149222969936,-8.91073781223434,-4.56952940181382,-4.78139075233774,-4.70953946786507,-8.37928632571678,-6.46979654376559,-8.36852091209133,-4.43327989496593,-1.94221590506767,-2.62272839740878,-8.47928787900821,-4.61676279647349,-8.07677642249685,-6.72945382600606,-8.84801430814598,-7.39513355849605,-3.0133032262455,-2.98505704316277,-2.40768112432032,-9.36517357565597,-7.62096142095579,-3.96885182370495,-5.41767114572238,-6.89500615238106,-5.09521261962419,-6.03572818542229,-12.3537908411465,-4.89969950729659,-9.42018911126248,-5.28300009664044,-3.55404230087283,-3.81474136985597,-4.05838188207208,-6.51166601205133,-2.66105456509383,-2.70603170955658,-2.81023707456245,-4.47415772169163,-8.26104365352706,-9.95355666913145,-6.26284878193184,-8.50137350779313,-5.5814146637572,-8.82197315080298,-11.5101015620305,-2.94978591871799,-3.5155644201275,-6.57895335677587,-5.53598521562862,-4.99078443534721,-11.171271014026,-6.70841543806438,-6.24726191481277,-4.86561575960699,-9.69534632694553,-7.12286159028796,-9.47909243286411,-3.75202386277389,-3.65835276204721,-5.4355462878217,-8.98975792802152,-5.06685157407438,-3.42930466645358,-3.39380700910567,-8.15127543302976,-4.84601641771502,-8.03832480903118,-4.07286030116138,-4.8337728043676,-4.85085702297909,-7.96726296733971,-5.07584324170771,-3.7956877956126,-4.80236931936534,-6.5006243203315,-6.40874785201342,-2.88730140476508,-7.27964593661363,-6.51362186741907,-7.45219276735342,-4.47523296030439,-4.01977820705514,-4.871680151897,-8.32660395331808,-10.8783251489484,-2.29550480425314,-6.05972295181162,-12.6234366230446,-13.2399348452763,-13.8959885577905,-14.4761271837689,-11.7870069081774,-11.1183234912724,-14.2592987860934,-13.3229512862215,-13.7552713966409,-11.9063759398074,-12.270176331274,-13.5078116530987,-13.9382075107013,-12.4028323684598,-12.654465389547,-11.6852455380372,-11.88249401409,-13.9827811784838,-13.9057363660499,-12.588260020123,-11.3264246437879,-14.3722624339193,-13.0665462499357,-12.4393112012634,-12.5745886579231,-11.3422766423663,-11.6201819384609,-11.7474528288028,-14.3977172426447,-13.5503450812541,-14.0780373104945,-13.9710364597994,-13.8833167714366,-11.573621372453,-13.7666453338533,-10.2387060395667,-13.6786766255788,-13.6594506233365,-13.8296159357012,-13.8297838616743,-9.44270998292525,-14.4220300757243,-14.1948923911649,-13.879371960448,-12.3674522317461,-13.547033563088,-11.149647021526,-14.3180583683932,-14.4431844428758,-13.512382608949,-5.28375335278684,-13.7594158626894,-13.8261725871009,-13.8561297313236,-13.9858430160655,-11.2536806402594,-9.71073080579714,-11.1432557649755,-9.39815036065648,-15.2108734445261,-14.803977144693,-14.760612938061,-14.4212404301091,-13.9239172653108,-8.43942657766956,-11.3437921931387,-13.8340455750138,-11.5331501580421,-14.1379753762008,-12.0718317937874,-14.693392451417,-11.1394769998798,-14.1284815052673,-14.0637773703876,-12.7587065933884,-14.617798334745,-11.3591485546649,-12.507824104816,-12.0615462463748,-12.8108806992409,-12.1646556082601,-12.8026967200993,-12.2190203189808,-12.486319114318,-13.0815701820901,-12.0141350474196,-13.3604646743699,-13.4286236174415,-13.9595640601429,-12.3281999198714,-13.4725536748457,-11.7258284041744,-12.3246757710928,-13.9908037728977,-10.4920950532124,-13.5327358332773,-14.2341839261087,-14.2781950826611,-11.4800521986447,-13.7278281861029,-11.0154600393251,-12.0324444429695,-10.4524844471815,-12.9910811125012,-9.28405880281002,-12.8589617795355,-12.1780710888184,-12.8492785756948,-11.6838080155313,-13.7906726981142,-14.5014353411863,-12.5559365858466,-13.9621988728718,-12.5420247804284,-14.5113970183921,-13.5920482187519,-11.4461678281181,-10.8270042771995,-12.4446161294431,-13.6081731386129,0.978769586845714,0.969429238993981,0.996604029934836,0.962620923425463,0.983915472333392,1.0167873973017,0.932599125794144,0.976523874872658,0.977539492390261,1.05905449286437,0.978769586845714,0.969429238993981,0.996604029934836,0.962620923425463,0.983915472333392,1.0167873973017,0.932599125794144,0.976523874872658,0.977539492390261,1.05905449286437,1.08452557070301,1.00184838392499,1.0167899117537,0.978947210149127,0.987189348432987,1.03696804331911,1.00030064223819,0.967834584278239,1.02399799830739,0.969066577010718,1.00014348004687,1.00698935639822,0.946977160391857,1.00073564885265,1.11705351713808,1.01913002497835,0.96036073608247,0.983050797170276,0.997475695694721,1.01549920639837,1.03909421585351,0.982462929003675,0.995924254035024,0.96161912649617,0.98122533229359,0.97489693214316,1.04457281413675,0.992081991771447,1.00637317716519,0.96764060960047,1.0961524878341,1.03809878177263,0.997523997985252,1.01386056615349,1.0698033421067,0.986004407205691,0.975532404508183,1.03248341838814,0.977566728137688,0.990876877396273,0.922275093466957,0.989074073086425,0.972299564510045,1.00332271967481,1.02176779547214,1.03565157705376,0.99319812109568,1.00661131688354,1.01233298652993,1.06359413398936,0.987865679345485,1.0219380275717,0.967286905657676,0.996080089305012,1.00691823306865,0.96622686878977,1.02516970695335,0.991663105477912,0.977254057873822,0.978843860104117,1.00016335681028,0.974472774776731,0.987057898504046,0.981364647232594,0.980965131153138,0.978374645991049,0.94585403829764,0.987612059898656,0.996107504678542,0.937923518209201,1.07411926254064,0.995027419151574,0.971987895814009,1.0195901772368,1.00939878599737,0.996066776843826,0.979704208906503,1.0767758178758,1.00361567846473,1.02135958607028,0.963930959547696,0.992971057026623,0.983374000435045,0.989900507922796,1.06181569716014,1.03149840156317,0.907012754307992,0.968440225481005,0.988669070870039,0.999064071370342,1.00694320502183,0.992132895326549,1.00155511577371,0.996052545774871,1.00968812436064,0.976188544313351,0.997112298441784,1.06562018820118,0.991599145851218,0.988985549329754,0.348138002842932,0.469267000996674,1.14474744126879,0.999982940135876,0.969306415775317,0.997688290705811,0.958100276135423,0.964370974291105,0.924454472409409,1.0573832061995,0.366681120997107,0.469267000996674,1.14474744126879,0.999982940135876,0.969306415775317,0.997688290705811,0.958100276135423,0.964370974291105,0.924843185551907,1.06282620843694,0.967634829486703,0.998736153725936,0.899850333791296,1.00749360636779,1.01511687025278,0.964152520751233,0.361020834133801,0.895058413960221,0.978540638458013,0.984411588983951,1.09835701917172,0.896047003928684,0.991661919557639,0.991972307843371,0.652891675245506,0.921649366129613,1.01847028283778,0.971181463723124,1.00198137596243,1.00774472610662,0.996288482693941,0.581349491370927,0.873249994698634,0.977539573029727,1.05676426275566,1.00778635069651,1.02076181158856,1.03088634995259,1.02062185012187,1.02327096950151,0.890416493596451,0.844744464518764,1.01281958944986,0.988038270927932,1.00710130013692,1.01454856859336,0.983340368374936,0.995445015184947,1.03653196375652,0.997628652113982,0.910013398384407,0.997279752837525,1.08110945142807,0.890671218187303,0.897134683812929,0.889188385333811,1.0217390364329,0.849139800966515,0.92768533487276,0.882860828904455,0.98703800282401,1.01607289663298,0.988675361797862,1.01669308010569,0.952646309888287,0.972413352015987,0.990351890052052,0.991965565282172,1.07023783348225,0.930121624983074,0.965545538913406,1.09130915719229,1.07989146272183,0.988892049446261,1.01925309413399,1.05287205410434,1.10455077580449,0.988234578765066,0.964470173812417,1.01459346250343,0.737387476986622,0.950835076166896,1.05548048397805,0.985765625911144,1.04976640123779,0.959639228352877,1.05540511443733,0.978397462607032,0.91139289464147,1.01225699884713,0.971622981646498,0.935387027734253,0.92265550194977,0.953459807367729,1.02296091049324,0.921026567880347,0.842534132547095,0.989358012925407,0.892275382384351,0.867604953994903,0.958057193895218,0.950834725474214,0.907600948688147,0.999821098777807,0.912439714731418,0.914003760279886,0.97654230337967,0.9979654526701,0.874249798732399,1.02400065443828,0.982635650521833,0.989862954760199,0.991353128043337,0.995303963974947,0.991843151510255,0.995834857964182,0.991717938635806,0.990592407693484,0.988093707742532,0.998692002100141,0.9841340896455,0.989053177399577,0.991310045901663,0.98531314924044,0.988118375566146,0.99484035599469,0.986541993280662,0.990842730012338,0.988273825624459,0.995807712205983,0.993653638302427,0.990644809611406,0.996337559529206,0.98985799035271,0.995768105313818,0.997765397272448,0.985977653195857,1.00005636796384,0.988647548575875,0.989496438923477,0.991158401224629,0.985237626664337,0.993140886332008,0.98475067431726,0.990198164196062,0.993374716479053,0.990073044247388,0.990085981762678,0.989777968650168,0.989982847013643,0.989698673711242,0.987032044698668,0.985831560539385,0.992048821396163,0.992016719415894,0.990622403072974,0.993737874317063,0.990460491614586,0.992111709759218,0.990800484610577,1.09417554340159,0.993446715555941,0.990727344736743,0.990620120794123,0.991170969824206,0.99062606328048,1.00276586335405,0.990799817333817,0.989172218257518,0.986732882390746,0.990931607586794,0.989512348910883,0.99269793729196,0.991690107480101,0.988921031368499,0.998697914133452,0.987838585928293,0.986058593968655,0.990489966497869,0.986730057373038,0.988372440340257,0.996658313940111,0.986592479623355,0.992588031856335,0.991399748794044,0.98990848087005,0.993003579541443,0.986703563953979,0.989314253075623,0.992548130139569,0.994803101652526,0.991450783776498,0.983005707502066,0.990859259663775,0.991451701837885,0.994720317084196,0.989082462789683,0.989773657687563,0.98626156300122,0.996144307967469,0.993106767389469,0.992957868776559,0.995370252822152,0.991288947991313,0.983148742787555,0.987126289272736,0.993940452940737,0.990205610493171,0.999577794636604,0.992620395385144,0.992526101482971,0.98017270385485,0.995824043517898,0.98404091736264,0.972592697318856,0.990590750054622,0.995206070946964,0.983255253163535,0.990855458547358,0.991346413217308,0.986603916245815,0.983611494011647,0.995063490792378,0.999098754637832,0.993200686751332,0.988493154061957,0.993791908157384,0.998948316535604,0.990193342186447,0.992256851668738
7,0.0743268256317018,0.174175340800949,-0.209690526863272,0.17111093060204,0.201607290816916,0.728996585801989,-0.102467818447588,-0.10672168332989,0.228835654861963,-1.05193311096659,0.0743268256317018,0.174175340800949,-0.209690526863272,0.17111093060204,0.201607290816916,0.728996585801989,-0.102467818447588,-0.10672168332989,0.228835654861963,-1.05193311096659,-1.65966601621119,0.271341780174932,0.264422507423495,-0.496912138501523,0.00594278987320734,-0.0843475223743106,-0.813788040649221,0.010902457832888,-0.0551518032859801,-0.0416042259631795,0.140112746528522,-0.302839016531882,1.24444549148189,-0.341697973515183,1.14007262812317,-0.0137255200198283,-0.0151509223388843,0.0184768164826773,-0.0411377998791682,0.160994629279142,-0.0326348905606329,0.0138543845497572,0.388083009028973,-1.61244657567011,0.395522141361013,0.121691693708569,0.109924562874718,0.255414430901797,-0.0202082164358563,-0.853348422965953,-1.10048827233828,-0.00205454315860151,-0.371464358222719,-0.0988904586923839,0.19564761102052,-0.485659041362512,-0.322417372928768,-0.858629892531346,-0.0587351280990079,-0.0923695002102861,0.857465082094158,-0.108763656728219,0.20400062750089,0.0598966875313337,0.8561621845525,-0.202351636497576,-0.0270831114680156,-0.0843751797160519,0.135036230537507,-0.093066711846455,0.0408651003236712,0.0346307071644605,0.123177656975533,0.423598542700254,0.208444629561933,-0.505939940505371,0.0508286300102405,-0.0856842963237143,-0.406100389441808,0.17794532333907,-0.0332054330688325,0.0876817333601454,0.071973280916229,-0.921296476426422,0.323605815756264,0.102504688761095,0.00174987502260533,0.483799438049577,0.157410124437755,-0.12462744526676,0.386587918306753,-0.0122521682821162,0.325370965448233,-0.235154510294463,-0.0414425565712743,0.558572078153942,-0.113692952591343,-0.678003150895319,0.0686605137661259,-0.276344414780658,0.150627012491807,-0.194220276232638,0.256981678656947,0.626916220096752,-0.259949599144568,0.427925434214076,0.0553536909794876,-0.110214549202899,-0.0511609575751954,-0.316024453775869,-1.36134706299135,1.33034835218328,-1.58062618795938,-0.0315556046819498,-0.0678418895598526,-0.792253997574657,-0.291848433929752,0.00226964451963794,-0.305149099687051,-0.0300120801213067,-0.00733197781492886,-0.0137486250398129,0.0880066544019468,0.0654460447184052,0.221809447561418,0.268895825953266,0.0303389778838663,0.0689512628859513,0.0699864235530633,-0.0311999000511996,0.0073500313620124,-0.0137486250398129,0.0880066544019468,0.0654460447184052,0.221809447561418,0.268895825953266,0.0303389778838663,0.0689512628859513,0.0794225856165232,-0.0527139077439138,-0.00778139626167507,1.42891805950178,-0.0611288083334586,0.103456910215323,-0.534744694019928,0.0437908585132351,0.00110030718941789,-0.0459099432529921,0.0368434031973985,-0.237699053060596,-0.127325865549953,0.0697891874846853,0.295042419620791,-0.0617202756556456,0.022128078746331,0.144208556284394,0.0111103943936489,0.143943743336421,0.139004093261198,0.125179263958241,-0.0323357633028784,0.0309646602910292,-0.0026206194865553,1.28712865833969,0.0594527352716294,0.426324062951184,0.373940752363528,0.0226574202416086,0.0266104460533097,0.0317642752971337,0.0359912868537913,0.0131620992846503,0.491135768583344,-0.0269381935246188,0.0455277207702846,-0.0230018354674213,0.226118621698533,0.00876235513690931,0.184926645818359,3.6774996590228,0.160401084267373,0.528238733015647,0.0270075684423808,-0.0440862140513044,0.167716458088515,0.0034913008482424,0.0465016679661228,-0.0359591188707708,0.0931476137474372,0.0035890013919142,0.00746293702198816,-0.180645904775655,0.879484059248604,0.417947261026727,0.0970321512520409,0.0280997989551308,-0.348073149724568,0.306720519700446,-0.0212875946277109,-0.0383721272577831,0.215100884813439,0.294115820821252,0.0617443402179358,-0.0476975452372303,-0.238693424853719,0.075738037443689,0.106827605399164,0.835268978539562,0.15948275009059,0.507643735254383,-0.0561576998317759,-0.0109716911825734,-0.0379201928239484,0.0459017340081427,-0.000977707829134521,-0.00493538707103721,0.0112896373446018,0.0150925726925663,-0.0833819293605624,0.218687403684677,0.300763193071547,-0.0969093908013667,0.0360740991133092,0.00603099408624915,0.179468787285099,0.0402280248491479,0.0357620428323338,0.283456244217767,-0.00397504954332515,-0.00518561201019576,0.0758450922907226,0.129420602317679,0.110364417810441,-0.0689928638011105,0.1197037110584,0.121509597534338,0.174673315303107,1.35375096227509,-0.0108934699858788,0.0247932045577046,-0.0403132781986776,0.05925976519464,-0.0956874230732965,-0.17928443594262,0.190131068045631,-0.494383064059599,0.136174545364629,0.329837015943776,0.110303194960023,0.117775642155747,0.212229651166361,-0.0990038848828369,-0.217936621599596,1.1146090715966,-0.0449607312703647,0.916608469117941,0.0561523252640617,-0.0905585277452782,0.0547941852849695,0.647749276323112,0.776229839043404,-0.0231508065737626,0.0384683552255463,1.08425549851014,-2.22693259232903,1.11762132626361,-0.722034510347304,-0.641719792924479,0.270347586685754,-0.109653752433476,0.134957506496986,0.165458618587034,-0.100708111580255,0.327764179160383,0.0277667605876268,-0.0941479579266195,-0.166522471023599,-0.469933648312242,0.0568319895749851,0.11923002846099,-0.530302994146109,0.0439913188239119,-0.393926237861954,0.0586183343179438,-1.07615187487542,0.0119192416241492,-2.10864976096753,0.0731880655871108,0.297962438716915,-0.0500456014474294,0.0121619691897536,0.0599617767549349,0.0493177485568963,-0.194277430416092,0.103323404735522,-0.868818534012126,-1.41784836823272,-0.880490950172744,-0.774476026372932,0.185401265939063,-0.0638694475697861,0.0971927902777022,0.0695990382120915,0.0190690716571385,-2.4770267363162,-0.62265508623031,0.080663415530594,-1.82576854346067,0.138070357163714,-0.0227049027408848,0.218349082930686,-1.6802988920487,0.132208325221127,0.202815163560951,-0.34469829204938,0.411034953597366,1.09033861018297,-0.30611708533934,0.0359826167621481,-0.0631027103142202,-0.847216539003203,1.28053585902987,1.0807961973672,0.00498894252940502,-0.128535265694424,-0.0808755064331506,0.0342367501528416,0.122383131447766,-0.0831088045292539,-0.662289126165934,0.0139005813303661,0.0956290867432163,-0.670317589293585,0.0628275876731143,0.253489474247869,0.0379799110282443,0.00516785527911695,0.198582479220497,-0.403548232455143,-0.337086234201023,-0.294757224804635,1.51140853552022,-1.76770028272841,0.0799167414406704,1.6936951560966,0.283043587708781,1.18334148851635,0.0912473779908688,-1.09412601528122,0.153786618027081,0.000689479603314806,-0.231046358893308,-0.187453958389488,-0.252940285774383,0.067384623194865,0.0252239013485921,-0.377439950835594,0.623164827267015,-0.964697189979992,-0.0100038608049412,0.359395576334036,-0.136078587428961,0.424406360774382,-0.436401633454222,-0.273937347408515,-0.832472808442883,-2.10927173092874,-0.372834643183739,-0.385849843212618,-0.465862015514091,0.359395576334036,-0.136078587428961,0.424406360774382,-0.436401633454222,-0.273937347408515,-0.832472808442883,-2.10927173092874,-0.372834643183739,-0.385849843212618,-0.465862015514091,0.388486773950056,-0.370387419718391,-0.22228821698476,0.489479885057129,-0.978571231468286,0.230651409584638,0.95980926063644,-0.00476118855305583,-0.0521609002543615,0.123431955964718,0.483405415902459,-0.0753216924423979,-0.403769147377311,-0.0378502844658493,-1.68552530019838,0.03163666972582,0.139706483589387,0.305998304040806,0.392108282908729,-0.485954690807236,-1.67571575972249,0.033262930001131,-0.378960906161814,-0.865525046129944,-0.316437028111092,0.271423147944355,-0.48326795323157,-0.75562403171529,-1.3358959757174,0.881346975377074,-0.501980502565125,-0.183142209236927,0.154305610351478,-0.00413309058784518,-0.229649439416475,0.474974724923354,0.381806263658033,0.521331937713685,-0.574246351652331,-0.111043199162004,-1.94205161797337,-0.427545205220386,-0.357424508140135,0.487333397472435,-1.0292100273395,0.339324055520049,-0.649744991189501,0.251389963401973,-0.5089656481137,0.207224335389625,-0.681639131109935,-0.357096054757023,-0.0437019407191076,-0.513251370820598,-0.250517059016847,0.165921921693925,0.277552382196948,0.120361179357665,0.83709769560668,0.133611453488851,-0.519453629629626,-0.279623864874193,-0.238419903050576,0.758492637925165,-0.147502670753156,0.304627899348737,-0.189031253810282,1.8530269180695,-0.101983887905798,0.0647157098522744,-0.851704774278877,0.191788899122818,0.0353236262756399,0.485531888292787,-0.0712022755072385,-0.913036902019977,0.384164757112305,0.192361895749682,-0.0402616143228062,0.22285956524557,-0.74406217699933,0.534941978231484,-0.272679229897653,-0.0506439973050642,1.58153736355418,-0.754322861483506,0.0955657159682061,1.21297258419357,0.482394051565226,0.153290366725398,1.70772293072036,-1.25384654853738,1.96865122106871,0.021626402833368,0.423455459727517,0.933577507968686,0.596812531293116,-0.0436523481953789,-0.0232163719843686,0.343623928920669,0.0849891687399163,0.00762699951427473,0.273981787604055,-0.0487611483962622,-0.156118964798735,0.943290842889285,-0.0487595930765133,0.0557194504266041,-0.0469238596649677,-0.000275625803284507,-0.0160442414151411,0.00762699951427473,0.273981787604055,-0.0487611483962622,-0.156118964798735,0.943290842889285,-0.0487595930765133,0.0557194504266041,-0.0162205617601142,0.0632827062882364,0.0388149375978073,-0.405205183857946,0.0988428298270859,-0.021861267265342,0.375126413422019,0.0674950306897863,0.00868211214248721,-0.194826260366676,-0.0246516469775023,0.648125094731362,0.0849685566982644,0.043560528603828,-0.210997322761069,-0.292161784413032,-0.0624500847117568,-0.0831321751875833,-0.0623540293190527,-0.11491268928597,-0.167496603206161,-0.0262295748523062,-0.0826333863042027,0.000397561456425792,0.0137305672201197,-0.649407227262764,-0.0572241928458545,0.0421843812823811,-0.893579838172859,-0.420997950575506,0.00712069640579558,-0.0023718130423406,0.219751135629767,-0.0373297627268861,-0.391834610564215,-1.20176182042114,-0.0779446937890807,0.0984264715074753,-0.103518665005004,-0.0062720451134809,-0.183659455447336,-3.98707151329594,-0.143797657413812,-0.365752853936281,-0.116861377933757,0.0117427814694384,-0.129407605053858,-0.0461658529828308,0.0773138749168649,-0.0237612820107219,-0.0290494782458217,0.0125473730305302,0.0611398048196737,0.447237487021265,0.698177319676256,0.359084375077444,-1.4567015435346,0.490159115251994,0.779002124084807,-0.315055388299438,-0.0620272052218575,0.0444000980680746,0.619242200906846,1.22035969267812,0.0221984576469198,0.0951158274534839,0.49263972381001,-0.0904497394403289,-0.0646010803708381,-0.625379500012996,0.0480959125833247,-0.797086374965655,-0.104097040478692,0.107702098037016,-0.0843566047120661,1.77660063088036,-0.00133910528464173,0.00254038815340389,-0.0244371297704289,0.0618776182289283,0.154555985554931,-0.635691346652804,-0.172192012573597,0.214780007434779,0.119038611907739,0.23848855554032,-0.111033371647262,-0.159351750420792,0.0366307196465815,-0.302944081309874,0.111702822241264,0.039670739319334,0.0930037761802584,-0.0850055257297027,0.225532675229325,-0.0371570414186539,0.0558224040292489,-0.14631379233593,-0.396127704505842,-0.034228780618866,0.00741377737755626,0.00939900609546326,0.0282185374224287,-0.0628482899506304,-0.865288359251572,0.214310921041675,-0.432464761471943,0.522141727168585,-0.127643642969686,-0.111892020036103,-0.115733659022312,1.83230370033091,-0.22874725186652,0.0972909248232942,0.0960889163381764,-0.805642683357732,1.7280580398109,-1.10375254492742,-0.272370511011981,0.0999956964527138,-0.0547906605017859,-1.18002308559908,1.3542442995024,0.0757775594155823,-0.115368728046992,-0.873961479477961,1.62912273856857,-0.479611685270989,0.73906817197772,0.184767896124147,-0.268567229963423,0.0932559917655712,-0.122713616769369,-0.172154350055335,0.111141469204977,-0.392219801665664,-0.0314085289456967,-0.114807991685929,-1.63264042797611,0.479191841038835,-0.0691592311836871,-0.0971423010886018,0.224676377658531,-0.185187334613193,0.279835055481379,-0.051476293345618,0.902461271148954,-0.0169246412502921,1.54741502124213,-0.0417690296384596,-0.317299169956744,0.0159655856543903,-0.00815385490306375,-0.0252527216245429,-0.0493390766238098,0.173158766069447,-0.11382996944291,1.28164616379059,0.691570482272433,1.85208888974195,3.0238994031859,-0.151848560671467,-0.865471091858301,-0.105800477754563,1.83765153068042,0.0689088789559696,2.76941726831797,-0.688047779361886,-0.0279893179768144,1.90000049561305,-0.131388250511184,-0.216784597900083,-0.230664845310346,1.27352278289349,-0.0448303267859608,-0.194476929081255,-0.0419749139512045,-0.303681496800925,2.04279158273691,-0.0137748497474513,-0.173396184871075,-0.128156380979359,0.475038712749871,-0.287810029001763,-0.998477838530543,0.697850082621787,0.736844165436909,0.0565315308359713,0.295263179877895,0.71855340023674,0.155769968175119,-0.0733643726541199,-0.0342215780554841,-0.0369873679186575,0.749282825805949,0.168086184698974,-2.16664685674248,0.666792480534179,0.26899205043433,-0.20146153793832,0.488741027715438,0.334865397657183,0.0769283854820126,-1.31794086839646,1.88431600112568,-0.214923919012884,-1.82209023596068,-0.298492700233253,-0.372578603418443,-0.0899757897979568,0.998690666052924,-0.165309816667664,-0.0838167316246255,0.359709923714733,-0.00499720117503269,0.769097878346282,-0.0254458387385196,-0.048182177306928,0.959074487695045,-0.716027062219722,0.874584258259124,-0.0480971000917128,-0.942059961145536,-0.964540115596154,-0.855207728577259,0.227721789507771,0.231416877349944,1.83419475351489,3.73621444356921,0.452958218244843,0.581536778347478,0.557834144173109,-0.942059961145536,-0.964540115596154,-0.855207728577259,0.227721789507771,0.231416877349944,1.83419475351489,3.73621444356921,0.452958218244843,0.581536778347478,0.557834144173109,0.615170695698196,1.54308308677892,-0.270708388179718,-0.280305375193434,2.95786930808241,-0.885994681203767,-1.83564318547838,-1.27645632360105,0.215460925741046,-0.912162293533609,-0.485944728427721,0.402940575692564,-0.185814234811422,1.39638863880951,1.81722455959176,-0.182439717711754,-0.748355954003392,-0.728866940207993,-1.33852957238828,0.79222693831972,3.06675932331927,-0.174684128334125,0.272193305023493,0.717245436316697,-0.291362600121799,-0.346369445691986,1.59608415823764,1.1605418257686,2.03929496125725,-0.592246040439358,0.10748247350619,0.411864151242188,0.835301568396268,0.332595129126164,-0.083843903121685,-0.457551362734341,0.188299232205324,0.025470292278958,1.19141414558236,0.250184003573384,2.71828568253336,1.85436408586014,0.64913836409118,-1.69160608283244,1.10499329934409,-0.235537563739588,1.72826254931189,-0.367370929257555,0.578794139601311,-0.144560698305878,2.29895082616604,0.463693330740524,-0.109218304293218,1.84792836867454,-0.759611109645755,0.832717062550353,-0.866696948769471,-0.113552268531969,-1.36568395133002,-1.2192420597696,0.949086305103428,0.37954621101695,0.438457302817549,-0.49528658704623,-0.339314404967635,-0.889725090979625,0.092837002242926,-3.49316405628619,-0.506333054360754,0.121592421506219,1.11557856428053,-0.130379526720399,-0.14093566318029,-1.12764911267567,0.83404222776749,1.56773640671539,-0.871917126140185,0.266746333463067,-0.809080136760429,-0.0720492434791229,2.07198121900455,-0.691442244274024,0.933565395506617,-0.404054861780792,-1.83011456085176,1.37127198581935,-1.93930510287823,-2.66062379682651,-0.696083259697596,0.541978302355135,-2.139238607637,1.03890703382418,-2.9211323755185,-0.0180062720638485,-0.92000144902997,-1.72676529667482,-1.23859116233139,0.0652723333361343,0.194756058239159,-0.486551892220133,-0.135440707083825,0.0584274950760945,-0.608318841225418,0.0393706166387823,0.00617808289416288,-2.01278417423203,0.0535036106543423,-0.0997520465260416,-0.162281294291663,0.112305335092115,0.037370602560199,0.0584274950760945,-0.608318841225418,0.0393706166387823,0.00617808289416288,-2.01278417423203,0.0535036106543423,-0.0997520465260416,-0.719394593332032,-0.337988139069304,-0.175631223719366,-1.87069416154018,-0.0664889623201626,-0.0401820516410078,0.342275841567217,-0.201320153018068,-0.0145576818507509,0.305160193724618,0.0804586724327712,-1.02957454188041,-0.00325357374592281,-0.220445539262926,0.0995292586041297,0.369943268639942,0.216891028399395,0.183034218423113,0.0750200377470783,-0.00235509511925321,0.125293660429596,-0.0336591511407575,0.0971018584007141,-0.0580343740592191,-0.109884800743325,-0.0435007830708415,0.355138121497091,-0.314082542812202,1.84502497296891,0.987745581034956,-0.0223810884846528,-0.0756389479674698,-0.321800940967567,0.0429441090126063,0.446143123046166,2.07352647028453,0.147036571288281,-0.253825594492398,-0.0160887223125067,0.0108642714784683,0.0941327103393108,3.88078052492122,0.232669967149401,0.145214106887929,0.321079173145723,-0.0046295819168644,0.101645572987631,0.0755671783876211,0.213200204999809,0.0281982091386287,0.0104941159670713,-0.0249585948137557,-0.018473490433477,-0.335231596285111,-0.963388947809025,0.123831983171616,2.10435338294467,-0.686140964032409,-0.895471483910353,0.550649825439813,0.145119789354232,-0.0393006909811056,-1.46611160844952,-1.18185583107244,0.0153725636870804,-0.129560733620369,-0.863023866544957,0.0863892517200831,0.0458085794602711,1.29310738844325,-0.387412306478795,0.915781267219706,0.191879747739437,-0.158140370377745,1.12406564836447,-2.73094164514586,0.00312531373127015,-0.00704497049745676,0.0235961514081542,-0.00962007847116828,-0.157486439749805,1.13524398299831,-0.00672492412976592,-0.164504165966652,-0.206589744930289,-0.171783860926843,0.207783727948828,0.319729521256786,0.00172521645835177,0.462843969180368,-0.178856762383602,-0.113844570918546,-0.378526669663155,-0.00274404809228232,-0.659122409875468,0.135605215414511,-0.829441690929441,0.529450253706897,0.899065396839983,0.402777861975162,-0.0902069276988656,0.0172661843693259,-0.0147742783578704,0.0230552703242117,1.51345375027022,-0.227242765912247,1.3746965208526,-1.81566657015412,0.104613632116223,-0.111320066360561,0.11095658190954,-2.86633921552876,0.211361247570956,-0.117822722965241,-0.134657251719188,-0.142665885118635,-2.96676039689227,1.2074231669977,1.12659903294851,-0.0476876128969479,0.339934580898979,1.66177765826545,-2.90541730066092,0.437169218656617,1.321746682542,-0.284895927565087,-0.995634368502715,-0.223114997037562,-0.715132641140731,0.0609659402318477,0.236206205521711,-0.109382986432267,0.101528721519035,0.156340937305034,0.336309218977347,0.419078420471957,0.172872055155443,0.776821460725235,3.24432952454813,-0.311040911508865,0.0802027886418389,0.0615522935878112,0.0251915191603978,0.272267960698129,-0.177602245325162,0.0575048848230122,-0.669445224837846,-0.0304196954008687,-1.08613419864276,-0.199075821377719,0.1701718995799,0.013239787363526,-0.336297385946917,-0.0117228700932701,0.0398486258961189,-0.0614629044282503,0.197049003367105,-1.48268974399937,-0.159487025143036,-2.64262793493016,-3.49610613728616,-0.507880382330611,1.34864662837879,0.106319931354301,-3.37401097447965,-0.143077538711354,-2.68140749736849,1.93795613440969,-0.0162542005056216,-1.79213606437825,0.111560196170225,0.429437961928315,0.0421696893092585,-0.753501144088843,-0.12440625206257,0.163527285269214,0.401991804769506,0.180278959745234,-4.22523203128183,0.418820394316653,0.289363797012776,0.325930818473828,-0.145716425093362,-0.0710499665776928,0.815452692934835,-1.08683029210587,-1.20292997592645,1.73217424584329,-0.580462263097768,-1.24245585363154,-0.244226785296768,0.279200452312878,0.0520350866324417,-0.691547255997367,-0.689608313772496,-0.359248904396741,3.45838808221173,-1.20204360139651,-0.480731609057194,-0.467817861961673,-0.658984338553669,1.69672974560079,1.33335988051437,0.978782910630942,-0.369846841057012,0.531678941423511,1.99674764681094,0.284446261411352,-0.476842362711199,0.21733504865111,-0.829379157553669,0.197661830220471,0.161133125540491,-0.265457393802408,0.148627153872258,-1.02981572200945,0.0017647118595128,-0.0916415179385743,-1.03455148771482,0.722226080166987,-0.422955076923151,-0.204783399447199,-10.0838798665923,-7.52648090421021,-9.42678402380774,-10.7050093804843,-7.37692829110117,-8.95690824283747,-9.03166432334155,-7.64900641764468,-11.1320906209303,-6.68029368600731,-10.0838798665923,-7.52648090421021,-9.42678402380774,-10.7050093804843,-7.37692829110117,-8.95690824283747,-9.03166432334155,-7.64900641764468,-11.1320906209303,-6.68029368600731,-9.14490217507864,-9.14917371286068,-8.71293166537238,-9.22785987996222,-9.65647912170184,-8.99715407560775,-8.44908168105707,-8.80377378719447,-8.22559503117489,-9.50681673684556,-9.68361849301387,-10.1073102732111,-9.70423376588626,-8.93946142434918,-9.06045421466418,-8.46552989173142,-8.35708242084134,-9.50597959575247,-11.0213490521859,-8.6367478555512,-9.8931122219713,-9.89854922668328,-9.74313932794066,-8.1493745116479,-8.91609009028133,-7.76157617391901,-8.69866644271996,-10.6159999850229,-10.2823311327889,-7.74722596578503,-7.32359566256297,-8.91511030580408,-9.78553277220367,-8.30854446099097,-10.2627264335326,-9.65226110723856,-10.9853761013731,-8.25737817831765,-9.41514628232474,-9.27133301009304,-8.8558022153185,-9.76070848164715,-10.6297616080199,-8.97296505072798,-8.67255485943063,-8.73618954586277,-10.6440908187134,-6.77418077701539,-10.5509197337071,-7.67456141328162,-9.06075036317473,-8.80179682201848,-9.82383527430172,-10.1187296994198,-10.324563138025,-8.67714465539943,-7.4165311968476,-10.7394248053936,-9.56046360580301,-8.5113529459837,-7.64672404859662,-9.11029452766626,-11.0393969459302,-11.6609335085176,-10.5014228236796,-11.0616189774523,-8.00980147015515,-10.9373982106432,-10.249753554199,-7.92209715119311,-9.03617175789035,-10.2965767392454,-10.5642795385403,-6.96728662035319,-7.12507376314711,-9.27384706563472,-7.72600315907029,-7.52619227891049,-9.05693502182599,-9.59032695297718,-9.17190111842086,-13.121098833522,-10.5819780946754,-10.351617933384,-7.5449279083165,-7.6157765854247,-6.30529049027029,-7.78519188530441,-10.9642070359076,-9.9751101049431,-12.7263378803509,-9.22385573279455,-10.5656064432891,-10.5643056035493,-7.73589691064481,-10.1792627885741,-9.79425017338825,-6.7288920862265,-9.08383079475536,-7.86021456114727,-1.74582992008045,-2.04936799601549,-6.10700871259867,-6.82566552309273,-8.40377407327838,-8.61994342280564,-5.27081144341556,-5.66321514564681,-7.03336281268252,-4.91171540791803,-1.84490460127868,-2.04936799601549,-6.10700871259867,-6.82566552309273,-8.40377407327838,-8.61994342280564,-5.27081144341556,-5.66321514564681,-7.06420141786452,-4.91237024273222,-3.61907795891188,-9.94664732331692,-4.67652503963179,-7.36021973697489,-9.17820715522242,-5.97792266403958,-1.61688559282397,-3.35155769611565,-5.12722524141091,-8.2087237128254,-5.19694695213993,-5.9758945418807,-11.2508007203557,-9.45933854723717,-4.88330723035595,-5.37480352308351,-4.97570684419671,-8.37928632571678,-6.781928881785,-8.40679609282921,-6.17516319658112,-2.948056857137,-2.63174948680481,-10.5496546764479,-5.31867598480396,-8.88885816760816,-8.93322182139122,-9.34665064454603,-7.48046370309505,-3.69510692229787,-4.16364928455501,-2.51136171440269,-9.930342247008,-9.81663520480516,-4.06248370765316,-6.04392028274086,-7.18092370804968,-5.2575200357177,-7.23143472817692,-14.6549309152724,-5.51057097316879,-9.78658049213116,-7.1418642167305,-3.73273480714451,-5.13534295584543,-4.27564526191234,-7.30424046884268,-3.22151163283505,-3.75234761769134,-2.81092137149809,-4.82515971116684,-10.2445342947159,-10.6410772831843,-8.45197337912965,-9.34632327384545,-6.54258917546056,-9.10841485497091,-11.9862472382326,-3.54163004981132,-3.98666982028164,-7.64533330994532,-7.81458886956919,-5.40688799533536,-12.4992424536835,-8.29635534141635,-6.87221609190012,-5.59077729845071,-10.5756882486764,-7.20675675955838,-9.84085114630879,-4.43720264841566,-4.62218103717778,-5.72780874759802,-9.8756456709761,-5.36755245200056,-3.42930466645358,-3.50176879592573,-8.15127543302976,-5.94397807379272,-8.65556923916298,-5.47158099590527,-5.06370378081403,-5.0211340378806,-7.98877990467096,-5.47103461029675,-4.54690893451725,-4.80236931936534,-7.82499037227547,-6.959276560032,-3.15202943043827,-7.3902331964915,-7.03755811544909,-8.31221274299188,-5.27102958544959,-5.00247592461752,-6.02623696209299,-8.43092449067577,-11.0854542808009,-2.8865053942915,-6.55799717378489,-12.6570930196629,-13.2399348452763,-13.8959885577905,-14.526954337538,-11.7870069081774,-11.4966950096814,-14.2956389985426,-13.3229512862215,-14.0025991699177,-12.851560159322,-12.3802795107707,-13.5078116530987,-13.9382075107013,-12.5938890905087,-13.2122572979796,-11.8097349675866,-12.2499950518977,-13.9827811784838,-14.3216467192725,-13.2986303191503,-12.0216908254587,-14.3722624339193,-13.0665462499357,-13.4353242934186,-13.2709097955001,-11.5525023175463,-12.3690275966024,-12.4769502430481,-14.3977957702747,-13.5503450812541,-14.0780373104945,-13.9711797339912,-13.8833167714366,-11.838830661371,-13.7893415794851,-12.0413875367255,-14.1713784531354,-13.6594506233365,-13.8296159357012,-13.8902257221737,-12.6725911548962,-14.4220300757243,-14.1948923911649,-14.6304997083816,-12.6868832503378,-13.547033563088,-11.6195011306989,-14.3541024801434,-14.9914976665111,-13.512382608949,-5.59799492826339,-13.7594158626894,-13.8261725871009,-13.9370951509465,-13.9858430160655,-12.1663687263467,-11.8326435402698,-12.0612008563621,-12.449055044761,-15.2108734445261,-14.803977144693,-14.760612938061,-14.4340619877456,-14.0855940585264,-11.1062106496118,-11.3522295427775,-13.8340455750138,-12.3115352715023,-14.1379753762008,-12.1099414133996,-14.7456182551826,-11.9579241019846,-14.2399936476603,-14.0637773703876,-12.7587065933884,-14.6188347052769,-11.9241927732566,-12.9582919158887,-12.713090530598,-12.8108806992409,-12.4419082005956,-12.8386657124313,-14.35472580811,-12.5254793628888,-13.4613950758451,-12.0141350474196,-13.7075315447787,-13.4286236174415,-14.4342418255939,-13.264378594383,-13.4725536748457,-12.5390896702232,-12.3246906468917,-13.9908037728977,-11.0960954361946,-13.5327358332773,-14.2341839261087,-14.2781950826611,-12.4920293999712,-13.7314057309716,-12.4250828570655,-12.0987976859371,-11.2564794014437,-12.9910811125012,-12.079442817674,-12.972859137195,-12.3628862783005,-12.8492785756948,-13.3543229024073,-13.7906726981142,-15.2190127607463,-12.5559365858466,-13.9621988728718,-13.9758570388087,-14.5113970183921,-13.7337373573998,-12.0060551782975,-12.9612222642162,-12.8317568658667,-13.6081731386129,0.979652123649852,0.961078320048623,1.00513645262807,0.988057987274539,0.989254687417639,1.00986691284878,0.977910690461932,0.973500545039619,0.996880541107801,1.05673987358537,0.979652123649852,0.961078320048623,1.00513645262807,0.988057987274539,0.989254687417639,1.00986691284878,0.977910690461932,0.973500545039619,0.996880541107801,1.05673987358537,1.04389456748935,0.981824714731809,1.02613267838794,0.982987581892806,0.982207610616038,0.996047184671662,0.98090751090573,0.967834584278234,1.02532446057965,0.969066577010718,1.00673604122632,1.00097558813847,0.97941880174638,1.00073564885265,1.06479075972775,1.01590961801712,0.96036073608247,0.98616913721596,0.984004401186531,1.00569602619369,0.98724192333324,0.974290971232775,0.995289408670784,0.946583837489033,0.986890143995497,0.970184779972463,1.01791361455732,0.989317018691837,1.00397177948749,0.92338233396628,1.0413443591012,0.96856084516514,0.971770417454677,1.02868693533941,0.985261376625141,0.997961472706203,0.966673536141425,1.00029948705248,0.980129989321963,0.990876877396273,0.951981715280311,0.990905043347276,0.970548250139485,1.00332271967481,0.98372998527457,0.986196371481769,0.992575052100081,0.960178105885875,1.01304682797127,1.06337548457527,0.954381536399949,1.0234369967166,0.966908038528101,1.00192687529277,0.997275002883102,0.989869728015336,1.02640482778127,0.98100449177918,0.977545501032866,0.968593694127021,1.02630792731393,0.977532517872637,0.987057898504046,0.979736091479172,1.01344356321576,0.980745944222196,0.945854038297641,0.986687567141797,0.996107504678542,0.933382641132457,0.955010755809483,0.995027419151574,0.972380917550035,1.01248667077057,1.01787722007056,0.998283245709653,0.979817508666691,0.993058379441193,0.971001584300161,1.00539663030381,0.948958579969911,0.995079711094163,0.976861564080031,0.986872404055389,1.09446866261298,1.03457182883144,0.909405788071006,0.977465073940905,0.989532470057617,0.9930332811204,1.01068635201362,0.994274812803304,0.99254378525632,0.988367842297955,1.0132083869097,0.976949794054564,0.995831447939403,1.06562018820118,0.994709640046927,0.940776944347683,0.376675882609727,0.890667147391278,1.04286287175802,0.989398460070027,0.969216836087154,0.995370326751913,0.955799288556408,0.989160253080685,0.893712215676449,1.05343362919402,0.529539616683061,0.890667147391278,1.04286287175802,0.989398460070027,0.969216836087154,0.995370326751913,0.955799288556408,0.989160253080685,0.893927288759566,1.03729639708809,0.849755603145067,0.997826187194595,1.04726110046651,1.00749360636778,0.987255124562573,0.924086142982411,0.32668089015205,0.900735723174491,0.978540638458013,0.994676586674203,1.05009732799388,0.96905415386496,0.991626120586132,0.990153261096996,0.653687351186282,0.958414212788826,0.998259462358207,0.971181463723124,1.01015458015273,1.00688717983164,0.998835965037178,0.977316599077135,0.873249994698635,0.986699463713741,1.06426905920592,0.998609468076393,1.02109511505605,1.02518096625384,1.02062185012187,1.024193270072,0.816530489222155,0.821891306561053,1.01642707325575,0.973693040584922,0.994017666285383,0.952396109214847,0.979629489680877,0.995445015184945,1.03228649436388,0.991314847610375,0.972785986019419,1.0001344527297,1.05848357309748,0.895439973211934,0.930193540015926,0.880849992514111,0.950366853408583,1.00834733542527,1.02235741963729,0.869213378827951,0.97395868470332,0.984562460217189,0.989133526189476,0.9950392734983,0.973187918611206,1.04183582418698,0.983613876301153,0.990095567500218,1.0806622070666,1.01930396823388,0.976589601219058,1.01136068824399,1.06840249777554,0.989013174617047,0.989119017657138,1.0295558238406,1.09551427481632,0.990483369362808,0.964645485424514,1.00240147166428,0.918236741174799,1.08101373208317,1.05126398373388,0.991500709124821,1.04620818572621,0.959639228352877,1.05540511443733,0.978397462607032,0.924373701603176,0.978404084231116,0.954096796830845,0.915191576051174,0.964629867839768,0.953459807367729,1.04191461300226,0.949297527440491,0.842534132547095,0.97276915292746,0.926879251837473,0.855361818348446,0.954783071299068,1.00559558288277,0.963647836210108,1.08076831774281,0.940183043222888,0.915061187026981,0.976542303379671,1.00037275675812,0.928644791520999,0.970906738227161,0.982869634421037,0.989862954760199,0.991353128043337,0.995303963974947,0.991843151510255,0.993549208240073,0.991717938635806,0.990592407693484,0.98800642185456,0.990996871187277,0.984348253059751,0.989053177399577,0.991310045901663,0.986127461984674,0.988963777456223,0.9946360044597,0.985608615015748,0.990842730012338,0.988148630659666,0.993564262691654,0.995629735721143,0.990644809611406,0.996337559529206,0.993519136332579,0.994066050393906,0.995904184318553,0.985994938855153,0.990260676431374,0.988647548575876,0.989496438923477,0.991158401224629,0.985237626664337,0.993140886332008,0.985185923436492,0.990198164196062,0.993904858075558,0.990073044247388,0.990085981762678,0.989777968650168,0.989808120674069,0.989513368976966,0.987032044698668,0.985831560539385,0.992154094020841,0.991523713746065,0.990622403072974,0.992769696450133,0.990556486005801,0.992111709759218,0.990800484610577,1.08326183640143,0.993446715555941,0.990727344736743,0.990620120794123,0.991170969824206,0.990871514731141,1.00051665375148,0.992343089191105,0.987652643694046,0.986732882390746,0.990931607586794,0.989512348910883,0.99269793729196,0.991690107480101,0.987711512959585,0.998481170873283,0.987838585928293,0.98946099352818,0.990489966497869,0.986558122342344,0.988419037612209,0.98985900063046,0.986592479623354,0.992588031856335,0.991399748794044,0.989782746033275,0.992655302737538,0.986766586933552,0.988951692148007,0.992548130139569,0.993228498139393,0.99079919118179,0.983698676545646,0.990859259663774,0.991451701837884,0.994720317084196,0.989082462789683,0.989773657687563,0.98626156300122,0.990717183887016,0.993106767389469,0.993846975273922,0.996155504124573,0.991288947991313,0.98117004909301,0.987126289272736,0.993940452940737,0.990205610493171,0.998801223409837,0.992660387599664,0.993713790847794,0.980279846098203,0.993362001829394,0.98404091736264,0.997169683541052,0.990590750054622,0.994176185604226,0.983255253163535,0.989825973433371,0.991346413217308,0.985192488850933,0.983611494011647,0.995063490792378,0.991042617605277,0.993200686751332,0.988493154061957,0.992240322439452,0.988091712627842,0.990193342186447,0.992256851668738
8,0.326470201951802,-0.0633076750003989,0.128476095485243,-0.244877662738769,-0.0388502547584936,0.0911750827129357,-1.82126247572396,-0.428138516335239,-0.0910198642558053,-1.45110067267518,0.326470201951802,-0.0633076750003989,0.128476095485243,-0.244877662738769,-0.0388502547584936,0.0911750827129357,-1.82126247572396,-0.428138516335239,-0.0910198642558053,-1.45110067267518,-1.22024530807891,0.0490117280019872,0.0147434143481067,-0.036894540250698,-0.660914208827247,0.0504035311289848,-0.0561173178545747,-0.129224688581442,-0.0929704851035518,-0.00511792103158233,0.569154711549377,-0.340604486762612,0.833645686111704,-0.244106504636954,-0.350605038671811,-0.00663919122779109,0.0392205179562828,0.239784200711914,0.212343395419132,-0.24801248971285,-1.38037489266917,0.0360799953866952,0.047041626712652,-2.38958551892513,0.0557044081875589,0.35688955554586,-0.214583580883271,-0.381042632848221,-1.13526637194323,-0.0348919155152038,-1.58401785759844,-0.136987163684904,-0.1291221071419,-0.069275469952224,-0.0359983982570201,-0.0514363302866873,0.0840891152025341,-0.331301068706946,-0.512631819152452,-0.185264258218321,-0.801965469279154,-0.34239074449695,-0.0898045981208953,0.369735693922408,-0.0426540279029114,0.109620275706381,-0.493253820167513,0.137754114704809,-0.308308321603428,0.105269574200299,-0.398056947480784,-0.264706988920224,0.0620384656136791,0.0922016129586831,-0.108642193975413,-0.266431286200239,0.24494240501532,0.0159267097307758,0.29042511293992,0.185118948457056,-0.452105989776278,-0.145808984015844,-0.114189740711648,-0.224511536939278,0.139403718110178,0.323216494902853,-0.168768760190243,1.96016774724693,0.0132349924132473,-0.0518829777871215,-0.335096445632664,0.161711619395691,0.351464277415237,0.129885936608317,-0.0293590482436101,-0.17877893680602,0.175698923068547,-0.452604071267773,-0.0532049583720395,-0.0574373982470373,-0.376190930778108,0.269842530965004,0.0703918162453901,0.539060084306816,1.11805654482844,-0.180576020625278,-0.037315688560209,0.818491819759436,0.359780334884005,-0.102683443923073,0.109704396546109,0.186211886907964,0.0713532162466445,-0.0150813823734811,0.258763485269937,-0.0396125330805566,0.17329465844829,-0.0290638936506778,-0.303525193881539,0.252449565958587,0.0538109803931643,-0.00666634870013317,0.301941838047022,0.0143864142980779,0.075468221324112,1.00438244490837,-0.0168197462102878,0.116531956077754,0.0112858208835543,-0.0139898168541975,-0.0142489555189989,-0.00666634870013317,0.301941838047022,0.0143864142980779,0.075468221324112,1.00438244490837,-0.0168197462102878,0.116531956077754,-0.00459308203121786,-0.017610423192448,0.00638400194012216,0.83074069599877,0.0275337775208363,0.081259100022144,-0.1230003709305,0.0854845497291971,-0.000736296662185786,-0.216039859030239,0.0127586567930899,0.306492234415299,-0.0444672756730709,0.0873785045941697,0.103621069962243,-0.318541728742084,-0.0217384778361338,0.0742211222256484,-0.0522204739154926,0.0212004286810231,-0.0151412254124549,0.0887114008155809,-0.0998899622191572,0.0323185316961997,0.00689474626855636,0.647871733824433,0.0409057811726487,0.437804236081099,-0.33188207601321,-0.299799447653388,0.0349711909737074,0.0269998914598516,0.224047681959206,-0.0143082034196703,0.153883356422616,-1.00888251320359,-0.0128425428951389,0.0588106815508771,0.131714635001646,0.0123026338823659,0.00798283848355549,0.110396522156956,0.0326803823096252,0.184871075120958,-0.0614460773696361,-0.0363842674116394,0.0593698710602468,-0.0350613221529316,0.14861300228072,-0.0466726435688591,0.0680900674122778,0.021155305052376,0.0721496041278935,0.236414112797602,1.46738827132658,0.777753081173925,-1.12778086269884,0.436717472224476,0.339598416235404,0.0436893331715826,-0.063815369997809,-0.00152360712751767,0.681989408981807,1.38946862121311,0.0912850217675335,0.0289169372255358,0.158474501959998,0.00293441545424311,0.0547919996130994,0.336642078308186,0.175778695338509,-0.19337697666438,-0.130080288963119,0.0769700790545548,-0.0038101783802969,1.5287709828256,-0.0028213523847215,0.00665697751936306,-0.0142830272545813,0.0836755763811434,0.0527813920812949,-0.291641659913351,0.132226098269676,0.102886873138274,0.1232693860454,0.227643185698639,0.0856197322887285,-0.0844062764943757,0.0788500488678874,0.0237518909323774,0.0917045756165526,0.030089679383229,0.124395782630859,0.0382716414303195,0.262857458199775,-0.0953531025543076,0.0914083365569569,0.0306802297650404,-0.129428769842682,1.36549730886942,-0.00744201490586386,0.0267539846995904,-0.0233066021223016,-0.00696571751112466,-0.797452425665728,0.00343594412550722,-0.0929406531023064,-0.156122309260201,0.0160316140224219,0.210325551394047,0.0108046785468628,1.65137480316352,-0.00254625156043963,-0.0207793442913614,-0.132749221557118,0.296033071388681,1.37673942907723,-0.0524571317425206,-0.105071665356789,0.00606209237528241,0.0385270373060745,-0.348043393360391,1.81969169783659,0.0856310837836958,0.0538850632707206,0.194007090634064,-0.707522928351507,0.615499884276454,-0.0708464108910252,-0.460470919125088,0.0203611664342779,-0.0227637213489004,0.0226889741674066,0.00716885348074351,0.0504659388449037,-0.0232011958229595,0.0102294468891664,-0.136115726088515,-1.46750592532312,-0.0353820595850439,-0.00446841797519413,0.0220797108172538,-0.300811560663314,-0.105353623404105,-0.127739173186379,0.0214136011700448,-0.247068554253035,-0.00675223281214861,-0.691003595684604,0.00748568917852301,0.00440281474485342,-0.0277680870418484,-0.0268572208302685,0.0389810468313465,0.0105064652821656,-0.0285493069406546,0.0144279613806901,0.26149506341576,-0.739453929408,0.697477433438726,1.86503955157663,-0.0236972385537385,-0.794449183504639,0.00728856724955022,1.54660415716558,0.0695206591290205,0.00615799425803217,-1.11043192074454,0.0555791483299057,-0.113991335662912,0.0218040343061618,-0.186737594627523,0.000213464382145227,-0.487043386342311,0.0684332368761534,0.0185648228007984,-0.339168100530214,0.120392413312086,2.69618568547138,-0.284063481814053,-0.102376047694821,-0.160561953495421,-0.391049949774625,0.993881221408121,0.179875358625889,0.582583381760241,0.476404447391773,0.156410828563262,0.275839677757219,0.70069347825615,0.0541030078727451,-0.710483137286959,-0.00482976611270105,-0.0130124028777343,0.00772806514920509,0.190436808845913,-1.54648256740293,0.587681983985707,0.21965730303611,-0.0393600600455519,0.0133084908452298,0.169584455328085,-0.0826566450670392,0.308139840046695,0.0507939099167715,-0.0770031365195768,0.0847961973161515,0.0171314200663779,0.773455506800576,0.0178307412493522,-0.185380664264804,0.0172817991072795,-0.071846153263019,0.0918016405983113,-0.182410539265695,0.402349752297311,0.0417543286322264,-0.0305643447065403,0.466746445842015,-0.00812430310431472,-0.136021773749653,-0.0871691841700122,-0.579255034607932,-1.09491200006878,-0.42898411145455,-0.206733165067794,-0.0470387408187262,1.01152643049947,1.63513458319486,0.0786454104706274,0.197142131446249,0.0942226499956055,-0.579255034607932,-1.09491200006878,-0.42898411145455,-0.206733165067794,-0.0470387408187262,1.01152643049947,1.63513458319486,0.0786454104706274,0.197142131446249,0.0942226499956055,1.00630414992472,1.17312018760494,-0.489399646132916,0.20337499510727,1.9735090882673,-0.659473526497085,-0.872785552532628,-1.28526303731699,0.163293210827663,-0.79799705144047,0.0031479967254994,0.325651892967672,-0.588629306993747,1.35709717258552,0.134061948605227,-0.149432357707615,-0.608913266103002,-0.415169718188785,-0.948245657283819,0.309959312251002,1.38286941185761,-0.150562546752999,-0.0989337695374189,-0.143767810487312,-0.601588708199075,-0.0832540655690794,1.10913168815608,0.410633661833833,0.711168505398892,0.283486070008589,-0.399909075705107,0.227331397026656,0.991307536121453,0.329647151935074,-0.313032641995404,0.0097355377464547,0.576587531849924,0.542720683513541,0.609779302422721,0.137329443891093,0.767525257820288,1.42856039125068,0.296191014221396,-1.19741317839482,0.0832088273069933,0.0960004457247363,1.07681185354965,-0.121055697722652,0.0683284560025396,0.0703116924580843,1.61014942182865,0.11578310448761,-0.146403905462534,1.32731646370607,-1.01623288287126,0.993876407921693,-0.590068612397985,0.00418724174697379,-0.519213269118723,-1.08348282200538,0.439506767956218,0.0978581764830295,0.194594258481093,0.257375278053961,-0.488526624942929,-0.584421752595548,-0.104469560970086,-1.64382090944991,-0.611301407368834,0.187237120156555,0.266580695540961,0.0530115853654167,-0.103003774595103,-0.647602213232997,0.771860971030594,0.66122485195543,-0.494049733134159,0.451785703427778,-0.844948951167083,0.150181774061399,1.32127783738754,-0.146695557318003,0.670019417681992,-0.454253665432224,-0.252071035046111,0.613809991808777,-1.8351719222601,-1.4401348155914,-0.2099134302588,0.702421733421036,-0.431114059988537,-0.224030450302449,-0.953851605855597,0.00210596738665145,-0.500591959311521,-0.792179191679273,-0.651003404848774,0.0242061870783848,0.162519041526958,-0.13943256598831,-0.0470421881403407,0.0717611975467027,-0.332519797273035,-0.00744385287882268,-0.154459152664728,-1.05968884591528,0.0129358881322213,-0.0455107606899136,-0.207749957645242,0.114280230625418,0.0247357113486259,0.0717611975467027,-0.332519797273035,-0.00744385287882268,-0.154459152664728,-1.05968884591528,0.0129358881322213,-0.0455107606899136,-0.734159958780758,-0.27245491144448,-0.134169605845089,-2.27547482485372,0.0359508265384852,-0.067842833662775,0.711613266642413,-0.137955377206238,-0.00282719739895057,0.106288408195059,0.0558002107962479,-0.390716161020624,0.0874022922031029,-0.178852000941592,-0.110513988961954,0.0763403024687765,0.156803632899484,0.101272733513849,0.0124022127390281,-0.109568866426822,-0.0440273105808315,-0.0562016612545454,0.00629432035733957,-0.0667781610227977,-0.0883204019223032,-0.68839621100767,0.304124848685052,-0.280205929351269,0.947760617946051,0.572463498239972,-0.00749087221981072,-0.0836256259389373,-0.107460851983973,0.00422380130711487,0.0560088698556581,0.872949763260143,0.069552578041956,-0.163086947427481,-0.113125351330944,0.000510679885885181,-0.0969152366153307,-0.108102348895006,0.080163502995887,-0.218797236437426,0.208694953482317,0.0139727065177637,-0.0203364767638187,0.021615279349065,0.288808375343935,-0.000637804739162712,-0.0200553977638212,-0.00476316640888852,0.035504041158741,0.121191719240263,-0.258695288582979,0.475555824101186,0.641547125201402,-0.200744425103001,-0.117393405651007,0.232972768061652,0.0924655707369959,0.00724719136233599,-0.836995315060252,0.0364396919459538,0.032127880048121,-0.0402756789918591,-0.372093691957085,-0.00338504868490586,-0.0270678103132971,0.664044117197034,-0.342300858997753,0.119623881052113,0.0904896128000559,-0.0588360593777316,1.04231730596195,-0.959826003115609,0.0108072272169709,0.0020207649159596,-0.00713834246855298,0.0449350139727892,0.00146234572127936,0.498924088640455,-0.185558141321048,0.0600805501926636,-0.0784178809495212,0.0671498882671093,0.0932565185530302,0.157238638308927,0.0469234007548617,0.167416284912033,-0.0633781622687681,-0.0670207672587088,-0.285121276554801,-0.0968405094112315,-0.434960186051951,0.096934010612989,-0.77766525690926,0.384145058397826,0.493712918523636,0.371135283293925,-0.0918137950491419,0.0301605877759434,0.0168536092681264,-0.0340863166700853,0.649982647366978,-0.0109851659919151,0.937713488620505,-1.28372035755807,-0.0148381402990705,-0.22469025098714,-0.0033218808013839,-1.03178499386126,-0.013976654091996,-0.0148250951856135,-0.0367510790326847,-0.94636188959771,-1.24322062784152,0.113475107497752,0.862420392490916,0.0508299189652897,0.286599116708581,0.48400509400296,-1.54852632088205,0.513371298616605,1.20997491352657,-1.16465692179947,0.627699381719033,-0.706856937186507,0.0269839031463021,0.241688311193112,-0.0323678391007333,-0.0253937085382742,-0.0154975859995732,-0.0177804030327945,0.44840476337731,0.0254174370481595,0.143826215421592,0.663384159317625,1.61142530088302,0.175849847508372,0.00921918965388503,-0.0319029427622723,0.241693745079756,0.0779392776649319,0.11006664175712,0.0105403908033293,0.239226966344923,-0.0556521044726095,0.457596305749363,-0.235128983235657,-0.139357750517798,0.0235905080887894,-0.349862287496153,-0.0383661366964183,-0.00779009335398423,0.112880975037952,0.0836797344669512,-0.208731404651334,0.538565493115963,-0.794620591667317,-0.479595225607555,-0.661540303522365,0.474466729780786,0.00226096421066277,-1.53188228552887,-0.0673091527901943,0.0954353262518894,1.24212230899208,-0.0459492230551747,0.102789699367731,-0.0213280898260299,0.22030141940257,-0.195657429228543,0.529207467308754,-0.16272023929874,-0.0383101779599143,0.353912176609642,-0.128165113378277,-2.18336449437037,0.40242387549048,0.125340598746323,0.199922221769836,0.339196380138927,-0.360924165239183,-0.188468286881587,-0.39481098230906,-0.46779535971168,1.7893812157146,-0.293474392622603,-0.527586224628021,-0.0914412822239313,0.20676506845682,0.0205204141162679,-0.736932410953028,0.0622827743430002,-0.196647708547883,1.30076224423959,-0.528725773602321,-0.218036922729142,-0.676601925684963,-0.165850510922078,2.03096659555293,1.40364706137869,-0.329353249040981,1.5236024121417,0.317200216064259,0.171163573101716,-0.017185571348967,-0.840853501479714,0.134875655894693,0.173087286372826,0.0395050778933097,0.0777180108439613,0.0851615943230786,0.142259501291417,-0.262232007046033,-0.0277270968880749,-0.138815098218644,-0.084701773830275,0.00878521988489428,0.442608536608141,-0.249385102227758,0.440941555910658,1.76359562144994,1.41289261099504,0.706740211093681,0.495685857567211,-1.90781697230892,-0.320636986316385,1.05118193956044,-0.0825836165371588,-0.644959646668949,0.440941555910658,1.76359562144994,1.41289261099504,0.706740211093681,0.495685857567211,-1.90781697230892,-0.320636986316385,1.05118193956044,-0.0825836165371588,-0.644959646668949,-0.810573359199475,-2.01558220670292,2.91767699122443,-0.759515557376263,-2.83505147280201,1.32625427706515,1.505941915579,2.11701762826706,0.240439783541651,2.10665163884115,-0.616983679480373,-0.256369134065513,0.303384027518897,-2.17455860740493,0.0906262603264932,0.183493545221132,1.82253683089908,2.16893780104692,1.55151326091698,0.0155003722097868,-0.302143782927846,0.407304050229896,0.779449436805904,1.62998155547377,1.62184754596222,-0.281745024591315,-1.27613155879817,-1.20756288629557,-0.0786291780204718,-0.345904195667774,-0.606598568815231,-0.566729224616634,-1.51154241755879,-0.753281367966749,0.531822365558226,0.137680124851984,-1.63150804469091,-1.50581190584288,-0.561632585282368,-0.140315732523642,0.466664961997274,-1.98827534656095,-0.353039159786284,1.80358082056417,-0.0985978966124258,-0.462772002772424,-1.24356523527456,-0.358147303074016,-0.547526401454017,-0.118052835356195,-2.63164601130492,0.298521375549376,-0.542643309469717,-1.9157235109498,1.95115615252386,-1.16975383717926,1.45139574994984,0.188614425350044,0.890555536919008,1.26679851914362,-0.247624481362119,0.440658165531949,0.559782173149131,0.0670570346671676,0.775965126802817,0.780581195083017,0.60666516525402,1.25569632280242,1.42775818752873,0.0260438064452087,-0.114023522287179,-0.734341914362957,-0.827778393777209,1.08443172980359,-1.88408377762427,-2.16414047650604,1.78725922898793,-0.502962405079621,1.85461795078052,-0.059438460535531,-2.00755288643962,0.0125815166450064,-0.385252691185159,0.401284549089537,-0.530718843986652,-1.04408178567033,3.61795308875817,3.62015317289017,0.0952427376778012,-1.54573449776873,0.149911705626935,0.658723852150563,2.09807902094424,-0.00332905728080639,0.779496666935976,1.34840269798478,1.22446273554311,0.00818189211053027,-0.980396421667005,-0.133450527290773,0.0303889312797066,-0.0775915884445146,0.345697838315843,0.0425421240916831,0.0183401250893332,0.78611338677993,-0.00140879158928496,-0.120282161460821,0.0944023955781519,-0.170145620976736,-0.134729788928436,-0.0775915884445146,0.345697838315843,0.0425421240916831,0.0183401250893332,0.78611338677993,-0.00140879158928496,-0.120282161460821,1.45500792593224,0.504962350872474,0.279906052525792,2.95263650724761,-0.178010116648273,0.040410219538254,-2.04417246239914,0.322779004272112,0.0644357835769156,-0.100766942164758,-0.0311222730731761,0.481404920756129,-0.127344034752289,-0.149297435106751,0.130826806763977,0.85873570066483,-0.23125211916904,-0.240563450374238,0.0813639489411989,0.188050712890803,0.0318650354829123,-0.0279297702450019,0.251684393938674,0.128213237639665,0.133996227608207,1.07616103857534,-0.751710682061664,-0.280528124117093,-1.4337862877395,-0.353558990902562,0.0143840912769464,0.178298927173985,-0.121636609587988,0.0555276652410517,-0.466369241351653,-0.0366918616475187,-0.115657482467291,0.241179237415133,0.22312987493747,-0.0105054059163883,0.453418463568481,0.0958917845646233,-0.241755768086128,0.362730338331956,-0.224436807951852,-0.00416385211141194,0.0196186219136709,-0.0288627963910272,-0.662883857108402,0.0132013871163421,-0.0288752407707351,-0.0334155068828723,-0.258401775425247,0.115519335363766,-0.382317729620328,0.26226902543162,-0.168911095967711,0.312657855526377,-0.735374125960077,1.35154002169905,-0.126396200061833,0.00256671949675672,1.14502405071335,-1.13854410921194,-0.021891450896377,0.0359453913110546,1.34011946694569,-0.01843108816785,0.251730587007307,-0.734645944253,1.335237902403,-0.0864331869795176,0.000533540810566231,0.0543646657471861,-1.13022948116196,-0.219290024561401,0.0681217909217673,0.0248063178179302,0.0229379383316524,-0.0860007995024235,-0.0397733938253498,-0.944820893027249,0.237370013454018,-0.072700547268417,0.0302442181643695,-0.184034309382964,-0.24917742074336,-0.129340005824637,-0.223840576773396,-0.22394694365054,-0.0701676863246323,0.1081369901027,0.480728872053474,0.00577743159650086,0.604164197290562,-0.229257128859568,2.64603068122536,-0.789225803253112,-0.859508332630202,-0.332314063437714,0.0107416959956773,0.010420617713747,-0.0353071538403819,-0.0156187678749609,-0.473488608012625,0.0134356966408924,-1.46370867670427,3.90688669509016,-0.0575244239610626,-0.425798875992239,-0.0702496896059061,0.444065437213501,-0.00465634343978637,0.0524358916964981,0.0910055785115969,2.53400736237407,0.995560347824993,-1.57775510506067,-1.44269841114837,-0.0991176510458668,-0.533025040957556,-1.14245706815435,1.37582253308815,-0.594915221670572,-2.09675303609608,0.20618754321135,-0.4963231362624,2.30558045834549,0.434805778731297,0.908208620519203,0.0408554248060894,0.00970959832601307,-0.0942995031220677,0.0293474499389309,-0.745297191077231,-1.47597358085734,-0.525864015868591,-1.0177954140057,-1.19541672588069,-0.707380044673133,-0.578199780465387,-0.0942959246711407,-0.194643836299735,-0.0469409654839021,-0.10497674975933,-0.0444338852002973,-0.231160802359835,0.101774537354028,-0.138949260287044,0.357528038084425,1.80429822639962,-0.0197229420211746,0.529756890217059,0.0341663706730527,0.00326708790518548,-0.164388117453283,-0.782811269110439,0.314317073833186,-0.54042724516724,0.706326426372956,-0.813866976760581,1.03362907300425,-0.844825771863502,-0.00605168589844552,1.39097507232832,-0.670805736102857,-0.184993421483141,-1.40195454058221,0.0214701643898876,-0.547118585007499,0.10167626301376,-0.243570252524397,0.349820847371156,-0.654787404065195,0.230081989472798,0.0512038095015445,-1.04327931327864,0.120182238126533,1.53441528212391,-1.25833215110467,0.881762014958208,-0.222969387102247,-1.39828809666273,-0.274926674438477,1.54488618082429,0.188470506842347,0.388479486956569,-3.06862664269174,0.279480148545916,0.013499571861254,-0.36731927893691,0.186454025468149,-0.0288433817442837,1.24971697954404,-0.236216075790991,0.482074453080683,-0.0998985491666787,0.256691769490921,0.164821588792278,1.04876005416884,0.242039928415983,-3.91153399527707,-2.21838768828033,0.247653396644621,-2.45144618876735,-0.467558007015136,-0.529777968587473,0.0933802546698406,1.98157915519565,-0.256890706916907,-0.154560808223752,-0.0859835170741003,-0.0763819811569528,0.242135074876793,-0.47509999904932,0.11494617110255,-0.766327187531035,0.285600078134698,0.036481030191557,-0.0126361271556129,-2.07528225457343,0.468954646288668,-10.5862868156403,-8.27947185835662,-9.43311229068246,-10.7661313857034,-7.53195316855814,-10.3209690436198,-11.2977463694545,-7.80858775450908,-11.1320906209303,-8.39178023988934,-10.5862868156403,-8.27947185835662,-9.43311229068246,-10.7661313857034,-7.53195316855814,-10.3209690436198,-11.2977463694545,-7.80858775450908,-11.1320906209303,-8.39178023988934,-12.9533100980481,-9.63063281736064,-9.36860268356476,-9.48808054616758,-9.93087224413864,-9.22543182229593,-10.708546919834,-9.93371057705592,-8.31073996514741,-9.75078706383296,-10.0417927347015,-10.1986023683326,-11.0807699558208,-9.69402983484158,-10.9151055025931,-8.46552989173142,-9.0802227245132,-10.1159807245654,-11.0220018527479,-8.63948680596868,-10.6650574296084,-9.92663621693558,-10.9310275443705,-9.48578978967929,-9.46327405574622,-8.02959740975525,-9.00383588762683,-10.7437516717652,-10.7181695596414,-10.061414944916,-8.89436057044354,-8.91511030580408,-10.3577562679977,-8.31325319893982,-10.2627264335326,-10.3855523846113,-12.6050890862598,-10.1283389762553,-9.55535061798578,-9.27168075772236,-9.82190524504268,-10.5427904057907,-10.789949505063,-9.55951406503436,-10.3184633522521,-8.73716743160757,-10.9929027401462,-7.81255836111867,-10.6069120816657,-8.07235883736572,-9.78241479192832,-9.15169850089507,-9.83990258670693,-10.7822062230471,-10.9050225018738,-9.83885806161065,-7.84652778601924,-10.7394248053936,-10.1100020472882,-9.49163195523591,-8.49870067783467,-9.11029454131711,-11.0393969459302,-11.7837917603806,-10.6027134140644,-11.1229221868009,-8.21086549089338,-11.6585748970617,-10.3899244928314,-7.92209715119311,-9.25015897095978,-10.3637738918752,-10.7747707908615,-8.02563551204682,-8.70292633858109,-10.2672902804443,-7.77085022498946,-9.541105259388,-9.32066932141608,-9.74965653630033,-9.56801739153306,-13.4301359211381,-11.0176632277006,-10.5951644261296,-10.1062002305669,-8.47745835079114,-8.32998878604205,-8.57671978117446,-11.0431511462133,-10.1664760292614,-13.4029864704632,-11.2684200270823,-11.7424278101319,-10.5643056035493,-8.25470045042225,-11.3194266312746,-10.0866313299522,-6.7288920862265,-9.41188122035594,-8.14250456313992,-3.18269354172205,-2.54544303583341,-6.79573433495973,-7.21186180820744,-8.51170176029211,-9.65360465049654,-5.39744095001918,-5.8384097090019,-7.23831837937717,-5.32934585115369,-2.36910699302639,-2.54544303583341,-6.79573433495973,-7.21186180820744,-8.51170176029211,-9.65360465049654,-5.39744095001918,-5.8384097090019,-8.61798346883663,-5.6523342392431,-3.94925185773565,-11.538856908403,-5.23868449559026,-7.36022244762009,-10.1137597915014,-6.41105862156645,-1.66213278721573,-5.16424784733008,-5.38540443561677,-8.8618664797114,-6.0111423567731,-6.19580654030427,-11.2694756782647,-9.46731436707224,-5.21055933321695,-6.19597778654261,-4.98313601141613,-8.52407986942107,-6.98246755594416,-8.45007403373195,-6.32291837637381,-3.80178127943542,-2.94602305593716,-11.7018065248503,-5.8894071217827,-9.49930999997995,-9.12429342529435,-9.44185302829042,-7.48046370309505,-4.32430154780205,-5.93624085076589,-2.87590592211047,-10.067244438563,-10.2597605084171,-4.08990069835622,-6.63628025720605,-7.55613851462324,-5.25790833041452,-7.60633136435659,-14.9742098162815,-6.48951612535013,-10.2347977074046,-7.17534481804659,-3.94971087630995,-6.19150021917178,-4.27564526191234,-7.94018991601598,-3.71154505957088,-5.17640264102699,-3.07616147606657,-5.11703611025972,-10.4452924557359,-11.1419891907966,-8.7619349783107,-10.1404587460808,-7.58962866692633,-9.4741918265579,-11.9862472382326,-4.01389679527236,-4.02888369610834,-8.67164279410942,-9.66745011161595,-5.74626161107276,-12.4992424536835,-9.29552813807199,-6.9487947419724,-5.97482151518349,-10.7130685214204,-7.54230962447147,-10.1567041287405,-5.17343305378597,-5.00774596345922,-7.16594991650672,-11.3790679473295,-5.36755245200056,-3.50260777838687,-3.50176879592573,-8.33891148068461,-6.36600074637816,-8.90692624671452,-7.27221304872538,-5.5041395279125,-6.41370249886809,-8.23502577073118,-6.76490174677708,-5.53573727600872,-6.25088702685597,-9.32495487152749,-6.99207038370983,-3.44661129556756,-7.70185377714389,-7.14096718350464,-8.54630446633101,-5.56393484983016,-6.54107530781175,-6.71614396274298,-8.78557537075466,-11.4991543422839,-3.84835122140573,-6.69908223429659,-12.6570930196629,-13.2399348452763,-13.8959885577905,-14.526954337538,-11.9698129726288,-11.9046025563492,-14.2956389985426,-13.3229512862215,-14.0025991699177,-12.9404191599955,-12.4238716591087,-13.5078116530987,-13.9382075107013,-12.6300534432329,-13.3379453606563,-12.4500428225232,-12.9759357133628,-13.9827811784838,-14.3216467192725,-13.5745979265378,-12.2114921805968,-14.3790243600165,-13.0665462499357,-13.5521304214811,-13.6258696764251,-11.7275876684024,-12.3718422583008,-12.6599560173138,-14.3977957702747,-13.5503450812541,-14.0780373104945,-13.9711797339912,-13.8833167714366,-11.838830661371,-13.7893415794851,-12.0416987120114,-14.8137738993617,-13.6595167126534,-13.8296159357012,-13.8902257221737,-13.004780921166,-14.427277586457,-14.1948923911649,-14.6304997083816,-12.7828391352998,-13.547033563088,-12.5911280589948,-14.3541024801434,-14.9914976665111,-13.512382608949,-6.70265446980337,-13.7594158626894,-13.8261725871009,-13.9370951509465,-13.9858430160655,-12.6074723867276,-12.9409984814525,-12.6680364158333,-13.0836139280749,-15.6297757689334,-15.1300849236732,-14.760612938061,-14.4451299836023,-14.0855940585264,-12.9094585601502,-11.9009938791352,-13.8340455750138,-12.7434985882373,-14.1379753762008,-12.1099414133996,-14.7456182551826,-12.5303616752634,-14.2399936476603,-14.0637773703876,-12.7587066222214,-14.6188347052769,-12.7765817637546,-12.9582919158887,-12.7991903847958,-12.8108806992409,-12.6873568883296,-13.0468667220818,-14.3973791128842,-12.5254793628888,-13.4613950758451,-12.4711577639025,-13.7075315447787,-13.8189834655369,-14.4342418255939,-13.264378594383,-13.6695832958277,-12.6445902214074,-12.3318774455989,-13.9908037728977,-11.8367812258456,-13.6580927758616,-14.2341839261087,-14.3074830005806,-12.4920293999712,-13.7341067263346,-12.6267139961469,-12.5469458702667,-13.0061143348238,-12.9910811125012,-12.6600538518596,-12.972859137195,-12.6199503664646,-12.8492785756948,-13.4493628548029,-13.7906726981142,-15.2190127607463,-13.0087119010599,-13.9621988728718,-13.9758570388087,-14.5113970183921,-13.7337373573998,-12.4696508887115,-12.9641159295029,-13.0181516917812,-13.6081731386129,0.9696118477602,0.98472770162598,1.00495425843465,0.985255931176425,0.988900817986159,0.991068739424196,0.988673113232124,0.970015317536001,0.996880541107801,1.0156119012513,0.9696118477602,0.98472770162598,1.00495425843465,0.985255931176425,0.988900817986159,0.991068739424196,0.988673113232124,0.970015317536001,0.996880541107801,1.0156119012513,0.986201307118732,0.983466505440739,1.02820462707282,0.98342681980123,0.987972287611182,1.01977102688994,0.977501774827845,1.00597716095339,1.0277046077221,0.973249728758962,0.999509767008825,1.00097558813848,0.98222503947641,0.992988944754731,1.0016142049347,1.01590961801712,0.99990926115385,0.9809376117793,0.984004401186531,1.00187242562137,0.991873881061199,0.974290971232775,0.990424128834913,0.947788070158463,0.979256760640332,0.99086306720419,1.02404465748138,0.988986976837103,1.00670031787075,1.00778717172757,0.990469749329405,0.96856084516514,0.983597112024495,1.03070315506122,0.985261376625141,0.992724243070585,0.993566419500793,1.00003947800341,0.982794288446388,0.985867715647594,0.943565067833599,0.997928516831986,0.970222834836567,0.996473000700836,0.988800108647549,0.986196371481769,0.987864185911532,0.970719750057563,1.00815214476347,1.07529334201602,0.955330768148144,1.0060804139639,0.965905946152021,0.987653011203495,0.988572606260755,0.987934880757618,1.02985271866409,0.98100449177918,0.972055563592283,0.976848585593739,1.0020569549643,0.977532517872637,0.987057898504046,0.981032629215289,1.01344356321575,0.978904648338104,0.94251780483609,0.981831103439633,0.995044689534738,0.933382641132457,0.953984890045958,0.995027419151574,0.972078029122155,1.00797122973613,0.988313917841985,1.03366964436717,0.97957338754114,0.984093974844723,0.975299060422532,1.0013990396688,0.965203959294329,0.995079711094163,0.971084271294244,0.984093401320121,0.987261458504915,1.06514479712879,0.964799058171125,0.967523972276289,0.989532470057617,0.999185169780409,0.999071442532007,0.998930783197074,0.992763608782201,0.988367842297955,1.01097061663366,0.990659947359213,0.996659841405346,1.06562018820118,0.996184705355925,0.916105853836523,0.721805021956616,0.832743712592748,1.03241389107859,0.978009947123533,0.970043016787039,0.989715791931423,0.951520427640817,0.99243735620047,0.898049299880303,1.1177837481655,0.720135696530267,0.832743712592748,1.03241389107859,0.978009947123533,0.970043016787039,0.989715791931423,0.951520427640817,0.99243735620047,0.969857427310038,1.07609013917988,0.957173972275826,0.995127185640159,1.10017833585969,1.00174509386023,0.974177491454988,0.928736121452883,0.390648670561955,0.940719199864628,0.968404923266569,0.980132879179106,0.975552101423252,0.960537764103261,0.989495737862396,0.988094420588728,0.774255118281649,0.946550167542161,0.99983991917778,0.975220663015811,1.00844016511771,1.00456221103856,0.998835965037178,0.965422266438209,0.81344645237249,0.98908304447486,1.08992760037026,0.997318074527234,1.02026933958412,1.02190790412851,1.02062185012187,0.968599062016932,0.943204394557705,0.785214402074149,1.01576486319366,0.976912884868501,0.998762944901141,0.947117702528532,0.990172675829194,0.98350771558042,1.01888885886095,0.99181165396663,0.948603313818533,0.999064267728122,1.0667246163931,0.90017181249223,0.931856524703559,0.880849992514111,0.972753107616834,0.967037743301422,1.08331271105402,0.916510214950069,1.07051346046625,0.986014997066148,0.987691997444975,0.98589829084412,0.981352858441426,1.00889767542306,0.997793249395762,0.990095567500218,1.06789647330428,1.02366810287824,0.984641939695341,0.99440231884496,1.06246251454955,0.989013174617047,0.996594389478797,1.02922770151807,1.076496734225,0.991916851535246,0.96442935142825,1.00849694364725,0.931574532902675,1.04171286906109,1.02043782789518,0.99178589674049,1.04620818572621,0.947617707031967,1.05540511443733,0.985486882831172,0.971852099961389,0.986907942809988,0.952606634909923,0.792257552217569,0.915264625103642,0.967639547256429,0.982616660097898,0.998132014446491,1.01462643434577,0.973998766257877,0.926879251837473,0.819047904416407,0.956148722201054,1.01291844114564,0.974158582762853,1.09116661149796,0.999805480296807,0.942700565518643,0.986030896789457,0.999705043502743,0.891568796245155,0.953713733257737,0.982869634421037,0.989862954760199,0.991353128043337,0.995303963974947,0.995895157812822,0.992572926787723,0.991717938635806,0.990592407693484,0.98800642185456,0.990186088755384,0.984631065494714,0.989053177399577,0.991310045901663,0.986014026264994,0.989081607157601,0.994801589041644,0.985608615015748,0.990842730012338,0.988148630659666,0.995250030357247,0.996436336395381,0.990618258969882,0.996337559529206,0.993407909582933,0.99260954322621,0.993883039135002,0.985964840207543,0.991140250233476,0.988647548575876,0.989496438923477,0.991158401224629,0.985237626664337,0.993140886332008,0.985185923436492,0.990198164196062,0.995295735605459,0.990079022017298,0.990085981762678,0.989777968650168,0.989808120674069,0.989513368976966,0.987032044698668,0.985831560539385,0.992154094020841,0.991523713746058,0.990622403072974,0.990011331824678,0.990556486005801,0.992111709759218,0.990800484610577,1.01065166234246,0.993446715555941,0.990727344736743,0.990620120794123,0.991170969824206,0.991151167687143,0.985480556448226,0.993006475140953,0.987810315510202,0.988020602633202,0.992786864305356,0.989512348910883,0.992712352920051,0.991690107480101,0.989450573222651,0.998827675790574,0.987838585928293,0.990728237953069,0.990489966497869,0.986558122342344,0.988419037612209,0.98875791477246,0.986592479623354,0.992588031856335,0.991273349412459,0.989782746033275,0.994071342105198,0.986766586933552,0.988951692148006,0.992548130139569,0.993228498139393,0.991438946855729,0.983043155683861,0.990859259663774,0.991451701837884,0.996142823405034,0.989082462789683,0.990059388430481,0.98626156300122,0.990717183887016,0.993020446261565,0.993846975273922,0.995472262125871,0.991288947991313,0.982687181684293,0.987832595623539,0.993940452940737,0.990464398047965,0.998801223409837,0.992172479748746,0.993713790847792,0.978469164351094,0.992084559233623,0.98404091736264,0.992997093445983,0.990590750054622,0.994074244910626,0.983255253163535,0.989998422814344,0.991346413217308,0.985192488850933,0.983611494011647,0.995063490792378,0.991042617605277,0.993200686751332,0.988493154061957,0.992861674710139,0.987880754175541,0.990964121402067,0.992256851668738
9,-0.204552030671642,-0.963831487070708,-0.164449276107715,-0.388689753093166,-0.0375653220306904,0.908201715614958,-0.24027522992109,-0.249379865452913,0.103852626586768,-1.41788110749779,-0.204552030671642,-0.963831487070708,-0.164449276107715,-0.388689753093166,-0.0375653220306904,0.908201715614958,-0.24027522992109,-0.249379865452913,0.103852626586768,-1.41788110749779,-0.314651863317556,1.00988324572588,-0.182868937214504,0.0971463010254473,1.00269950190631,-0.465917618112442,-0.768545795931279,-1.18619392887176,0.0857759404184358,-0.592135963370874,0.501472579120645,-0.042633336800564,0.273498957542676,0.879865035790382,-0.205814850873485,-0.136901899541782,-0.382686312748197,0.0552455998787831,-0.566412001870692,0.0516150520432467,-0.0454518502863352,-0.0768482494309211,0.0171299505819792,-2.37002261591837,-0.371451690532868,0.244849179319671,0.755124917401628,-0.098994502860443,-0.441115228769688,0.20398442882366,-2.04759403120217,0.041001895443366,0.705033540997269,0.183403613592299,-0.30002551146359,-0.0258998549478368,0.489210026137494,0.0591697605844583,0.0329732389194957,-0.0545107183717243,2.04538864749396e-05,0.864822833565159,0.164872423870785,-0.629386942793019,0.0380249342001748,0.155899640223021,0.444989733027912,-0.0235087095238011,-0.287704878395185,0.170795818341772,0.931261604651615,-0.119285267323276,-0.136398883036,1.22351357274822,-0.925078697146128,0.597238110723567,-0.195438116188031,0.0381480403404925,-0.133913791664401,-0.767014288304669,-0.047383204987841,0.00130670917329668,0.134398678323475,0.038295283215625,-0.267344329070537,-0.185119836417588,-0.214198376698843,0.46380912178902,-0.445466867954075,0.134063766860052,-0.0762945167863627,0.130826752387769,0.162638303783467,-0.410130526638788,0.539117925763266,0.267441405826065,-0.12613911178102,-0.0651877242201409,-0.710126792669935,0.0842343367009582,0.738733050886801,0.128438449051789,0.695564578444884,0.120224736738997,0.815985140757664,0.315852823361838,-1.48744082546453,-0.238466083038202,0.164315784981761,0.432533642888666,-0.304068443407301,0.0221243110128706,-0.663716727534703,-0.010479676478099,-0.153772122580639,-0.698832645909858,-0.358744599257631,-0.0139143068554293,-0.233981133674264,0.103987085535314,0.00862420330954017,0.0636975838794408,-0.002203339774155,0.00145093431056282,-0.0773276269234142,0.040298990068667,-0.00988638904671889,0.0552295874090192,-0.176986255262917,0.0865681557159287,-0.0048874841293603,0.0636975838794408,-0.002203339774155,0.00145093431056282,-0.0773276269234142,0.040298990068667,-0.00988638904671889,0.0552295874090192,-0.577950506266442,-0.2324094440866,-0.108043630338112,-1.12567497721636,0.040449683115642,0.0267868685073963,0.370424377434704,-0.0148811589935954,0.00394338364324222,-0.117151625306809,0.0579308066224935,-0.0398423982168474,0.0202263088938324,-0.103402030518077,-0.000447215830801705,-0.159190058923351,0.113378139463954,0.14975075466137,-0.0331422687621509,-0.058882037723375,-0.0506852820097283,0.0214965645557068,-0.0723934427349384,-0.0255722525075406,-0.0770550168429215,0.0728704686261922,0.273050280965118,0.130903204757964,0.462303589869631,0.227860609915769,0.0269508772344796,-0.0451440309051594,0.098491445762115,0.00503002493202323,0.166610642579362,-0.146674893815323,0.0371417269327258,-0.0763971921761534,0.0394835835503851,0.0155162095750406,-0.0445345922070829,0.0217933388541407,0.0833360951907573,-0.00369882973887048,0.1194700796738,-0.0170093453311716,0.0493606339858388,-0.019032351710066,0.364801249869104,-0.0515868847247791,0.053058611460152,0.0208211717628782,0.0798936529850478,0.368890158981115,1.1738150113726,1.28362126139277,-0.515021882726779,0.265953413724399,0.148489362120569,0.408700894467732,0.0157126031569472,-0.000257310619893409,-0.0377600152085156,1.31785978723616,0.120864363749463,-0.0060618544305352,-0.0765895075504448,-0.0100768073197495,0.0504966584300499,0.926035602525208,-0.0258646506540147,-0.0856150380730756,-0.0341528257205395,0.0142267017619303,0.910986609000938,0.549280792158214,0.00743297210127133,0.0191599534147685,-0.010510914410826,0.110005901426056,0.044367607242291,0.106746723218738,-0.0201252489975498,0.157662931269278,0.0490389135346488,0.26646547044591,0.153576748605435,0.0514911055124572,0.107819915195221,0.173859565979069,0.0247688986241969,-0.0310541606908361,-0.111762485080498,-0.0651925350378754,-0.107901462341331,-0.0194644410227275,-0.408776434486442,0.322258274388277,0.263404025772753,1.69005710536323,-0.0905736511426594,0.0605758410033815,-0.0118061482835522,-0.0351935419492154,-0.210838827926138,-0.0159160785890484,0.687309533343187,-1.02991962979524,-0.0101428801981659,-0.0589161841220834,0.00845118995740513,0.678749309310856,-0.0185026774081517,-0.0231330935026792,-0.169552594300773,-0.397284741122293,0.243791742678248,-0.0914951218873758,0.598722389165979,0.0422534476066943,0.276917801116317,0.0213110492357401,0.414642565727998,0.535417899912369,1.03721052303895,-0.929733355768705,-0.142387993446775,0.150201776580533,0.00038325846964106,-0.126639225165189,-0.0145552833464034,-0.0545986582665327,-0.0111838675233173,-0.00628631119722586,0.412114818083609,-0.147734090922855,0.103037231216186,0.418181021529799,0.0069270696105865,0.0775569250500062,-0.0483049209349282,-0.0277160095778839,-0.0849024337277435,-0.03748956361935,-0.0391830607919821,0.0263000793871288,-0.0271179700071098,-0.0531147113582977,-0.252596896131238,-0.193262107014494,0.0448257050028857,-0.0135702236389259,-0.327251528203913,0.0140191071027422,0.00703641078704922,0.0684205865270648,0.0116827374049851,0.0884129606789198,-0.262866756867294,-0.014805766477335,1.30694038775078,-0.566430268093675,-0.413740276484195,0.0006880786082898,0.165890035615951,-0.0582376479045347,0.090301637829494,-0.0234101653742123,0.00879277565300013,-0.0725443449653918,0.0185677635908989,0.0147267374721707,-0.160070080164472,-0.0276624235138885,-0.0688847523771184,-0.00540086061385263,-0.0986045413950844,0.00223431167950107,0.686744194332772,-0.0122825414437368,0.110514024691173,0.00889901245572821,-0.200700810455368,0.615243912295229,0.147742258519474,0.21186715137327,0.0514317888053703,1.61321865209239,0.0105767762418183,0.185187515677793,-0.0694450752476872,-0.489162701920229,0.0188904981774433,-0.627535936850216,0.0416920067647787,0.0366295775647802,-0.27597481007339,0.0979344319153134,0.0288281864679444,-0.613875219894687,-0.132563689846564,1.78802361007854,1.09272938816504,0.0094118313276947,1.31439448687316,0.181016602983655,0.201821142851646,0.00262086056134314,0.144068213112584,0.13242881724224,-0.026654859291894,0.0421864950160328,-0.00450461177064481,0.192155311155113,-0.0896483889708548,0.157084386342671,-0.0572274508658391,-0.149234266994827,0.376547632309253,-0.0103232757572361,0.101322303297351,-0.284244158112393,-0.137139682128359,0.668568358128797,0.985085581300306,0.49773847167876,0.444568715403158,-0.898026523113123,1.31354007611483,1.13930445485507,0.117896494367483,-0.554899475309931,-0.137139682128359,0.668568358128797,0.985085581300306,0.49773847167876,0.444568715403158,-0.898026523113123,1.31354007611483,1.13930445485507,0.117896494367483,-0.554899475309931,0.188065536100847,-0.842754470824729,2.42522896939457,-0.558655667279363,-0.870608256701064,0.666066032328868,0.635106628111149,0.838987112070104,0.40438671598046,1.31368020139044,-0.619826470558639,0.0731260346197829,-0.278155200170407,-0.820447648061672,0.232390304061889,0.0272776282063609,1.22191393391525,1.75082678025361,0.598654682188177,0.318550704566287,1.07278362966029,0.247789802366931,0.688635047966804,1.48322809407638,1.01709193272785,-0.373133637912143,-0.158361459109094,-0.790690473652612,0.633205832217715,-0.0641134510674515,-1.00323250505481,-0.331031835270898,-0.520712634969017,-0.433297609777069,0.209040091026797,0.145608271213728,-1.05263568689741,-0.959881683982324,0.0571095888772245,-0.0118712518108247,1.23519375021756,-0.563265419013653,-0.0617813922601609,0.602687948204789,-0.0167981461704096,-0.371214407235283,-0.165544944124343,-0.47587311778041,-0.469471295239906,-0.042774723849851,-1.01318187897249,0.407076968893559,-0.679124520599714,-0.579284356439142,0.928337430595559,-0.172282870230016,0.8678334134599,0.202434426116433,0.367845181436697,0.188084233937787,0.183998252059104,0.54361788399512,0.762393481400864,0.327238549224384,0.292717643429727,0.202675619644581,0.499579580370534,-0.384195926867365,0.812339752835248,0.211582794334024,0.15834263453288,-0.681918518905846,-0.923769633254211,0.438433362555097,-1.11713252748584,-1.50202683171648,1.29178569862527,-0.053674081237538,1.01802575493213,0.0849492476730482,-0.692280247682779,-0.14338336169605,0.276048768276165,-0.0623715818324907,-0.773362398754268,-0.421584302662399,1.77765453923114,2.17746315104008,-0.117517813106028,-0.836278801822346,-0.279841282681116,0.442466140137214,1.15011056866437,0.00539890264744754,0.271096105064005,0.557131215674704,0.580352724838624,0.040210800076954,-0.81431397508758,-0.281723917079465,-0.0154794602917191,-0.00594565415017334,0.0143551228026255,0.0328296968657331,-0.140197428920722,-0.275311440439028,0.01056957577929,-0.156315817326726,-0.110009582608698,-0.0600278689879054,-0.108820281010895,-0.00594565415017334,0.0143551228026255,0.0328296968657331,-0.140197428920722,-0.275311440439028,0.01056957577929,-0.156315817326726,0.724185946609875,0.228344960791407,0.138071192056303,0.676869230667148,-0.145107665806738,-0.0299477191348912,-1.34162506792308,0.184108908826677,0.0635588512427461,0.0127539871503343,0.0253316593342172,0.0957143737252591,-0.0459325303529514,-0.324306160330719,0.0274028971064674,0.932089789891337,-0.0667463911393866,-0.146074276167546,0.102056530799401,0.0755405438594618,-0.0167751965429025,-0.0910404113940499,0.250036715026546,0.0524833755069013,0.0537952063842227,0.384779176657595,-0.45075273841191,-0.568868601220111,-0.477387258260448,0.225143258146533,0.00755972389643136,0.0929779758267814,-0.225822322106437,0.0681174588672469,-0.410838125027675,0.82659450786723,-0.0558545369613608,0.0762848986029419,0.112289349550105,-0.0067851876834875,0.365466098690022,-0.0210955275086585,-0.160588734690243,0.140382638191141,-0.0206751011648076,0.00632916044178411,-0.00212693171512489,-0.0116903672295566,-0.3728670441639,0.0158934653934368,-0.0392039883229849,-0.0332122542435009,-0.214583023762725,0.229483543460603,-0.63109032387077,0.746947540337402,0.466050190176648,0.115507989450923,-0.846261255703044,1.59414554878012,-0.0374277156884257,0.0145824476586315,0.300144701118099,-1.09700287528585,0.0182534789223841,-0.00152405117754932,0.973304916558443,-0.0152999596956438,0.22204675278061,-0.0666731672758448,0.988820016080609,0.0314925618048562,0.096808614889719,-0.0050595835388507,-0.0808996400819105,-1.1775121816925,0.07401929724658,0.0277158755680229,0.0143757986345952,-0.0435631651153287,-0.029954292785378,-0.451690870239615,0.0458066735022772,-0.0218893180988069,-0.0568916210058195,-0.126286886605658,-0.146493421911835,0.0365861236834419,-0.182043803285468,-0.0590858649971911,-0.136392969118429,0.0481501853693423,0.19696866717916,-0.0832903395256302,0.175087164814334,-0.125701125704977,1.86055682175565,-0.404173035486088,-0.358902019962274,0.0466439407442507,-0.0775086940009971,0.0317403816893083,-0.0172797480033405,-0.0498203477974076,0.177671121114171,0.000181956301849881,-0.53007358942909,2.62143035622841,-0.0733200850237794,-0.64101202215537,-0.0702335909488972,-0.591882035284347,-0.0174592009628673,0.0374955332585231,0.0554315812387299,1.58537689842924,-0.251738681361852,-1.46601597886659,-0.581235539421101,-0.0388106272565682,-0.243087944790583,-0.662614452787979,-0.180369042418305,-0.0818363747807132,-0.889826498266456,-0.960984483598494,0.122310373290275,1.59800880291979,0.46373994694238,1.15712945283235,0.00914130731650148,-0.0106584962225071,-0.115787876925407,0.0154103226237608,-0.289802348395477,-1.45354235705145,-0.37433570531683,-0.361194813995235,0.424298944121506,-0.53447149976928,-0.573593512256485,-0.133107847327916,0.0391079095105538,0.0220466110710641,0.0132092726961084,-0.036879145307047,0.00489925894979058,0.0379878851296693,0.327285456995321,0.128637805657891,1.66560698072111,0.0021722406593483,0.18316974218643,0.00416622629571481,-0.00500075898047841,-0.0611705361607249,-0.708881167179513,0.103778277797141,0.000423073892302053,-0.0850846269473451,-1.28449933063127,0.363203806303613,-0.369355511682719,-0.00734118539117114,-0.145840459895825,-0.741594582857619,-0.0909671720962285,-0.164275081777727,-0.0232706210647199,-0.440999002623511,0.0900748233993017,-0.0183024140735673,0.162478128646394,-0.132807447899868,0.0772844445065956,0.0220163223462262,-0.695952975726043,-0.00438831622419652,-0.642442936338418,-0.846275516594778,1.00360552734094,-0.0182786285328725,-1.0669757510588,-0.630749297697519,1.36443494371334,-0.203534238963457,-0.0740367311852713,-1.27272924982002,-0.0166102679900867,-0.510157992986645,-0.462877588485484,0.391520961657229,-0.00253750634891889,0.512196378682707,-0.16692076632989,0.287030590517307,1.19595397418075,-0.271145211277267,-0.0546391311653684,0.369660748898186,0.0845461728125975,-1.88636146557696,-0.82074582553233,-0.0909691734194136,-0.936561734846318,-0.15976025644068,-0.349186915207262,0.0848821745200254,1.135599026449,-0.124570257280899,0.0156793576240448,-0.039444476655439,0.00269710136749515,0.335069407488972,-0.32695734418218,-0.140663843401881,-0.80186288697956,0.147692689285252,-0.0413273494944257,0.00397181361732031,-1.62911031291282,0.210728720260528,0.465296198025578,-0.015325026020208,-2.00684572671381,-0.866224656443284,-0.860750412575245,1.0186819373728,-3.64850678859788,-2.02412301681763,-0.344075615326728,2.06181314581056,0.465296198025578,-0.015325026020208,-2.00684572671381,-0.866224656443284,-0.860750412575245,1.0186819373728,-3.64850678859788,-2.02412301681763,-0.344075615326728,2.06181314581056,-0.154642768813136,-0.426995573822633,-4.29673251735723,1.16034941138177,0.710085010121638,-1.24062869821407,0.0449366157712774,-0.29813409280204,-0.170228540096744,-2.67364078294804,1.58049865238441,-0.0889676741690206,0.294954175243533,1.31152211177496,0.112601674359192,0.212071840191482,-0.633008576567869,-3.29739956229333,-1.05098084010942,-0.620569894901698,-2.02054467452436,-0.404069298188117,-1.46328848236868,-0.0348415597493723,-1.95833660411154,0.614436377966143,-1.059488556519,1.68245574321645,-2.42944672989565,-0.070909302538451,2.0537928843624,0.798876870483772,-0.81908291665763,0.675884480194559,0.106029388417421,-0.593446358329539,3.17607905162926,1.63660296258138,-1.07716311543444,0.845120119678335,-2.09207746603287,0.267317556006399,-0.453572249281542,-0.210365745592852,0.0936348658713171,0.742994540788559,-0.783955073821571,1.1419192678727,2.43598858915114,0.00392400437586251,1.11058064523886,-0.71075878436834,1.00990317718067,-0.370905662138758,-1.82249374605106,-0.159564164387811,-1.41124177685087,-0.372468056764629,-0.530552548262811,0.778250080388702,-0.527655159273731,-1.16893643297583,-1.53274242900049,-0.641008877505719,-0.928675749240192,-0.0126696984365825,-0.754181403208617,0.280188083070973,-1.86517378020023,-0.059451630570189,-0.0649752942068056,0.855986992550008,1.81463071323845,-0.543420181003903,-0.331679087236689,3.30797317095467,-2.89303490578235,0.95952067803122,-0.112071586629349,-0.404050543784069,0.515995245180955,0.81981738540749,-1.16798135585927,0.0201026589662263,0.321022420721794,0.436280423226685,-1.82704768024759,-3.74801828778244,-0.0326721723229725,1.50645891285677,0.293520412190431,-0.512823818814927,-2.25016198238521,-0.00655102548855882,-0.556416560326444,0.11245521182613,-0.76967319410744,-0.090117166478748,2.56364532145054,0.524977122612758,-0.0151473149485923,-0.0597352018952953,0.129135441652851,-0.0169397638173316,0.969671604997385,1.03961789430478,-0.00349036762270829,0.220906256155377,-0.125096473144202,0.185807317116484,0.156742261939364,-0.0597352018952953,0.129135441652851,-0.0169397638173316,0.969671604997385,1.03961789430478,-0.00349036762270829,0.220906256155377,-1.79209675142558,-0.249872146400674,-0.138503292893981,-1.01199766088339,0.360742199637105,0.20620254026396,3.40293805062488,-0.407122947470611,-0.0722174311156012,0.0243924743780161,0.0250890620420832,-0.239197635208725,0.0699037096931964,0.655392896849931,-0.0219908966631659,-0.735949413574455,-0.0377123697611598,-0.00406904956112817,-0.211307840397578,-0.249151938654767,0.246426214417423,0.27374312895523,-0.458221153671568,0.0960591493631033,-0.0168921569616834,-0.822079475536813,0.519715433594463,1.5692581526285,0.341875276889291,-0.694209245900252,-0.0284301518149533,-0.108892764294373,0.171889204309645,-0.0761855811105808,0.488237271646149,-1.57595816081642,-0.0220967045746704,0.0611910674636307,-0.0262314081335991,-0.00711073102387636,-0.396246105814591,0.0585178566211517,0.185310508549569,-0.324111478372272,0.0497799050244955,-0.0378631644600241,-0.0266370992295622,0.0260108179828411,0.31874253609838,0.00432445609961283,0.0494245225245623,0.00402862732741576,0.436724259603393,-0.919855436070013,1.09870668467524,-1.0061818603266,0.347176680974755,0.228199730007638,1.75809849671095,-2.53178439605481,0.159560064457448,-0.0332063616605047,-0.686789482946994,0.909725341517663,-0.0922315616272154,1.11343388701715,-1.73613776100493,0.00892764104420678,-0.380418550180694,-0.118981711514448,-1.16471682432976,0.577994619309532,-0.171921372793783,0.0446123857516508,-0.632413505730455,1.67014381484925,-0.174995929780687,-0.0594084566668417,-0.0170974344280113,0.485848492899836,0.0693108545884152,0.781075706933371,-0.223984347134268,0.0363785719428067,0.139038207930205,0.458587715660136,0.146595330646071,0.00871241240171194,0.37168893870405,-0.0962510785549753,0.525860523355849,0.0527522449666221,-0.163137758355572,0.332855392638198,-0.321496840005333,-0.022707044567161,-3.91623985148742,0.682219654671958,0.433732409152338,-0.1115649516287,0.119475220185539,-0.00299122411795935,0.048966678017031,0.126383283857392,-0.125183052218307,0.0395710736970529,0.0937284663435472,-3.37181557229118,0.186135373340484,1.10357746734438,0.208083127740752,-0.0910079275827462,0.118187811180042,-0.0687446535578585,0.0474812936668308,-2.37664834486495,0.222123511554531,2.59906167191765,1.14408826032947,-0.0939372024467875,0.18848951057925,1.8674192977429,-0.0632271079084656,-0.237345373339604,0.683594520293453,2.70471040767487,-0.0838086416962376,-2.77487369608684,-0.867668019792374,-1.90401775280101,-0.00514456066557521,0.0697366110146176,0.22813145081809,-0.0242667311326309,0.184155482886518,2.77206468304006,0.850168949132128,-1.4946158162691,-0.788080399377481,0.924579244864461,1.01994227805039,0.259387436066384,0.194692435742119,-0.00746017309983076,0.0406449874703521,1.26493434098014,-0.0937132537826578,0.213976386273996,-0.319857923492091,-0.0549025154395981,-3.00303774020844,0.0404113714064691,0.420233100309396,-0.0234973025564561,-0.0135196415216833,1.58083660381629,1.21113678846098,-0.189713345251835,0.394775694537863,0.394186910221754,1.16173496218171,-0.131767644696101,0.99381311844398,0.0359034908763484,0.13263761927586,1.21160361805983,1.28575379679123,0.0816118976518506,0.0395688075064114,1.40665861997914,-0.924432219734323,-0.0696180042278442,-0.616356317812523,-0.116356742672976,-0.135292215584552,-0.0263129505885964,2.67453028245192,0.00244592852262615,0.534152353320563,1.35861164710921,-1.91366347684146,0.0687086323677094,1.77122892824167,0.585217491508229,-2.4424254733236,-0.101853150426238,1.84840418333375,0.583458565651663,0.0626576254178051,0.697267289740604,0.934473849896864,-0.00325312528363341,-0.0177756784542712,-0.462148692245989,0.275347647314725,-0.505332243607073,-1.69465293801857,0.599564574302563,-0.231378877114452,-0.178672100619365,-0.849333773799943,1.79799555791693,0.464483094626768,-0.00846785247813861,0.505952507031312,0.121442428612698,0.45580256613429,-0.118854705070191,-2.10094813301627,0.298730386513953,0.0116633598238159,0.232107779439841,0.00100236701098135,-0.665317829471624,0.679401756225171,-0.516849250050721,1.26665855021792,0.282715935342445,-0.273389513505968,-0.725882511401936,3.00687515740108,-0.126262259082603,-10.5946407955517,-9.0838570590689,-9.93665096068653,-11.2069438415662,-8.16159382486331,-10.5622930424203,-12.9215550870113,-9.51975597676584,-11.1320906209303,-10.6260683409011,-10.5946407955517,-9.0838570590689,-9.93665096068653,-11.2069438415662,-8.16159382486331,-10.5622930424203,-12.9215550870113,-9.51975597676584,-11.1320906209303,-10.6260683409011,-13.3271945109014,-10.4479150582485,-10.3946386013461,-9.57646344520126,-10.6362338274048,-9.93589158257524,-10.820594140626,-10.863690567351,-8.94573008202025,-10.0045342442608,-10.4145854712656,-10.1986325841527,-11.6533309593406,-10.3660195896632,-11.050352066819,-8.46552989173142,-10.0408366615622,-10.9240780735754,-11.0678838854633,-9.23549198152744,-11.5253923554062,-10.2304043033293,-11.0932009012224,-11.040185221694,-9.47284784679843,-8.40724974996842,-10.4181769073888,-10.8136725878548,-12.5219124165432,-10.2782035291395,-10.075726548093,-10.4098663365231,-10.6913144267579,-8.67347956979875,-10.5482381374759,-10.3855523846113,-12.6074964393318,-10.533682396356,-9.91756651069075,-9.50034081169669,-10.6859320616414,-11.2831116488794,-10.789949505063,-10.4502956726598,-10.3184633522521,-9.19563836064365,-11.2443805601183,-8.85782563781191,-11.4443009966623,-8.13612018378792,-12.1504910881756,-9.2322382130208,-10.2379064554038,-11.1265852102768,-11.2502815082925,-11.0728231788129,-8.74016252505411,-11.6140546528754,-10.1100020472882,-9.94413025184786,-8.96095621040666,-9.55115884804085,-11.7602167476985,-11.7837917603806,-10.612178415187,-11.2003588723545,-8.29774124374098,-12.6308599659851,-10.5921935149006,-8.16186248617226,-10.0853636837897,-10.3691595305076,-11.1650350584787,-8.4256748534831,-9.1503086069407,-11.3533285932371,-8.64642205871953,-10.1950764249694,-10.0024559508492,-9.74967391024551,-10.265414070773,-13.5725564398302,-12.698658290986,-11.339316422991,-11.3433954311664,-9.35909009569785,-9.88705611397415,-10.7291417373396,-11.0431511462133,-10.2200616253343,-13.4029864704632,-12.2661163102248,-11.7677495629065,-10.5643056035493,-8.48996921965003,-12.0395238537383,-10.5654434827745,-7.42800052962679,-9.83410377889412,-8.41812917800911,-3.73905240107225,-3.16671257649674,-8.28091618422669,-7.34426841351111,-8.51202820872612,-10.5399874081782,-5.39744095001918,-6.34222469370658,-7.47735286350022,-5.59295292803014,-3.15408417560393,-3.16671257649674,-8.28091618422669,-7.34426841351111,-8.51202820872612,-10.5399874081782,-5.39744095001918,-6.34222469370658,-9.4899303490276,-6.87240431691142,-5.45052798349265,-12.7880100098979,-5.39248862597537,-7.4794252322252,-10.6655768479291,-6.52881260753592,-1.70941380660062,-7.53121409185431,-5.38973843493626,-8.89745594824441,-6.41903465929405,-6.7909562771349,-11.3843617265673,-9.62685070350873,-5.73099581460592,-6.27542987736624,-5.00279448714553,-9.27324327327456,-6.98246755594416,-8.4742398372544,-6.81228900417902,-4.37309394824268,-3.93884690853643,-12.0001769147529,-6.68996817289108,-9.89093615549893,-9.81363856640291,-10.3302851820992,-7.48046370309505,-4.38105304643127,-7.50809163492176,-3.36852345091668,-10.0750601615852,-11.3740984088647,-4.33500985003067,-6.63769753741846,-7.64030044210488,-5.25790833041452,-8.16558124923698,-14.9742098162815,-6.54329520747907,-10.4869397244721,-7.79979167622257,-4.07590037771359,-6.2013492802173,-4.42392483494897,-8.48993104222779,-4.40839315689535,-5.52630064976697,-3.19198800950292,-5.36643977723307,-10.8814982215876,-12.1557149162624,-10.3923656531602,-11.415830973856,-9.38664915048238,-10.1643254985078,-13.0938045463194,-4.34648923544526,-4.02888369610834,-9.79968740785806,-11.1282517628844,-7.50147497858242,-12.4992424536835,-9.48801572517887,-6.9487947419724,-6.47855704911296,-10.880540631703,-8.55400003009832,-10.1567041287405,-5.70377739881145,-5.84940871708578,-8.96058202473442,-11.8986234050575,-5.50942625703489,-3.93345853445393,-3.91384777696001,-8.8460780867762,-6.532844049045,-8.97847596710833,-7.35088893647046,-6.79018047655058,-6.4888305621397,-8.79103605927185,-7.38549792158758,-5.90934782928428,-7.30751289811228,-9.35242320621477,-7.07319615272686,-4.04165879561903,-7.72294455917792,-7.20666949007035,-8.63426291669836,-5.83157182218629,-7.86008688264672,-7.15951280693955,-9.02478202253717,-12.9699465346291,-4.46452165503816,-7.68698978975188,-12.6570930196629,-13.2399348452763,-15.2433067748036,-14.526954337538,-12.0465911315116,-12.1276016864243,-14.2956389985426,-13.417375749713,-14.0025991699177,-13.1293985758137,-12.4238716591087,-13.5078116530987,-13.9957093491689,-13.0427007560094,-13.3381017425523,-12.8628054749196,-13.0179224683997,-13.9827811784838,-14.3216477246166,-13.5747254206657,-13.6198838031319,-14.3790243600165,-13.2010412762096,-13.8402329589403,-13.9315837289119,-12.3109772163315,-12.3718422583008,-12.6599560173138,-14.3977957702747,-13.5503450812541,-14.0780373104945,-13.9711797339912,-13.9730124829556,-11.9890737397229,-13.7893415794851,-12.0416987120114,-15.3112761892336,-13.8492973983386,-13.8296159357012,-13.8902257221737,-13.004780921166,-14.427277586457,-14.5039959074247,-14.6304997083816,-12.7828391352998,-13.547033563088,-13.0207805912868,-14.3541024801434,-14.9915583815013,-13.512382608949,-7.33220257838712,-13.7594158626894,-13.8261725871009,-13.9370951509465,-14.2705527178882,-12.6074723867276,-12.9477848299939,-12.7013459879578,-13.4794847868064,-15.7249680209156,-15.1300849236732,-14.760612938061,-14.4451299836023,-14.0855940585264,-12.9094585601502,-12.0236378900587,-13.8340455750138,-12.7434985882373,-14.3407972383624,-12.1099414133996,-14.7456182551826,-12.749350377345,-14.7331713373812,-14.0637773703876,-12.7691260834639,-14.6188347052769,-13.3786270693974,-13.2621604966446,-12.7991903847958,-12.8108806992409,-13.233005220802,-13.0531677199941,-14.632740027099,-12.5254793628888,-13.4613950758451,-13.0210024829155,-13.7075315447787,-13.8189834655369,-14.4342418255939,-13.264378594383,-13.6695832958277,-12.6928341751508,-12.3318774455989,-13.9908037728977,-12.5126576874751,-13.6700928603787,-14.2341839261087,-14.5948428521068,-12.4920293999712,-14.0528931407186,-12.7904290924946,-13.0542564895217,-13.2243935088757,-13.1933295187827,-12.8102947892484,-12.972859137195,-12.8555152535584,-12.8492785756948,-13.4493628548029,-13.7906726981142,-15.2190127607463,-13.0087790686617,-13.9621988728718,-13.9758570388087,-14.5113970183921,-13.8400635710036,-12.5806953960684,-12.9641159295029,-13.2064001826624,-13.6373598112031,0.969413998132059,0.985637725366574,0.999461536316274,0.985099141264011,0.998549035502216,0.994817576818117,0.989909971376776,0.980293026198831,0.996880541107801,1.01281850569968,0.969413998132059,0.985637725366574,0.999461536316274,0.985099141264011,0.998549035502216,0.994817576818117,0.989909971376776,0.980293026198831,0.996880541107801,1.01281850569968,0.98548616825312,0.981695461195866,0.998265217225426,0.981099231237249,0.977365204363938,0.999845229591642,0.970230138084192,0.989320466560856,0.994242595441744,0.972752728387272,0.998730141196962,1.00622578736022,0.982565232265183,0.982798043391272,1.00277197619441,1.01590961801712,0.985397513114837,1.00003847898697,0.984004401186532,0.989798060386593,0.993169971157779,0.97429097123278,0.987047170664629,0.974553209123136,0.979933958178403,1.00600766855215,0.988874483410381,0.987175301498291,0.990362548831728,0.992484245471422,0.973910897518741,0.948454033168717,0.991113415255595,1.02903475004115,0.985261376625141,0.992724243070585,0.993566419500791,0.994161832741119,0.984250135810725,0.986090396151113,0.973746194121277,0.983228356566388,0.970222834836567,0.993319173929434,0.988800108647549,0.98619637148177,0.989557232151781,0.992953558639267,0.989286446902068,1.06472614116762,0.986367809210781,1.00811412260208,0.974689857981637,0.988545206950191,0.98857145326465,0.982121715477474,1.03121710816743,0.98100449177918,0.972055563592283,0.993020612193813,0.991078422664953,0.987513336803942,0.983245114419579,0.981032629215289,1.01344356321576,0.979222031581871,0.944351884793803,0.985750235695533,0.996513731737938,0.950215368938933,0.945927410305216,0.993056467447683,0.980076747214975,1.0301251715897,0.989616409803011,0.983556736287219,0.977260649499632,0.9827259479869,0.986827788397819,1.0013990396688,0.989452473946704,0.995079711094163,0.979263660982254,0.976391325418541,0.987920051061226,1.01066462417826,0.981529242658554,0.995042546206943,0.989532470057617,0.999414396077191,0.999071442532007,0.997534512817735,0.992763608782201,0.988367842297955,1.02187071360522,0.993711095560228,0.997494926458131,1.03190028589151,0.983291040041662,0.90769014809414,0.772688749593163,0.962581928252799,1.00423548831278,0.967163572804709,0.963874672374798,0.989216915870617,0.951520427640817,1.0062161797947,0.931828342832558,1.08631486573498,0.794625287004263,0.962581928252799,1.00423548831278,0.967163572804709,0.963874672374798,0.989216915870617,0.951520427640817,1.0062161797947,0.974904036151092,0.928514014953266,1.1140809409523,0.993499297012862,1.11692823242143,1.00520267516,0.983658674076424,0.96155590500789,0.285363723426019,0.992288839466844,0.980480250672636,0.980676185638153,1.025382431535,0.989872163507479,0.985411595387183,0.98852806014426,0.882608330336859,0.934344561442061,0.998154061731687,0.971089039591089,1.00844016511771,1.00623475862032,0.992794152501355,0.996124211927977,1.01342220584713,0.988793751330811,1.05657648665643,0.99211053400489,1.00077071893754,0.989381411603582,1.02062185012187,0.959768052690058,1.00363042528812,0.857338729122254,1.01647647658996,0.989129487590144,1.00718120727183,0.947117702528532,0.987012934588328,0.98350771558042,1.00593613138949,0.99181165396663,0.943868784359044,0.997988081252134,0.978046069568321,0.885479735264528,0.926007740296564,0.880849992514109,0.967551596487545,0.985825674990714,1.08586714417255,0.934844146465098,1.06740026645718,0.98383277938193,0.98346811516995,0.990042930592569,0.993200678206623,0.983998520714406,0.994495463241895,0.992293888300441,1.05445791427348,1.02366810287824,0.989560616444613,0.997658985001464,1.02495603806502,0.989013174617047,0.993036904736383,1.02922770151807,1.01860734224301,0.992518619420914,0.972637093009714,1.00849694364725,0.950654835102699,0.998389635783727,0.993238778967957,0.993429906093651,1.01776787586497,1.03052812987131,0.997244921097884,0.979804733746357,0.964972881167115,0.991153135488034,0.951559660853174,1.03503897761048,0.915181730520831,0.971587293466605,0.980279955689553,0.974098248335367,1.00791504771491,0.979894294292479,0.926879251837473,0.866365468637769,0.960655423958106,1.02611480095203,0.972620720737144,1.08832007402529,1.0030323162058,0.945266305639932,0.973651939213881,0.995019350834725,0.908741730131268,0.965553018896352,0.982869634421037,0.989862954760199,0.99091458780079,0.995303963974947,0.996547304412819,0.992413787291588,0.991717938635806,0.990592407693484,0.98800642185456,0.990603273354932,0.984631065494714,0.989053177399577,0.991181592755345,0.983027994945658,0.98920240357769,0.991051619183385,0.98585350667522,0.990842730012338,0.988218977307297,0.995250030357247,0.994979406978417,0.990618258969882,0.997189474013742,0.985268644106741,0.990713866774775,0.995230291614986,0.985964840207543,0.991140250233476,0.988647548575876,0.989496438923477,0.991158401224629,0.985237626664337,0.993745506205333,0.987156937768465,0.990198164196062,0.995295735605459,0.989980737945142,0.991581445285992,0.989777968650168,0.989808120674069,0.989513368976966,0.987032044698668,0.987179447676964,0.992154094020841,0.991523713746058,0.990622403072974,0.990011331824678,0.990556486005801,0.992217695449736,0.990800484610577,1.00187815591348,0.993446715555941,0.990727344736743,0.990620120794123,0.991170969824206,0.991151167687143,0.985048662206953,0.99307894884198,0.987528308410843,0.987354156226295,0.992786864305356,0.989512348910883,0.992712352920051,0.991690107480101,0.989450573222651,0.99965448593163,0.987838585928293,0.990728237953069,0.990489966497869,0.986558122342344,0.988419037612209,0.98875791477246,0.986592479623355,0.992588031856335,0.991273349412459,0.989782746033275,0.99826987379486,0.986766586933552,0.988951692148006,0.992548130139569,0.992742746117513,0.991746888583748,0.983928775669607,0.990859259663774,0.991451701837884,0.99541610091562,0.989082462789683,0.990059388430481,0.98626156300122,0.990717183887016,0.993020446261565,0.994989682519309,0.995472262125871,0.991288947991313,0.982810626359451,0.987780229393814,0.993940452940737,0.991565557184224,0.998801223409837,0.992153025336749,0.995057304076424,0.978469164351094,0.991783082202181,0.984203098474432,0.992997093445983,0.990590750054622,0.992908442044252,0.983255253163535,0.989998422814344,0.991346413217308,0.985192488850933,0.985717986917225,0.995063490792378,0.991042617605277,0.993200686751332,0.988239109121815,0.991939409719927,0.987880754175541,0.990516555591047,0.992256851668739
10,-0.210751201764259,-0.231578027349411,0.35066723408515,-0.0518115224393867,0.199065910989277,0.168467797711519,0.319959979059089,0.404996699909297,0.126744710125321,-1.26059701192434,-0.210751201764259,-0.231578027349411,0.35066723408515,-0.0518115224393867,0.199065910989277,0.168467797711519,0.319959979059089,0.404996699909297,0.126744710125321,-1.26059701192434,-0.128138130863087,0.0750163669288118,1.13956640354209,-0.190106702854148,0.202974193917592,-0.031674330484683,-0.100340269404212,-0.328512880177956,0.364335979473536,0.170973637297437,0.137945625493169,0.0175191124198523,0.0382513657492628,0.252654335959766,0.0317712728235733,-0.0486883560901694,0.580697592631946,0.950881896379529,-0.131907125589028,0.202549706260385,0.52553177463496,0.0784949932871177,0.346559764591743,-0.718452920947321,0.2154460749431,-0.0106697084707554,0.327179210893912,-0.463830536055731,-0.202585868627661,0.100861171685518,-2.12984276719229,-0.11595270092861,0.0161943266009825,-0.0983078233409839,-0.0572466337119299,0.00725338307529622,0.0342135816511833,-0.484047551813457,-0.0796519497109449,0.0721268728283641,0.67723410663807,0.287109964078838,0.00685034550896397,-0.0595588982335774,0.0322664120483992,-0.05620263446453,0.102209230668545,-0.220491903403716,-0.23513113525852,0.107683555473906,0.106895023920321,0.116605423712157,-0.509369735756407,0.461251695628015,-0.276213789191783,0.308760630483776,0.317899367587042,0.129723863695377,0.0996748136449955,-0.351549539468837,0.022337713056415,0.258147120485061,0.489015587812002,0.194616313359007,-0.112638630120523,0.00890612619215093,0.118878321909293,0.0982254120201534,0.0143348269520411,0.261214259574829,0.0630838829323731,-0.306084543270649,-0.330455109545905,-0.0626170448832253,-0.506872629961822,-0.495989662818231,0.497091439820717,0.0524791369573065,0.238541193414569,0.0740591289931386,0.108452052606695,0.118583329234746,0.594787165876193,0.0514133309307246,0.0796858620663606,-0.0195682407927857,-0.0360434575010962,0.980349316078884,0.0268222511424478,-0.0954522523067369,-0.420302096101536,0.303314663736194,0.0595199070907786,-0.0141739787869385,0.0148410663773208,-0.0992238625517259,0.0608404039658378,-0.000913983356407425,-0.452082820120431,-0.0640191178791869,-0.0149485640561273,0.044172493206269,0.0242767916088534,0.0157667415270669,-0.0259935457481113,-0.0245419230464391,0.00864711463643106,-0.0510575646006451,-0.247404385607992,0.0574588094001502,-0.074647134049395,0.044172493206269,0.0242767916088534,0.0157667415270669,-0.0259935457481113,-0.0245419230464391,0.00864711463643106,-0.0510575646006451,-0.15086940477816,-0.0323769261459969,-0.000426098327293213,-0.505481563290587,-0.0394268008056916,0.033450078979317,-0.275731398561819,0.0686150006201604,0.0428397457276505,-0.0858865521848018,0.068113467440612,0.00360229944941272,-0.0145254799274124,-0.237387512861717,0.015999144085975,0.516319481748775,0.0252692023144505,0.00953111031033418,0.0277020157536435,-0.0234120592717346,-0.0170585945060938,-0.0150710229193772,0.080129497097,0.0382899164704813,-0.0197006338031934,0.239016725385183,-0.0715202791144181,-0.115191192567142,0.0479060845584738,0.253820791237049,0.0315026162307502,0.0215340261544603,-0.0733317912700665,0.0433298702336793,-0.130546355934702,0.307766668696711,-0.0186474593342171,0.00959242907298968,0.126025887775082,-0.00305024962271058,0.207164544681007,0.00780035859221158,-0.0311311720573804,0.0664967240426497,0.0789163261735636,-0.0208684633045793,0.0350311486760263,-0.0160765544272766,0.0376054055978468,-0.0201803987913832,0.0237088921652989,-0.00463049266139567,-0.0363987110904415,0.333706526654053,0.590549263277813,1.47503193423672,0.00745243406243996,0.332130144788511,-0.302833344062159,1.21563759423459,-0.00132549628998522,0.00133614734827819,0.0990832755760819,0.310692241684603,0.0989527642759994,0.159286937598962,0.463315743833812,-0.0222003130796402,0.164672515894656,0.662149335094507,0.596269354768949,0.0370159670869502,0.0315281082824566,0.020416373502523,0.575462896320576,-0.255809825865731,0.0442033405129155,0.0240720969371044,-0.000943301572512857,0.129671942602324,0.0309600413530065,-0.159474118515152,-0.0191619892000241,0.121642327866829,0.00726725709083831,0.183046432581808,0.0250902663071662,0.0713435243806367,0.00221695385616483,0.0687357038469991,-0.0161354784017017,0.0231646943994898,0.0464919048662268,-0.0602921151167095,0.0134531675224302,-0.128665215966371,0.578432696531847,0.0340701391850233,-0.0123336513616069,1.36419249117987,-0.11453812441563,0.0728280735006779,-0.0231159765550548,-0.0421223895115402,-0.0501265743441705,-0.0157684356165709,0.1424237832604,0.774961598406996,-0.0302259457827033,-0.397730464010092,-0.0172566959711512,0.0641981125340542,-0.0182335922479042,0.00810948347814572,-0.0889895674614603,0.584859675274443,0.0295367339638861,-0.848624276711394,0.194226839239103,-0.0146608431767038,0.0562940673084044,-0.224574345730097,0.174262098693735,0.332626097185672,0.210634653263635,-1.10181933190081,-0.0378449461444863,0.976638652061515,0.240818933846961,0.532762206397251,-0.0073627295548268,-0.046960867615047,-0.0718037371503623,0.0101293047611636,0.1232065317484,-0.856819346912878,-0.0958927777917254,-0.17140312146327,0.231035533262532,-0.226210846428139,-0.344581548672174,-0.0902483849066692,-0.000683701697984891,-0.011121242337076,-0.0132412442481279,0.177485828899761,-0.0391475851094084,0.0197873986664972,0.0204638879051861,-0.0643857347289766,0.926049145646199,-0.00345589581137305,-0.0494809346086327,0.00726339169614751,-0.00879938550597063,0.243150232443164,-0.376450931175583,0.125799592805087,-0.142196339684584,-0.0297527356888527,0.202069345389712,-0.183881885113812,-0.474530299507161,0.00582943724182107,0.0283486610801759,-0.464770082624815,0.193570393849187,-0.133306415046779,-0.0094002945844878,-0.192110216815502,-0.0465392480911071,-0.00862516269130386,-0.0846828622951497,-0.15284352842077,-0.0220105680590373,0.0108495986991787,-0.239913185372783,-0.00862525161025504,0.107233255690746,-0.489926600319898,0.596358704166054,-0.00234040604019566,-0.756262960684616,0.0729262263011046,0.844871165170316,-0.0102710636032277,0.265540754374295,0.356672261041691,0.00827241986728825,-0.162879644763808,-0.28507446742487,-0.0849866057978487,0.0176077245608593,-0.155203129309594,-0.0526255135099586,0.179382011458922,0.487076305084843,-0.0531512350932807,-0.0568261811124335,-0.218531912271339,-0.156781318097951,0.190348892350346,0.281149837566522,-0.0589494000060642,0.370852769554412,0.03733684968687,-0.0520879276089737,0.051749101468227,0.714434295219582,0.0424508107909091,-0.0127461978704,0.0385848195161427,0.00150196966976063,0.330547976132889,-0.223445191543825,-0.0735176590541094,-0.492829123304037,0.0384431279961853,0.226172681843127,-0.122397149384038,-0.769192665410752,-0.0783279101796627,0.292112500923309,0.48236250842983,-1.03806932087842,-0.404684715065267,-0.419760824082918,0.256819329915252,-2.31742491910574,-0.92810482193608,-0.206331178489619,1.32181636565927,0.292112500923309,0.48236250842983,-1.03806932087842,-0.404684715065267,-0.419760824082918,0.256819329915252,-2.31742491910574,-0.92810482193608,-0.206331178489619,1.32181636565927,-0.0159585880799738,-1.06992215923866,-1.9203100371016,0.614519250400714,-0.0146921050292613,-0.626793070777033,0.53309093390676,0.356385400426188,0.214575073000794,-1.42176403860748,1.00007122181063,-0.0318370223310167,0.0490086650331669,0.593673290696048,0.288223809923048,0.213212800577729,0.451515763688281,-1.55295314994722,-0.508448149897915,-0.29637321544501,-0.949825974772265,-0.167114860129954,-0.774321010419323,1.06321016418616,-0.990999100198755,0.271530280616249,-1.06695847292692,0.868982801195172,-1.78717303316602,-0.102575871265618,0.838356519214812,0.466526420710155,-1.17646082174331,0.278160532713759,0.268158062749853,-0.441433228824358,2.11894113697463,0.695321210324012,-0.97116813382041,0.778689475153586,-0.877805566879265,-0.169751385203416,-0.472956229465059,0.285068605532615,0.0856509471381821,0.387545867363871,-0.851484068003962,0.662724045401586,1.85773572915857,-0.0132070015878464,0.245503930894699,-0.325629934795572,0.333409626873807,-0.760169351693283,-0.989659267245039,-0.242492178331444,-0.586510007361079,-0.160728410270641,-0.184136463548159,0.840260444923796,-0.349140467536132,-0.626782466494873,-0.74960774275626,-0.31649470069628,-0.653526084794571,0.147739321584141,-0.286311715676912,-0.0406137140765139,-1.0787075327082,0.142459577354709,0.0717617720592046,0.215303103520227,0.900743983819759,-0.16616574027238,-1.26923272913243,1.81550413324126,-1.60835229575909,0.849273654001927,0.74185896013734,-0.289265865486639,-0.0685535371724483,0.658451607604049,-0.787487749772678,-0.0263201776327895,-0.307159712778076,0.058352618638338,-0.281321143348612,-1.61488330500312,-0.117452289254367,0.720415397346379,0.00364423565266497,-0.093465780632941,-1.16281166862853,0.0049475298464752,-0.301072277464417,0.535060414661619,-0.249093197395698,-0.0474589816203243,1.68208632384106,0.249239174357893,-0.0334970133510583,-0.0641368626075613,0.133679970055357,0.0227321043380357,0.788874332230316,0.750361790852694,-0.00429388539387682,0.0690756877108541,-0.23150035087975,0.135440200411092,0.0444401773013521,-0.0641368626075613,0.133679970055357,0.0227321043380357,0.788874332230316,0.750361790852694,-0.00429388539387682,0.0690756877108541,-1.10447106405069,-0.0508175031090808,-0.0249601722989218,-0.471568632897908,0.213319834394849,0.17688093291701,2.05637564090185,-0.223620372810837,-0.0153494918598856,0.0260800571759437,0.0561927306714672,-0.149982936638398,0.0333859454164235,0.311539675309785,-0.00448148306635826,0.121953526300437,-0.0918782586386907,-0.119472493203452,-0.120785795355607,-0.176288284005532,0.221774333030712,0.181580304106014,-0.208785012377342,0.137358980562017,0.0189811445505064,-0.428980573034363,0.106540328745965,0.991054902112146,-0.0520681831784598,-0.441913068568844,-0.0224821708780981,-0.022190721701817,-0.0351742644853411,-0.00914573063128348,0.110538126250699,-0.760194921107565,-0.0582501669423441,0.113031556606614,0.0802060887439668,-0.0127853070329718,-0.0545268989626949,0.0307458828437972,0.0378403366874563,-0.185177882709241,0.0376837446917952,-0.0265390916317187,-0.0142697567193306,0.0124897675102834,0.0014699230685095,0.0217910815535208,0.0118167910740832,-0.0194988517960451,0.238942539063134,-0.635288294171383,0.592025125490556,-0.164062264008389,0.6964748034944,0.351766825357162,0.916070798106865,-0.922483636786267,0.121687550605611,-0.0100990849057127,-0.394823951894704,0.00304284372736237,-0.0522018524396819,1.04990387147409,-0.789010968003223,-0.0104169244055283,-0.154547046618428,-0.0878318872266764,-0.212480965980426,0.56398442497088,-0.0810034511706861,0.0420102638294988,-0.590530199823887,0.578310197844974,-0.101515582656258,-0.0315681216842499,-0.0143177882270471,0.42590426520172,0.0464396763396801,0.35587920522531,-0.183141750793795,0.0264518222718673,0.0898819189825141,0.347340925301266,0.0250757915929545,0.0380802202809325,0.203276210456472,-0.117366005768855,0.382211442593596,0.0890213709653087,0.0181785243408905,0.228016953945893,-0.152519320313339,-0.129289190249842,-2.08789019023545,0.313271901350256,0.111027717883322,0.108352590309654,0.0375902288703972,0.0254459894024144,0.0237479858665154,0.0632993619921154,0.0181982505429502,0.045297732179245,-0.317696477921701,-0.94045424739916,0.100324224683248,0.459972176841517,0.139362406976809,-0.546984916360482,0.088676901795342,-0.0422818407573815,0.0763424166084702,-0.861572133793337,0.0104284532227534,1.14701988380451,0.614142085301609,-0.125568540878293,-0.00797378666824386,1.18411794593811,-0.187775387983218,-0.252374716921517,-0.0505413262030349,1.61687829651252,0.0102269432006533,-1.18396538575505,-0.411220577490509,-0.776920499516159,0.00565086328635784,0.04629338831582,0.117691469928148,-0.0186805646825324,-0.0528709400544678,1.30864358263577,0.473744520725457,-1.70225737893411,-0.374694620559346,0.403389397349205,0.45571614544729,0.125160446107772,0.220396073501987,0.0104308051187949,0.0409012870467313,1.16953302396465,-0.0961469517339917,0.231306270178543,-0.0279993284106684,0.0364611464359733,-1.35432936593286,0.0410804262899169,0.5262709971814,-0.015749067102172,-0.0168347349954969,1.46128111370259,0.523051785292417,-0.0841025789127921,0.349248154148065,0.294945759207667,0.0757337272404185,0.137021696328669,0.568320079626423,0.024323587687583,0.00839174596689132,0.48320015253534,1.1566394785418,-0.072453231263926,0.0152908142737912,0.940709569999758,-0.800445268308725,-0.0766537390496726,-0.446125345628732,-0.237681685918122,-0.0670065145915911,-0.0145271081500051,1.90329960971845,0.00302212863430288,-0.0094160674646209,0.534915301790999,-0.901464752748494,0.0580608231562991,0.693591052250635,0.0441270185538016,-1.07063496076239,-0.264635082524066,1.68649852578477,-0.433969361199171,0.0475920132876965,0.214383512141161,0.470864287966019,0.295469861089793,-0.0186722182731256,-0.0380586581300717,0.107494421722236,-0.221568684159046,-0.563789309458956,0.333358727425978,-0.276064685511256,0.094123111838568,-0.740915431299968,0.198877216542063,-0.197709466535697,-0.0931492607107352,-0.226717041994033,-0.0116180169915463,0.1412229607655,-0.0445291200595612,-0.956225631125073,0.194787358117607,0.0254468555147818,0.18789799846325,0.00999302153960299,-0.317989050125996,0.348319595345824,-0.594535848649897,0.474840451884998,0.383273266143115,-0.263606544567355,-0.683692044001204,1.40336830764851,0.0349460109885229,-0.640597673811762,-0.685470350667157,1.29291885333438,0.0667320684147522,0.437123647895086,-0.641168875715013,2.28746529537155,1.35295713321801,0.706261616790157,-1.46174433867963,-0.640597673811762,-0.685470350667157,1.29291885333438,0.0667320684147522,0.437123647895086,-0.641168875715013,2.28746529537155,1.35295713321801,0.706261616790157,-1.46174433867963,0.322974081380931,1.48377710508072,2.30765367754066,-0.267727992927956,-0.258198984970451,1.10833984050458,-0.154730136044022,-0.502738645650018,-0.134175152584066,1.76139377994684,-0.291566512491199,0.0493770178967294,-0.134795152092803,-0.128734692507295,-0.83981377338256,-0.470374745012323,-0.995746378578273,1.87742088247532,1.04584915149678,0.56955553406576,1.41835824411997,0.493740116029724,1.1658329325844,-1.14642033926827,1.37934604176205,-0.050420962707244,1.38313489813016,-1.21546498361508,1.75540394519959,0.364628523572766,-0.155243045344864,-0.113153225908102,1.536671951021,-0.118259228024012,-0.593395913999575,0.674295726826664,-2.08318292958027,-1.13424392319593,1.39746048257586,-1.36588987789163,1.25423183857805,0.241463408635244,0.820725561187832,-0.656711307590695,-0.270255044872654,-0.177369194958078,1.08469694297526,-0.19369391893252,-1.93423946069713,0.361353760206233,-0.79511876642424,0.891176926530441,-0.586519863939822,1.38815485525229,1.24839950292229,0.397875727067739,0.245577101671615,0.543756980284313,0.260011969660659,-1.25838595733199,0.141991901938567,0.802312623565919,0.992878461460509,0.316331334693548,0.880164672851532,-0.492109518896756,0.447723882225127,-0.0944389102083762,1.91860529265655,-0.122255765759164,-0.591991234808959,-0.423077462249005,-1.31013207812397,0.824667472465053,1.41565325950711,-1.69634265224805,2.32917352961348,-1.218613111862,-1.30043580361086,0.556668534895286,0.0458627944774567,-1.2914089779654,1.06751236699844,0.0903788746809217,0.0585562263173347,0.0296999532717694,0.0790057418236276,2.24020098907379,0.40775124386052,-1.13867545731921,0.316872972275407,0.129686267867746,1.49156605298319,-0.00510947311162341,0.344335534834055,-1.01168938117556,0.787156779405078,0.274602646699335,-2.00800259540129,0.0457665178136069,0.152064423042782,0.111934112418927,-0.107654242844239,0.155076182979292,-0.326560200091111,0.0581878598162595,0.123642142631241,0.0544503865301139,-0.112417182733668,-0.454199103615091,0.00362081001222331,0.111934112418927,-0.107654242844239,0.155076182979292,-0.326560200091111,0.0581878598162595,0.123642142631241,0.0544503865301139,1.03360078096819,0.0518278589202755,0.174705789067102,0.774952568974074,-0.403831057052349,-0.225340322977708,-2.08335891457682,0.31267537450713,-0.0626457623545696,0.00515438097696263,-0.303546023901935,0.42240533326339,0.263149656380236,0.0784592384589668,-0.0519631630198941,-0.804733341169692,0.337415073075583,-0.144772268793549,0.140757491120159,0.129163479766121,-0.195171615719436,-0.168409289650287,0.21918757879186,-0.264358949096738,-0.163572241474891,0.333374032433062,-0.154821117497646,-1.05199253284804,-0.0903740967606925,0.583795110754498,0.166213417737441,0.0286586984576842,0.197623063963281,0.0220876548021209,0.161337344148897,0.696171246651005,0.125221003261094,-0.128436704468593,0.0189645550264378,0.0513155616652782,0.117322673668912,0.608324689055898,-0.100846028569976,0.520826745627175,-0.132771997046146,-0.0925151431367313,0.239557236557958,-0.00782910907126529,0.378728289823061,-0.0392878337386369,-0.0103445706660796,0.0190489614707797,-0.444309587829386,0.541550733466466,-0.329649894211765,0.382972133857504,-0.12884296038534,-0.267853355777728,-0.740523131999812,0.698003943347294,-0.20593931511442,0.00444073222727866,0.428315842215519,-0.0370394970177073,0.0544756629712825,-0.622377467390366,1.02821759125685,0.020358326090192,-0.044685660825764,0.396158980021747,0.163156182000375,0.0365318583381136,0.0532476969560872,-0.112028961195739,0.344702993734141,-0.487102323042099,0.214262017318254,0.0237000463289025,0.197085906713397,-0.889921400041858,-0.162593780997683,0.0500035027150744,-0.0473312006890118,-0.611377194120579,0.0825755144332515,-0.553026133971122,-0.283720867466778,-0.110683892697406,-0.482216384386717,-0.0901937372536547,-0.371530635147215,-0.101822402021843,0.0535054430935753,-0.110822232856178,0.322047382959541,0.233142356623322,2.0192813253606,-0.294552748846593,-0.323097897331323,-0.109077531362987,0.212876203551408,-0.0530687934208222,1.75426214607477,0.000107841929391004,0.00313919973101402,-0.0709365399663577,0.0740054570232262,0.178200148946283,-0.00711290193614664,-0.0805802487572694,-0.0152112578595721,0.114002190991772,-0.00421044300751422,0.0242892873840534,0.0010275139108728,0.167111859497059,0.0129668868917313,-0.187427546740792,-0.114588024554148,0.322691197593518,0.00705082385269551,-0.207657621669537,0.0615811731337276,0.057660688124791,0.0177771160193036,-0.273093794215694,0.0140052786294573,0.222065948587509,0.0938558783893898,0.172411115992738,-0.00502175528335707,0.00674994989106704,-0.00688277321822495,0.0246053113297928,0.00576958010776447,-0.219118484373781,-0.102075567426927,0.479042779481673,0.091850038861441,-0.0668971678216649,-0.127678008184352,-0.0142922555066518,-0.0413792224679183,-0.00748890231631024,0.00419536549504397,-0.239487665566725,0.194919957283659,-0.0599652513662861,0.0186408947310507,0.00609398808030366,0.260328594032306,0.0296557023451252,-0.0798845974356013,0.00582064677410337,0.0256336917242392,-0.0337574326655992,-0.0888840046465056,0.0341405849009469,-0.0765125031192938,-0.0449247156181772,-0.00593199273005229,-0.0172375142728423,-0.0925191647895385,-0.0210450700385014,0.0139143528018539,-0.0688542467145857,-0.21139752062002,0.0304913878707322,0.0138261199206196,-0.159797980475556,0.168396951503147,-0.111475826005931,0.11323469120637,0.255730021034083,0.0453251197535668,0.0157145436466489,-0.432297310259565,-0.745808628086848,-0.00391294952946436,-0.101566731652248,0.174627941850758,0.319094646810172,-0.113251794875154,0.000850779967813679,0.201911529444658,0.221733131119897,-0.394134024834138,0.0575785076778486,-0.086634749908321,-0.0235410317387566,-0.072425074059894,-0.0407833955289214,0.337607345038402,-0.0198474103274144,-0.0160671878946444,0.0511385296914888,0.107218123847165,-0.0564005745638432,0.514192559797612,0.140291995014337,0.162025046631433,-0.025960600689081,0.031690585735177,0.0213891948990459,0.046400472638418,0.0146194169025253,-0.0304160204076798,0.0186380427134539,0.182880235627583,-0.0271710694610588,0.176132902508935,-0.0243589979069732,-0.298888667081187,0.0531507490655739,-0.0569590424779322,0.141069414165189,-0.0704744735637444,-0.0573457942369173,0.078800267375263,0.148415542693336,-0.239300751869206,0.0145408487945975,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-10.3190947443179,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-10.5643056035493,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-4.06515496027177,-3.81190507520219,-8.43789475371794,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-6.68477481829943,-3.73631141115123,-3.81190507520219,-8.43789475371794,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-10.636355769205,-7.57108232604348,-0.519418213170828,-0.519418213170828,-7.97745575310695,-0.519418213170828,-0.519418213170828,-2.76789898027699,-10.2282874462761,-5.92355297417902,-0.519418213170828,-6.47317257893319,-0.519418213170828,-11.4237019173114,-0.519418213170828,-7.09623247909937,-0.519418213170828,-7.36093165733091,-0.519418213170828,-10.071093914845,-0.519418213170828,-0.519418213170828,-5.20879939340891,-7.43204818961276,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-7.48046370309505,-6.00202979048807,-0.519418213170828,-3.69828097505471,-0.519418213170828,-0.519418213170828,-4.58215266203989,-0.519418213170828,-0.519418213170828,-6.34628436468435,-0.519418213170828,-14.9742098162815,-0.519418213170828,-0.519418213170828,-11.0140935395042,-4.21289298395479,-7.76605865254399,-5.09491487594789,-0.519418213170828,-5.47720708472284,-5.52630064976697,-3.52734858388488,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-4.3994341812885,-4.29076152412968,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-6.9487947419724,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-6.06481762192967,-5.86131946092234,-0.519418213170828,-0.519418213170828,-0.519418213170828,-4.59696802161879,-0.519418213170828,-11.6690763850427,-6.532844049045,-0.519418213170828,-0.519418213170828,-11.618154754047,-6.69899011044045,-10.0262188486008,-0.519418213170828,-7.58188246495857,-0.519418213170828,-0.519418213170828,-0.519418213170828,-4.46273539944506,-11.9902891595814,-0.519418213170828,-0.519418213170828,-8.2127165948216,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-8.66238114172002,-12.6570930196629,-0.519418213170828,-0.519418213170828,-14.526954337538,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-13.9827811784838,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-14.3977957702747,-0.519418213170828,-0.519418213170828,-13.9711797339912,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-14.427277586457,-0.519418213170828,-0.519418213170828,-12.7828391352998,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-13.512382608949,-0.519418213170828,-13.7594158626894,-13.8261725871009,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-14.760612938061,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-13.8340455750138,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-14.6188347052769,-0.519418213170828,-0.519418213170828,-0.519418213170828,-12.8108806992409,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-13.7075315447787,-0.519418213170828,-0.519418213170828,-0.519418213170828,-13.6695832958277,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-14.7947624475407,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-13.4493628548029,-0.519418213170828,-15.2190127607463,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,-0.519418213170828,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.988800108647551,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.988367842297955,0.2,0.2,0.2,0.2,0.2,0.2,0.855081155995357,1.01217903000245,1.00423548831278,0.2,0.2,0.2,0.2,0.2,0.2,1.10754462091997,0.847832638299245,1.01217903000245,1.00423548831278,0.2,0.2,0.2,0.2,0.2,0.2,0.932755177724194,1.06789905693997,0.2,0.2,1.02924744613395,0.2,0.2,0.660866126994108,0.976785741408357,0.916330147616344,0.2,1.025382431535,0.2,0.985411595387171,0.2,0.857250619484291,0.2,1.09689473139559,0.2,1.05951997358907,0.2,0.2,1.05943033103031,1.02317590622291,0.2,0.2,0.2,0.2,0.2,1.02062185012187,0.7711585073411,0.2,0.80629304004398,0.2,0.2,0.985130700995734,0.2,0.2,0.929921477888134,0.2,0.99181165396663,0.2,0.2,0.922056499663046,0.941775504446316,0.899701122041092,0.832260539428648,0.2,1.09619417314981,1.08586714417255,0.948733575066921,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,1.04275617086251,1.03413843028369,0.2,0.2,0.2,0.2,0.2,1.02922770151807,0.2,0.2,0.2,0.2,0.922674982509523,0.977647271847435,0.2,0.2,0.2,0.97505698636901,0.2,1.00333816866877,0.964972881167115,0.2,0.2,0.992719598855611,0.913786911809976,0.962972926844806,0.2,0.817353496990505,0.2,0.2,0.2,0.94933475104481,0.900399640700859,0.2,0.2,0.926284130258684,0.2,0.2,0.2,0.2,0.2,0.88144454695377,0.982869634421037,0.2,0.2,0.995303963974947,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.990842730012338,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.988647548575876,0.2,0.2,0.985237626664337,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.987032044698668,0.2,0.2,0.991523713746058,0.2,0.2,0.2,0.2,0.990800484610577,0.2,0.993446715555941,0.990727344736743,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.989512348910883,0.2,0.2,0.2,0.2,0.987838585928293,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.989782746033275,0.2,0.2,0.2,0.992548130139569,0.2,0.2,0.2,0.2,0.2,0.2,0.989082462789683,0.2,0.2,0.2,0.993020446261565,0.2,0.2,0.2,0.2,0.2,0.993940452940736,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.989998422814344,0.2,0.985192488850933,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2,0.2
11,-0.0249857203710135,0.0979119540666959,-0.360313339799029,-0.356464246803914,-0.10898879935815,0.235143860900612,-1.25284117938231,-0.22422675988298,0.039999611219378,-0.169435280453773,-0.0249857203710135,0.0979119540666959,-0.360313339799029,-0.356464246803914,-0.10898879935815,0.235143860900612,-1.25284117938231,-0.22422675988298,0.039999611219378,-0.169435280453773,-0.0616516711840987,-0.568066859078991,-0.269464971582952,0.306780828203495,0.121866691419641,-0.368105369902906,0.31894552556147,-0.0491196680690749,0.440461112220022,-0.729270743432616,0.860712415933559,-0.00265517851063653,0.0401471473227857,0.650384277895493,0.130082750045805,0.064252429769754,0.667622470849067,-0.203123367657123,-0.350322102086425,0.00433452149621266,-0.127045774681766,-0.00570237165182921,-0.167086687877818,0.0976190086966667,-0.405689329240961,0.200322439378845,-0.382887045516019,0.144328050522375,-1.33711961065289,0.0616297914371638,-1.06055677501969,0.260045755796626,-0.699209109580619,0.117298012900361,0.0731238289290336,-0.244838066084709,1.41459109612655,-0.00849948228526357,-0.631284972711708,0.478524784326716,0.0306325846586099,0.126172884087371,-0.250431251290567,0.0771374549794019,0.0518278383328805,0.230704860961125,-0.442618139920098,0.316583865167544,1.00904442118367,0.139383397989589,0.165766162871512,-0.0267287247674929,-0.236613011293441,-0.0362152982969228,-0.829216473978106,0.104831358014172,-0.184584174306107,0.0596552005198379,-0.0229914796369505,0.197592062497889,-0.242051818375836,-0.168753238913624,-0.0547691488964221,-0.0410943472399227,-0.48734473192661,0.0564261989405935,-0.0610008538074879,0.0237705685980392,-0.561757566868995,0.295011420172919,0.0283695993884512,-0.134349640839376,0.266474927284378,-0.0625587695050343,-1.21505413034731,0.808793348384388,-0.537213944566586,0.529318136431861,0.594703990021339,-0.0916384585200242,0.0402519530359008,0.42830287160519,0.015288415044302,0.0416188884928372,-0.170156876113338,0.0370387540501829,-0.247312221064441,-0.175025408050123,-0.0133746848085064,0.323113278702269,-0.280018470840876,0.188904408360819,-0.652753916049572,-0.0150990046530936,-0.172932459492993,0.196516192632391,-0.0263665291742294,0.00308938216425535,0.688299228615649,0.151147701289281,-0.00993190709582042,0.000923543144239297,0.105887774540159,0.0527834370765718,0.563319183104597,0.58047356337389,0.024039883138012,0.0138982242234285,-0.402256823207951,0.0870402296669553,-0.0176075525230901,0.000923543144239297,0.105887774540159,0.0527834370765718,0.563319183104597,0.58047356337389,0.024039883138012,0.0138982242234285,-0.851502714525562,-0.0579304772057956,0.0110764436223033,-0.660106062597908,0.0875216519470377,0.14187375017584,1.12198242474004,-0.084685416545693,0.00854985310706189,-0.0430789262807002,0.051371598032541,-0.0465911991382843,0.0485947358124408,0.0724832124610847,-0.00802195012652828,0.382540785710852,-0.00261623424216285,-0.106479860701972,-0.0621396574339202,-0.143465249831165,0.139581594040392,0.101906030235816,-0.0704104265954131,0.0919977796794689,-0.0248640587267978,-0.108188708258547,0.0126440567798465,0.542089213777334,-0.0154196640192329,-0.0603785692991782,0.0235252879448513,0.0120807208960967,-0.0612427048458147,0.02722022375984,0.00669731175522408,-0.26636218532529,-0.0493308777334537,0.0801951343639353,0.172375025132152,-0.0123529316890713,0.139460539351983,0.124840884132093,-0.00680459551657828,-0.0207544053974504,0.0727088788314995,-0.0565669301407719,0.0505749067635637,-0.0118081420089204,0.0821666949084906,-0.0127523894419599,0.0279655261597923,-0.00684704049552888,0.0985034381868776,-0.153218458874221,0.888745082286542,1.10091715452874,0.54003739172068,0.499074809982024,0.372979265698173,0.342119048198156,0.0709747910218195,-0.0109630084781355,-0.174253564805418,0.251240288136254,0.0503448847546544,0.882954689575748,-0.112761201569266,-0.0181137725205324,0.00718480516995594,0.510724852071911,0.333453942168326,0.476690807890145,-0.0223013591506377,0.0348740959845689,0.0464152458413626,0.181702286876772,-0.0202283231149094,0.00519135703478767,0.0197727249094521,0.301680626680731,0.0429799447259368,0.161651245215871,-0.167488950581522,0.0271550098218338,0.0994276951353938,0.349343500863142,0.000613486708513789,0.0724926706076203,0.0867906721338838,-0.0558616673973334,0.235097835183384,0.0684195732570001,0.0655390315066397,0.119128897832975,-0.0568012295556455,-0.178343596013451,-0.900271617007214,0.233291078222045,0.0366527572765703,1.16227179262791,-0.0241300709541343,0.0667656097436257,0.269659820733894,0.0170626760763029,-0.0294012774458978,0.0117058891927816,-0.127118753243057,-0.114574606695342,0.0570226661792964,0.0290225007072935,0.0931324235178835,-0.368278227052151,0.0617379725603338,-0.0235895709133465,-0.0142930919603348,-0.197580254952961,0.035915766715571,0.20169184381982,0.63151791429873,-0.0724636598492259,0.0374433914823261,0.737337124276201,0.00360613630168282,0.0781414164368201,0.13972311268494,0.37849309166245,-0.0100227425061044,-0.140133919635921,-0.126288418790395,-0.165471854516374,-0.00466421317911087,0.00763101966767368,0.0297116852036912,-0.00175761450384055,0.047692305882073,0.321223996369185,0.287028809088838,-1.4238828974641,-0.109936021428608,0.128628768389334,0.0748407217710516,0.0197458093689339,0.169198862883095,-0.0105431807040903,0.0230047079597248,1.03546819745236,-0.0711464511829156,0.191077273439626,-0.00176608880386837,-0.018899586469274,-0.312197968122366,0.0428552522999333,0.365368040606893,-0.0093556794510989,-0.0181589487624457,1.34963619162251,0.0973521553951219,0.03984015033952,0.158709336765838,0.198033890858008,0.221104680921593,-0.0373185905441398,0.0641089264418362,0.0170321691294947,0.0308241002540663,-0.000347695799990996,1.0464904775343,-0.16779835498259,0.000883522241482137,0.566762024885197,-0.651231405226196,-0.075345404443864,-0.404546548675018,-0.267246323196328,-0.072281842753856,-0.00588922774621565,1.26208658867061,-0.124218555361644,0.0711345804138602,0.0236512421664452,-0.212314602751856,0.0878217624481289,-0.069033696061305,0.0995783572384353,-0.145551501217049,-0.177706284807987,1.49607365947987,-0.0482746354202331,0.0374836129105778,0.0295189859154532,0.139717899161387,0.152679810397381,0.05908126740248,-0.155849411202533,0.0482486879695162,-0.0293112209566842,-0.0518055169201891,0.22333907756475,-0.186765098587219,-0.0877753706502919,-0.68840440480218,0.304513447451048,0.0729596062018215,-0.118084280509619,0.13159068005579,0.0307555133439887,0.0697843939725027,0.0101279503169264,-0.171272435038474,0.182286509435853,0.0345471205937966,0.171476485965906,-0.0298604354177776,0.0195921148634049,0.0975002519030605,-0.520233818572406,-0.0205599290182174,0.328371604296713,-0.0119648614141966,-0.622011666163452,0.47694221595917,-0.0364177135994471,-0.357376427952233,-0.248922648194156,0.332940003651862,-0.297022384673033,0.0527056972753429,-0.3567535105031,0.128408191321989,0.500172017736637,0.501813719877813,-0.332238692892712,-0.357376427952233,-0.248922648194156,0.332940003651862,-0.297022384673033,0.0527056972753429,-0.3567535105031,0.128408191321989,0.500172017736637,0.501813719877813,-0.332238692892712,0.286014342110882,0.444576139163816,0.572306580809021,0.271917285358802,-0.240758771289947,0.49399539188645,0.323984362440368,-0.192658291626586,0.111007969592473,0.419829400454795,0.639007675673112,0.027634748321849,-0.0838103845515312,0.443592316806937,-0.526631393842705,-0.257898362342075,-0.476462439764543,0.480604115388434,0.531630752034521,0.294034703665556,0.542390036561949,0.326916058639016,0.436780493503736,-0.212068144699523,0.448933125545545,0.2006541499656,0.382763873042115,-0.427421670889578,0.0453233066864397,0.269233312938521,0.389595322944312,0.296042361994577,0.394358666723886,0.137467343862058,-0.336810506911663,0.23856709828238,-0.0684817171071715,-0.493155861908951,0.437546984255409,-0.589822260474123,0.471653597195051,0.1098139771028,0.349236456224716,-0.372351808666949,-0.185684481257141,0.183418060189834,0.271414184652065,0.391366092404768,-0.181679485246469,0.347610523895491,-0.533005554334283,0.560297324838551,-0.298824218514945,0.677783036952962,0.276132401178524,0.193690190237802,-0.264952067231757,0.382411392601635,0.0897250937280364,-0.469077212648432,-0.178132884393909,0.232893562827739,0.319208869404579,0.0267725928100736,0.233911798151431,-0.343441308540109,0.176898034564337,-0.126290360293418,0.849977957895646,0.0466655803579233,-0.488311564807175,-0.237089065865913,-0.466535653529818,0.623912141333751,0.159742944255681,-0.0289276689561668,0.819761171054379,-0.388446586292334,-0.541984869334083,0.272914698921595,-0.0155466899067479,-0.629802101496816,0.357627574185722,0.0704825000318561,-0.222695422064076,0.0777323687488093,-0.175322283529041,0.763419765836177,0.294135942145051,-0.436046679601835,0.256200932266447,0.0598399587748084,0.375368269083426,0.00374149174154509,0.0536676064829955,-0.493616819174285,0.520530204719541,0.222466426297702,-0.447022846569086,0.254797179566078,0.122184264983466,0.0443372098595398,0.0243308798749401,0.178337488022897,0.392471736696628,0.732522631019511,0.123462840117106,0.118447640614381,-0.33599830439427,-0.311003686172308,0.0453364471922775,0.0443372098595398,0.0243308798749401,0.178337488022897,0.392471736696628,0.732522631019511,0.123462840117106,0.118447640614381,-0.0233013826483744,-0.00689357848648016,0.14982924186927,0.251661210547235,-0.201236353142303,-0.0593332357404507,-0.158570292325942,0.110998510468931,-0.0678138642314459,0.0168279075431405,-0.222060717459189,0.275656234092889,0.280724176804127,0.338811223204539,-0.0554863503881691,-0.596787672799488,0.248993941536054,-0.242170827697253,0.0328452756216377,-0.0386714334029152,0.0213461109231748,0.00136421581325744,0.025574542901874,-0.123272104290013,-0.148808522219236,-0.0534881904484775,-0.0494368251066719,-0.113718830731484,-0.131595723964129,0.173834268703181,0.14722293014237,0.0144758991335091,0.144291519049134,0.0123445195782222,0.231415775136427,0.0172638355679026,0.055968075200766,-0.0247764999604695,0.102878080474002,0.0439295133069893,0.0750748266049456,0.606099693623608,-0.062425591255073,0.339263975486272,-0.0898036492899342,-0.112943336390684,0.208985026292941,0.0109432599178023,0.361942173615629,-0.0187566436630673,0.0105776187493656,0.00552689509590167,-0.219971460818657,-0.0288299717162663,0.287948101385207,0.360733854405192,0.513639347027197,0.0984176162848271,0.0885021645366157,-0.0480423232986751,-0.0877870450633925,0.00057313426802985,0.0604342791984469,0.00760633959326044,0.0163852297711341,0.361225008207681,0.31022111314413,-0.00204812112038915,-0.167723409782838,0.353673671897489,0.0200986656089732,0.554466356856103,-0.0159788580022745,-0.0649064539096481,-0.145997299957247,0.0284399018093254,0.124474293052297,-0.00524595876548931,0.179105511938819,-0.44950262941888,-0.10767041847562,0.348860157240319,-0.219971781754777,-0.552265813779993,0.152818275249927,-0.191293955381827,-0.254306266800975,-0.0647862669262295,-0.268519643868567,-0.193851016087245,-0.000780257203545496,-0.00742920614167326,0.0657620394598866,0.0843306663227419,0.1689819720878,0.097818558185115,0.0930891490047358,0.00138271973167935,-0.217420319961667,0.134711319329103,0.216519996532863,-0.0268255134285741,1.69497585990978,0.0441653667624089,0.0182107661649614,-0.0192190514327452,-0.206062885280716,-0.595249776588292,0.0895145408055867,0.307308087368019,0.113138575270708,-0.384721131076814,0.0833511630482668,-0.0228621552312405,0.0646481147830663,-0.549193140228722,0.0199742061947215,0.77377204308045,0.472294527377191,0.201736277536776,0.00904005494477087,0.838817377137256,-0.086704017681199,-0.148680785833206,-0.0131774878553957,1.07777165273141,0.0161805085306815,-0.748588590660363,-0.255623363780315,-0.48511381935656,0.00850203738231801,0.052375995641533,0.0943405150238463,0.0152034582010262,-0.0334700169399495,0.890253608992264,0.328422136475785,-1.09214635217074,-0.22180139495662,0.276500985892312,0.263260373839816,0.0894797898525635,0.156217739116982,0.00157796637173862,0.030944771604311,0.834802344102299,0.103635912904108,0.1584311770593,-0.00911373242128894,0.0237343430704298,-0.872575474985246,0.0698680938225553,0.388345061886406,-0.0126587887259473,3.64272542993475e-05,1.31669837792091,0.339959727515694,-0.0361280806536622,0.227490511353279,0.226788960897668,0.074707937179602,0.0882956082270872,0.378576785236434,0.00697034528093876,0.0181288177039138,0.323909673028684,0.850250243226192,-0.0408239529460387,0.0230233442748297,0.676592374736062,-0.557678602660038,-0.170310518538229,-0.311693907077838,0.00883129339342266,-0.0102100945553462,2.55042367119061e-06,1.28676347830481,-0.703585659099287,-0.00364968115560068,0.33346816071585,-0.587316803919565,0.360470615038741,0.439983904067044,0.0568012585349508,-0.685548654480161,-0.0369107819261256,1.16716812332093,-0.309998884314261,-0.0412899000984917,0.144449622170232,0.323172818684136,0.227153500900962,0.308868878911569,-0.0669579606295648,0.0766843459038653,-0.136603098164919,-0.348976463410473,0.239370282382569,0.239196336859043,0.195776672370303,-0.526676265048738,0.170374770277998,-0.127980846142855,-0.076837891682981,-0.1301285280877,0.0103353115951129,0.0831479707688446,-0.0182382768835985,-0.609007778142031,0.144330056507927,0.198750903251994,0.156692005027266,-0.280878311246943,-0.212216395391335,0.235991056108822,-0.402857974018935,0.307152535951423,0.290167853805561,-0.148937266375546,-0.482169395253552,0.950686705684074,0.0308380677355381,0.629576696852307,0.602599403238526,0.260744715731198,0.476444536167303,0.0299742085995883,0.179261566981543,0.600673551140941,-0.713028903106925,-1.13855166142222,0.790662385042865,0.629576696852307,0.602599403238526,0.260744715731198,0.476444536167303,0.0299742085995883,0.179261566981543,0.600673551140941,-0.713028903106925,-1.13855166142222,0.790662385042865,-0.696485985954104,-0.388593748416222,-0.550355010511803,-0.470310750721619,0.275159097474799,-0.340468076570575,-1.07581503038687,0.393600688045361,-0.870240804190682,-0.125441307863899,-1.61861562030058,-0.00728094403358196,0.0127720309493154,-1.17538805190958,0.840038370072597,0.343900915485212,0.401496730434025,-0.520600002039984,-0.577508797859969,-1.01336402470589,-0.848191056028577,-0.385003927194851,-0.556378059170677,0.277727215798275,-0.182113955000332,-0.426247863282206,-0.47870829770509,0.609025992248073,0.866701452583143,-0.512209624617093,-0.155528703649695,-0.0523177812438933,0.384685649608665,-0.450959316302477,0.971329530374758,-0.139163072903203,-0.884768439927841,0.759578983851165,-0.208845532045685,-0.166560938140869,-0.810656720259384,-0.172650138520198,-0.261721588163612,0.547849358381817,0.697430056290339,-0.777570078278576,-0.524763310922313,-1.08986733168618,-0.309744893512696,-0.776330970472307,0.97943901224496,-0.387336393140479,0.404733373506134,-1.45107212726459,0.493013243305595,-0.624084551076035,0.340187132091068,-0.0975192893457514,-0.0818842776295337,0.497607964601234,1.02083793338693,-0.600604979007797,-0.676176998746698,0.111586736779357,-0.000722459781776409,0.56712303877293,-0.0702709342276825,0.254146582442468,-0.895186627829658,0.0032688602536958,0.702444391222945,0.66008485297128,0.620860816592271,-1.04019781985247,0.857677078372419,-0.399330895828962,-0.974198909637287,0.179358195738729,0.701292715020393,0.000958067293211337,-0.217904806585209,0.751819131997745,-0.614218428219419,-0.0172977932760194,0.0203911992324417,-0.0366403150449802,0.463751824525418,-1.12848629289285,-0.526855829516017,0.51113310215327,-0.0280842022566813,0.0340721689688481,-0.353634137526702,-0.0060910838533033,0.0963825107583294,0.950090773403226,-0.892866685088702,-0.517973309963015,0.371900823280591,-1.05995093415737,-0.183089259939431,-0.069101623383566,0.0823892217797404,-0.100103054981462,-0.685348383465384,-0.509543364908696,-0.184322504255122,-0.239096424881912,0.285653676996484,0.518369798191212,0.0205966742255047,-0.069101623383566,0.0823892217797404,-0.100103054981462,-0.685348383465384,-0.509543364908696,-0.184322504255122,-0.239096424881912,0.699219605242705,0.220771593909009,-0.228432578788519,0.504224887985349,0.117577555858692,-0.322791568466866,-0.219692894429235,-0.160026038850103,0.106413877300798,0.154044157026377,0.182945661642561,-0.375644953395438,-0.408754699530725,-0.150199195739484,-0.147265176761542,1.49040133642502,-0.59317848688151,0.260813792553994,-0.00302007245808726,0.0614981755428804,-0.197058753496348,-0.144056409971048,-0.104032381545675,-0.141099318397556,-0.110049367753822,0.448638842491023,0.343608475992015,-0.221422012395142,0.306272903685891,-0.70187035811503,-0.363051421586851,-0.118008394215356,-0.275121918370348,-0.0486959856063753,-0.766671101328588,0.551066422715595,-0.073443548238895,-0.0310155829567275,-0.319814631264008,-0.0254295417872504,-0.146864256879319,0.0330990476577829,0.0351297706233167,-0.806948279322839,0.15980825710548,-0.250579468263679,-0.343372711316128,0.00178909540685258,-0.3853856191435,0.163940716370782,-0.0319594362551126,-0.030958503523065,0.287525621384895,0.497148332709351,-0.652508856344872,-0.720165385808647,-0.54488382235068,-0.702402971093823,-0.305517004960954,-0.285108693808256,0.304684021001757,0.00341562819551214,0.419783355701351,-0.519594420181676,-0.36368755225421,-0.408862201542748,-0.322486147780521,0.129811903554644,0.304156496572529,-0.0800295347367046,-0.1148927632339,-0.375566043606477,0.269150801122067,0.112527445380833,0.51527814494027,-0.280694142188226,-0.26254525267217,-0.112345869364708,-0.258187150192505,-0.0436418337378962,-0.00860251440580611,-0.291781855380008,0.37998129573763,1.10504501508344,-0.542927205897074,0.382233110124244,0.129864108327308,0.0993050617404784,0.681107140293503,0.171867326189758,-0.824574163777859,-0.0547547704235898,-0.222540755057533,-0.185691004413459,-0.17865880677811,0.0873536661080902,0.17463525502278,-0.498477602255011,0.442474172763861,0.192928954347094,-0.409764677504508,0.0747820689798168,-0.0138280501812488,-0.00526864791382234,-2.35554838314829,0.00880776705402424,2.45012862649791,1.15979057575566,-0.0539615098930604,-0.352432148336657,-1.72742591537584,3.61827415742682,-0.129591458489794,0.0286649851450206,-2.17169752534695,2.40251874816692,-2.74575285632609,-0.818382185070457,-2.66159750402421,-0.0315413810239429,2.42726861055075,-1.74079523399226,0.47379203749774,3.40322520724278,-2.59569121802754,0.54390325609449,2.07689346594965,-1.73341337117754,-0.00456679352171881,-1.67788440673803,-0.0142814456117289,-0.0450657457878312,-0.090777952695383,-0.0265704577651087,2.04087079736454,0.507048824070611,-1.43608309425228,2.77231493432078,-1.2064613857659,1.59642632719957,-0.299083912777788,-0.0880643342194339,0.159248691497136,0.00811820638925156,3.00042012003545,-2.10576568717379,-0.00563832602898259,0.0721523987326955,1.37722130307709,1.96172125673632,-0.419415587780761,-0.127284597126343,-0.0673111728722465,0.0877577438923585,0.0151219692787234,-0.712084859115251,0.781849783273762,3.5399783757814,-0.258616477763117,0.0271575508072523,0.00185769734579404,-1.59207731221179,-0.372799915952622,0.0111320343870076,-2.12895248218758,-0.305806275885189,-2.88875127826505,-0.0407748019163572,0.0691479573170632,-1.46074189462533,2.25333433537916,0.903881852580438,3.00210525524058,3.28052883750636,2.63812116642728,-2.47014620350355,-1.45051399005337,0.151449791606242,2.52941078877067,-0.367256394889894,-2.13392895960659,0.0593450025651998,1.99856230193413,-2.3207976268637,1.00094108951794,-1.63009919769054,-0.342330670751047,1.63181591289258,-0.0244843940673978,1.07468561241683,1.12782316081832,-3.43693375612461,-0.0462114364181964,3.20867115275722,-0.0220065498045483,-2.44574894254623,-1.2153281128786,1.49032671500779,-0.0371287179031382,-0.625714901357619,3.25033893032151,-2.56764657743692,0.0288812524614255,-2.72918557098576,-0.299276045294527,-2.59349784258037,-1.03487289541861,2.75412408884149,0.951608364850855,-0.257093958603598,-1.98739274537441,-2.74243999828909,0.0654689630593254,-2.68764122492199,1.99723898334261,1.13659875509377,-0.264928714194368,-0.0727678037718119,-3.24082393027465,2.24601584481409,0.152237392429646,2.11193564243095,-5.81263201290646,-6.95407291509428,-6.86733547100202,-6.4876592475785,-5.80321570010146,-7.08275890334839,-8.34446755658152,-6.73876845987446,-5.11039904743684,-8.68450659192628,-5.81263201290646,-6.95407291509428,-6.86733547100202,-6.4876592475785,-5.80321570010146,-7.08275890334839,-8.34446755658152,-6.73876845987446,-5.11039904743684,-8.68450659192628,-4.94947887480207,-8.01327166966849,-8.68909912642298,-6.3884485352744,-6.37992476835282,-6.83308999899952,-6.91973454065271,-6.38485528993263,-6.06232695716709,-7.74369504211097,-7.68452686465344,-2.25730786127062,-4.64000757638249,-7.64297295428831,-5.89805977407976,-4.93817810022886,-7.84086765930861,-8.4119844218033,-6.97105509286608,-5.64906344856344,-7.32505969715152,-4.59690532321665,-6.71067803686486,-8.25741663048229,-6.81908066404694,-5.74685575332208,-7.77180445713701,-7.30113638208474,-8.37588515117703,-4.37897084565243,-9.01331246229755,-5.92231199866771,-7.87751301244081,-5.22809953497756,-5.73551154548736,-5.49860805135693,-8.66842518319779,-7.09531642220275,-6.84182298159006,-6.48649667301191,-7.68660396535862,-5.2000199514825,-6.02991927796172,-6.39973451632972,-0.519418213170828,-5.97922064910342,-7.20331532983878,-6.62026999333902,-8.08455979877332,-4.1007577000245,-7.01850747249274,-5.34973230177852,-7.0268839845915,-7.62792187324756,-7.97944255985089,-5.88040183934538,-6.71280176742609,-5.08991603134775,-4.21921646286746,-7.4974143354359,-5.64309871783983,-6.35078305753676,-7.2642389181285,-5.64815052060487,-6.66994155476548,-5.17204021029694,-4.06018851833939,-4.68779420135924,-7.24041424136968,-5.11767177250999,-4.85577216071492,-6.35928482328616,-6.54762813323226,-6.13056251967113,-8.17346958576611,-7.9491720314935,-7.57538150184643,-6.62113242449707,-7.76432942423284,-5.10441729695963,-4.79839992145384,-6.497538797172,-7.60544566395645,-3.11343828076147,-6.42149016075575,-4.5628509153597,-7.21848219163272,-8.33359487921155,-4.63875140304935,-6.61121555136941,-6.04685764955459,-6.11046564759776,-7.64270716761822,-10.5643056035493,-5.29994409464801,-7.02419705624472,-5.87293329977211,-2.71632243127014,-8.02615977052619,-5.31358443355541,-5.94217233491288,-5.23802971582548,-0.519418213170828,-3.09924812032624,-6.58971864563099,-6.6958680301147,-1.82766407456369,-3.76695982464094,-4.23508317558048,-0.519418213170828,-4.64614836456785,-5.23802971582548,-0.519418213170828,-3.09924812032624,-6.58971864563099,-6.6958680301147,-1.82766407456369,-3.76695982464094,-7.73030153044377,-0.519418213170828,-10.1118260575953,-7.72364403352168,-3.76483389469648,-0.519418213170828,-8.41945723910591,-4.24861922867037,-3.33840528981643,-0.519418213170828,-0.519418213170828,-3.56129010116577,-8.10222729834329,-6.1209853641193,-0.519418213170828,-7.38228612001169,-0.519418213170828,-4.38395738335571,-0.519418213170828,-4.46836541819285,-0.519418213170828,-4.11373503851244,-4.12967770804548,-0.519418213170828,-0.519418213170828,-6.1685994744276,-3.90868054214372,-7.05664806215772,-4.56482948038595,-6.2830386294345,-7.48046370309505,-6.07540423993976,-4.67609641033183,-3.90636534788186,-5.34398822009006,-6.6659190558137,-5.3871255653483,-3.999557486914,-3.97537932467489,-6.34628436468435,-5.57164736221015,-0.519418213170828,-3.20039837439786,-4.00144935912455,-0.519418213170828,-4.5790663362037,-9.46316429763281,-5.09491487594789,-5.45864896579806,-0.519418213170828,-5.6072596514712,-4.9150466073993,-4.19113143702797,-6.94858499060002,-7.89846920553773,-8.07774697582539,-7.03185234728497,-5.61427862907293,-6.86085925301478,-8.57071066295595,-8.89536160448383,-4.29076152412968,-5.24013851355735,-6.91687359645059,-3.78038915849988,-7.006523608823,-7.05693802968385,-0.519418213170828,-5.27343972224656,-5.51056926874645,-7.37462281599228,-5.92647338622386,-0.519418213170828,-0.519418213170828,-7.24780542723452,-6.10589780585285,-3.33038723218429,-5.56895332049417,-1.78832157315288,-0.519418213170828,-0.519418213170828,-5.83713336543973,-4.59380714606381,-0.519418213170828,-0.519418213170828,-0.519418213170828,-4.18524009691315,-0.519418213170828,-4.7909953031535,-4.60113751201127,-5.28655847466499,-5.67836720580824,-13.2965886184497,-4.84252340230422,-4.19115975450544,-0.519418213170828,-8.16238456952363,-5.98004206992622,-4.9429523911817,-5.99641524508327,-4.23289442917258,-0.519418213170828,-0.519418213170828,-3.66109808027821,-3.52837737856536,-0.519418213170828,-6.15146324986238,-8.17518800416285,-3.52925209080977,-6.87745866031978,-3.7882190819122,-6.88740161677525,-3.07883199016702,-2.90731328756319,-3.77090386385245,-7.73488812865661,-3.9491382886681,-8.27938608524203,-7.32722620854066,-0.519418213170828,-4.22226117448038,-7.50507070583922,-5.17520095531347,-5.90875260616343,-6.10234558158136,-8.80844001925292,-3.16078168166173,-8.48693785306987,-6.26120657937324,-7.53823221812689,-14.3977957702747,-3.1070820754382,-4.11648851499545,-13.9711797339912,-4.21093718930525,-8.39440147649927,-6.014223180087,-8.03943534003971,-6.12817736587663,-6.19699364481714,-6.65666508270039,-4.42194118762224,-4.63683204368627,-14.427277586457,-2.44537346671167,-7.2065605493735,-0.519418213170828,-4.54598655246498,-3.55113603374611,-3.03797991075291,-8.48199576532723,-13.512382608949,-6.4190263236174,-13.7594158626894,-13.8261725871009,-7.74229076220609,-6.89031933256701,-4.46604050363271,-5.90782248074886,-4.97345287107706,-6.95070645139271,-4.46379074124944,-7.18937921874584,-0.519418213170828,-3.46326055330717,-7.10771791974557,-7.48938010201812,-4.45245978167694,-13.8340455750138,-7.09170795029972,-6.59202400276842,-2.63539723415493,-6.17517626268705,-4.7783451689062,-3.50162387183874,-1.44675460577018,-8.23219447805377,-0.519418213170828,-5.43235774021,-7.22845498365691,-7.75092477638088,-0.519418213170828,-7.91089944889946,-5.75684669538913,-8.24884989965854,-5.48877202460877,-7.90491717260295,-6.74472401210329,-13.7075315447787,-5.51549627312532,-6.54231653909055,-5.94165794501879,-0.519418213170828,-5.87049087329106,-3.88437174813033,-5.51341694492659,-7.29641630738681,-5.73709541104381,-0.519418213170828,-4.96300213599966,-6.8479722434481,-7.54984128817549,-4.85185186968376,-3.61370965149045,-5.42314039512745,-3.58401839507348,-4.81479346760204,-3.23033862150345,-7.97904725485748,-5.01984920624108,-13.4493628548029,-4.59656597991635,-0.519418213170828,-6.36377244690791,-6.0751211049103,-6.24733686377938,-7.22628191799018,-5.62365023818059,-5.78241376286831,-6.26202213119592,-8.34556466312241,-3.94020236594018,0.572559998143424,0.583234555532655,0.505186767262955,0.753258977028396,0.595067935409678,0.579594858299505,0.732697528945936,0.574972149465451,0.488248959259516,0.614858340033149,0.572559998143424,0.583234555532655,0.505186767262955,0.753258977028396,0.595067935409678,0.579594858299505,0.732697528945936,0.574972149465451,0.488248959259516,0.614858340033149,0.310834719752808,0.644694526571217,0.610581719512873,0.685498262025517,0.624452812559495,0.633242919369736,0.755434450328147,0.506888262017073,0.756126480079519,0.719206942547841,0.744608303044374,0.581108256078906,0.495951323234691,0.72727131672226,0.543382204494114,0.534898065842807,0.714150781121821,0.615412740161871,0.592923032120001,0.608338158058734,0.615198558512729,0.745155679854574,0.592735184013832,0.6066103697552,0.763721508534819,0.779184091710328,0.617779204857018,0.606181582809057,0.740527401094041,-0.0529605204230104,0.67454368075176,0.646170877109796,0.667544185315157,0.563361147738999,0.502594183783259,0.806239075760561,0.768595357152726,0.640065388619445,0.80862986777792,0.78879241790147,0.632955087431234,0.609063572338413,0.622238790664678,0.502611942219633,0.2,0.783779475998617,0.650717265450264,0.571557057323753,0.623472791412848,0.352266841552943,0.551754670932755,0.771037367082552,0.656369662548768,0.528809940822623,0.660200012635564,0.513672466653936,0.527214092183717,0.555865246901276,0.712680030797156,0.582814110160758,0.815166254714878,0.580937606294507,0.61373574889466,0.610668514287078,0.648073573577728,0.517433464753771,0.378825834236925,0.261520037593467,0.621552410240325,0.791808190574168,0.556602878977677,0.673453763465302,0.536568271418608,0.422045141780504,0.753077993317696,0.616267599742198,0.538523058241903,0.785526285194775,0.684368367766322,0.555969494136236,0.858269703075616,0.689346384744582,0.582913685178162,0.200000000000001,0.774054267106061,0.906785107175989,0.778683932393691,0.615207738798201,0.390837480345593,0.6388936442603,0.782136177719887,0.702562341423118,0.671815672874966,0.988367842297955,0.652947349140861,0.574588986849655,0.324416557741078,0.176202713011073,0.5866621202227,0.638233940692073,0.75923650378964,1.02593145698426,0.2,0.559697496043532,0.77873683789372,0.76375957957886,0.354036777330312,0.638993985050113,0.685465212966799,0.2,0.732323329845215,1.02593145698426,0.2,0.559697496043532,0.77873683789372,0.76375957957886,0.354036777330312,0.638993985050113,0.685875895587504,0.2,1.18303692441685,0.637757029946582,0.6785570782684,0.2,0.802505920420268,0.405290737197952,0.698443241465995,0.2,0.2,0.469149363890596,1.01563426676911,0.652208430718748,0.2,0.704829711957597,0.2,0.906380536069297,0.2,0.747423716678087,0.2,0.728940715716749,0.485469054376385,0.2,0.2,0.6171611493498,0.392574061085718,0.79270767801868,0.211014634579233,0.593284057348959,1.02062185012187,0.773307953728779,0.649854310747907,0.764076758812156,0.580902702820742,0.523437487039027,0.979684377201907,0.713133663497818,0.844757355201987,0.929921477888134,0.722826881412046,0.2,0.562955365143823,0.598928653998677,0.2,1.03605689903966,0.961271933213413,0.832260539428648,0.810652083038522,0.2,1.07759664815961,0.594814697773488,0.670446495268591,0.621414663391523,0.698998493497232,0.656330693464431,0.77690804037283,0.46454217759497,0.631134816744033,0.650605078487864,1.00589741282092,1.03413843028369,0.654392966456258,0.728286861270669,0.553538513738065,0.889390507908404,0.620475648314925,0.2,0.671044136598036,0.384170262506918,0.682537340836395,0.826319286512118,0.2,0.2,0.656826591061776,0.533552185802951,0.638449299652909,0.894851043255683,0.279947246955223,0.2,0.2,0.632460328845549,0.775814324115721,0.2,0.2,0.2,0.214257158652226,0.2,0.53733163172474,0.855574812909112,0.77953695724808,0.709944525362285,0.900399640700865,0.641940906488469,0.529668254234134,0.2,0.614889775076777,0.696689371243741,0.543550696836176,0.877826163461585,0.867389207952979,0.2,0.2,0.610404253968946,0.83313176966024,0.2,0.766692415505287,0.568283735799088,0.587488777520059,0.645570748861792,0.717021223733055,0.774905243068939,0.821384728486784,0.651435443442987,0.711285762678913,0.563732334009225,0.807135809963351,0.629895015433386,0.738507269377646,0.2,0.665076696039313,0.691544771045063,0.6612284634556,0.688501740982215,0.791317363356301,0.674292911787643,0.0797993002278929,0.639651797070989,0.612433722557504,0.603197030313097,0.988647548575876,0.951773901101886,0.71875191728309,0.985237626664337,0.39452239962014,0.626911425816513,0.662981969673302,0.803900109575497,0.628823162281347,0.573474025434931,0.638398867510421,0.638321802394084,0.778584281391592,0.987032044698668,0.767242582193911,0.880352925182253,0.2,0.804460049276723,0.471208038844195,0.131966048162456,0.630756711633309,0.990800484610577,0.762213338532204,0.993446715555941,0.990727344736743,0.836382738460512,0.626361601666656,0.666016939824965,0.716673516005464,0.709917231372232,0.725904193299555,0.89032907001109,0.675419577026548,0.2,0.792973075473333,0.655418051725764,0.806766129415205,0.710332539878911,0.987838585928293,0.655228518184545,0.827664873841598,0.881485300112336,0.747069961728452,1.00064266575069,0.75286378872265,0.680549437741958,0.71882081323944,0.2,0.646387043624675,0.649745932819781,0.626146646353749,0.2,0.661852354904809,0.793667829844312,0.640741315878091,0.688679363417148,0.867695850768272,0.809830196284746,0.989082462789683,0.61124292635713,0.634916349649563,0.745034599184247,0.2,0.741714365871464,0.467166754565853,0.63548654582715,0.61541375418444,0.825186356354821,0.2,0.586439387080465,0.770043160603874,0.738357862340088,0.257467145028204,0.732700806994931,0.857641397412224,0.964598397232304,0.874618581749983,0.656734240645946,0.644269049594276,0.744827446715752,0.989998422814344,0.73513430642991,0.2,0.680809991962638,0.637822524320181,0.832262541372847,0.646654421854923,0.801056445200471,0.669919634634467,0.901930541618975,0.592095781334765,0.778394268243814
12,-0.215184730567566,-0.0318561982642412,0.0160221127953616,-0.445596505037761,-0.0448366327634803,-0.0643550733862687,-0.814839300196694,0.106358985075388,0.269165324954431,-0.285273005719729,-0.215184730567566,-0.0318561982642412,0.0160221127953616,-0.445596505037761,-0.0448366327634803,-0.0643550733862687,-0.814839300196694,0.106358985075388,0.269165324954431,-0.285273005719729,0.0719097286674956,-0.164377434627191,0.156107863131693,0.38841371784947,-0.0486295937964459,0.0509707326756328,0.350892604564381,-0.128583053593219,0.316186303183528,-0.265135533401618,0.950713499964457,0.0195604288582212,-0.028165303651191,0.700179108014483,-0.183053631625888,-0.0959453435367707,0.206422915417057,0.144211447586548,0.0568599973195966,0.0909246943636712,0.203351884285214,0.20554129165408,0.122633571435885,-0.0578744875297178,0.00958876936362745,0.25154819442108,-0.0670666582200296,-0.139825543797015,-0.897631817061968,0.186700466618483,-0.564150373558561,0.444815588428335,-0.194677734973551,0.136671570455168,-0.0643402033484406,-0.0341158300252957,0.949730055843857,-0.287507074972828,-0.192189210142007,-0.112359576487207,0.276305208335872,0.161659180815394,0.040629539999984,-0.149289079669188,-0.00895780326177378,0.206032602123843,-0.215484823836892,0.410278028804724,0.616879235364076,0.264066109855355,-0.139893075216097,0.375040117607151,-0.377547093338107,0.302017252639102,-0.369911123917235,0.145088034672959,-0.30197332855985,0.332843855000042,0.0329207153441874,-0.14877368589442,-0.185705748670994,-0.0422271790383732,0.105059917114241,-0.00260520449534122,-0.211720622206044,-0.153574685078608,0.0762976616614307,-0.0454316582866493,0.0922828191135342,0.276905927242893,-0.265586496442696,-0.188398211806993,-0.0592357081755885,0.284768190559836,-0.721745313466046,0.571645033985773,0.088889626865947,0.14553328657945,0.144939634144291,0.154380048456888,-0.0223468868584822,-0.0574803971171192,0.198723082741069,0.0920355152339114,-0.312998485674089,0.0934375875882889,-0.27727057138121,0.29388101065507,0.138635680787577,-0.0186118699423825,-0.0304633117248342,0.208419783618488,-0.267013835326164,-0.0180885010310036,-0.082732480697831,-0.103226206770515,0.269132624532719,0.10108055346415,0.25874138532256,0.157108028535765,0.0586069808823863,0.0244058054474362,0.115342381152455,0.175607401551057,0.657524195933999,0.980008862026906,0.0849598605462453,0.0625693423964614,-0.541258641242293,-0.103948480274571,0.0215411004323604,0.0244058054474362,0.115342381152455,0.175607401551057,0.657524195933999,0.980008862026906,0.0849598605462453,0.0625693423964614,-0.588462927662733,-0.0212766902664398,0.0913521513941654,-0.258417944875353,-0.0769473002498011,0.0136155158861572,0.742985977245474,-0.00162450411454147,-0.033528178583447,0.00790501952041499,-0.1035622879328,0.128139022114592,0.195871694887853,0.307174583785865,-0.0680469354365811,0.0534687308318204,0.116304920703629,-0.232412216637977,-0.0306181353342049,-0.136167770548335,0.0976227479865161,0.0652416532837417,-0.0531684310013283,-0.0398634263045104,-0.165110234109148,-0.0700199536891399,0.0244178823073522,0.304187107015264,-0.0668332504189484,-0.0192205405345155,0.0879408694554734,0.00238546370188002,0.0211188572562981,0.0321401582114505,0.0669895761845683,-0.116115533907966,-0.00479706478053489,0.0314579752313109,0.177788108412849,0.0213271868311154,0.143726664663529,0.591379864505077,-0.0540399129319729,0.132532626813919,0.0111390364762808,-0.16849013394114,0.149655042381868,-0.00905376441700417,0.297672088963652,0.00678204347139732,0.0274896211302774,-0.0147792739300252,-0.0470629887803138,-0.0647807980446107,0.83357090296835,1.06771988007981,0.759812965472291,0.372516974082193,0.329985188300469,0.186313549753072,0.0240692656327539,-0.0140263156029279,-0.0307716015936105,0.125689447837865,-0.00623435069778111,0.926128616526965,0.100729100874179,-0.00568878259447626,-0.0886868520143223,0.677976576668297,0.261592672203417,0.771664823036192,0.00674886365482135,0.00259325607860828,0.0053098287802557,0.117724795695377,0.0378670617004805,-0.00924343697172688,0.129356199071047,-0.118871560144184,-0.0554723258191901,0.373857189699601,-0.262396767882417,-0.263385773907491,0.112880751013658,0.188723676309248,-0.185249934841897,0.0281776188120265,-0.0519428477289582,-0.181551579499045,0.056822987162936,0.0356439635830031,0.0644630929878024,0.139227465227214,0.0708855758847647,-0.0594058084702248,-0.621328661052148,0.104908076477244,-0.0705112373737236,1.06485773590671,0.102382395030528,0.0345141513740972,1.56590282055093,0.0467545836358439,-0.363475592143578,0.00103675498483398,0.0966677007684955,-0.387847509015069,0.103741596684367,0.208756762468252,-0.0875996789854908,-0.06219154768812,0.0929010732765963,-0.0342991865919687,-0.286661536190443,-0.231314784201606,-0.371457232507853,0.663657193008137,0.478416385317524,0.0912440012549494,0.407774458014301,0.997271131232957,0.00148299034023236,0.446756489136691,-0.291729355512888,1.24259912353714,0.321670438190687,-0.969661087339275,-0.308293496363885,-0.766351989152546,0.00647520088294052,0.0424794875394139,0.0793548370019297,0.00744002090727071,0.322357932247787,1.04654544793873,0.285127820214598,-1.58958989436145,-0.453088759988734,0.56388460221275,0.224057686612141,0.0784047471844231,0.282525718509987,0.000366490636064401,0.483557837467298,1.17237731907049,0.0274566460426168,0.2851337226469,0.202717462896295,0.29342144745091,-1.00493108442948,0.0699274141395382,0.588821899712998,0.00334484842417385,-0.0207299499441728,2.02675810925805,0.468036683301167,0.525741817267943,0.275725225448354,0.343812266830497,0.23105675951271,-0.196367437533561,0.294303352841574,0.0196390293276849,-0.279336923684546,0.217683639923753,1.07759288750272,-0.181644289685494,0.0296905238264906,0.782970398003009,-0.627678835360895,-0.0700218425804721,-0.115693990198823,0.291632998305006,0.319817309599412,-0.368807391579609,1.82010710289892,-0.639642424095024,0.44002713257899,0.224425536977078,-0.967978003562376,0.361308891910106,0.593860835231474,-0.226464642729341,-0.519804270610358,-0.424094344509236,2.07037791940935,-0.0508774820686434,-0.0125971316703369,0.298839916034355,0.535470548865828,-0.208599416599852,0.284428818797351,0.312794801059452,0.104329194959945,-0.507878630604483,-0.509072727544924,0.601368620026565,0.0453573650532939,-0.00152387672061522,-0.48694326599108,0.00397893360934882,-0.0491101804576359,-0.574369456405425,-0.0511986296297444,-0.351202943030214,-0.0346603695367368,0.413747088678729,-0.490208657202013,0.215167627324639,-0.118415443383784,-0.153766321494545,-0.245967303399666,-0.552932143595984,0.574318696786655,-0.576072448932778,0.187756803513827,0.475857074368564,-0.607113604913217,-0.548110569222454,1.17487390237226,0.303671393648599,0.277806957128967,0.350160863421741,0.504459504020911,0.156981524444451,0.0600835098970783,-0.122537151854033,0.561892926220174,-0.253202702112819,-0.626678399831792,0.438653586443231,0.277806957128967,0.350160863421741,0.504459504020911,0.156981524444451,0.0600835098970783,-0.122537151854033,0.561892926220174,-0.253202702112819,-0.626678399831792,0.438653586443231,-0.414037969937766,-0.033526761307841,-0.0263523866963772,-0.171893458223258,0.056374406435734,0.0837810292803064,-0.692769785921468,0.201897183134599,-0.68061479406457,0.17932575399235,-0.875479339627803,0.0197151562626222,-0.0601718833289555,-0.66150224077346,0.346619823193412,0.102110748597552,0.0119484083983023,-0.0917967344009503,-0.114304656427186,-0.702396803878585,-0.325219174447783,-0.0764826148705302,-0.153806337175217,0.0911575510959451,0.190024961382968,-0.199698858830582,-0.156776516718963,0.203912200971902,0.729536947032961,-0.248061595228993,0.101260845914477,0.249139438774365,0.643549393302983,-0.287135667190186,0.625613099322956,0.0481011604050086,-0.755315085526743,0.284068685711656,0.138628012234118,-0.644551046483923,-0.351232428355264,-0.0441005877879104,0.0419475007976524,0.191242225599555,0.50510875863563,-0.543068096063831,-0.293798054953467,-0.64281863627428,-0.362728719469235,-0.416033808009045,0.47601854397416,0.128495645768991,0.0973918163322636,-0.781827248720353,0.627656421205659,-0.402494982042169,0.0723297853793714,0.25605750837458,-0.00400719754093787,0.0660672446986945,0.790541351742453,-0.374420559994769,-0.357228756888495,0.118834121183543,0.161537521824164,0.238670651473717,0.0780840891587667,0.133266449414831,-0.142571040187606,0.0832578530214052,0.238798088882985,0.409477003160752,0.196619298810724,-0.441606170230227,0.83690130696447,-0.325622516344267,-0.236544612503457,-0.130995622201,0.235199508998556,0.241157771806136,-0.226521101699049,0.181777145017726,-0.256352845623672,0.0588331356412554,-0.191947602657964,0.0294676608666623,0.256823686607864,-0.396851568400429,-0.242404121574346,0.13472628377289,0.184622984103532,0.111764815384888,-0.0695632780308522,0.00189268789511074,0.116340631348855,0.476853536026893,-0.383378130523868,-0.284113938423764,0.0203079441688776,-0.768926515313672,-0.061115696853536,-0.0337200807131657,0.103893684801715,0.0780099666675094,-0.246452718839214,0.237979660467917,-0.0606160362384491,-0.122706288798447,-0.0719397936216329,0.224734685994597,0.0624553400483565,-0.0337200807131657,0.103893684801715,0.0780099666675094,-0.246452718839214,0.237979660467917,-0.0606160362384491,-0.122706288798447,0.557450478651821,0.201218418156474,-0.0846810118672711,0.631823587166836,-0.0523064268475995,-0.346366411873335,-0.239753781473454,-0.0611542328252911,0.0466897051317408,0.163460132098156,-0.0187584212882337,-0.119855604558894,-0.129778381890641,0.171515483633608,-0.191532509652175,0.907871338280164,-0.330143287500904,0.0202595339460624,0.0130581766700594,-0.000185647826847497,-0.163142921669276,-0.130200858073591,-0.0777388431744582,-0.240172568016097,-0.242601931564778,0.375664783584476,0.282761653840784,-0.253873305675397,0.162778725446529,-0.520779648221717,-0.210954132458421,-0.10780700582596,-0.133194724558416,-0.0260304667483902,-0.526297480382536,0.518239607589677,-0.0256660721250765,-0.0536646425195404,-0.188606756572486,0.021302079109127,-0.0516401670368827,0.586087308693292,-0.0321502496393291,-0.454871551953776,0.0795787718523111,-0.347167973177045,-0.128576606952371,0.0178444983954929,-0.0274355742135281,0.146254921457836,-0.0239090309806676,-0.0304282741754076,0.0937052343526974,0.425892595016321,-0.266357404758058,-0.259096863347636,-0.00766415333411831,-0.523218452419959,-0.167223992228086,-0.281314385407248,0.212868388312379,-0.00158566975952753,0.44102977553132,-0.458219677315997,-0.322393655025624,0.0178197073169572,-0.0380012452454786,0.123024944547981,0.130449414404255,0.29646219541382,-0.0586620809759097,0.198553331974325,0.247201518557652,0.0611841903928605,0.362794310812336,-0.231576586382997,-0.139569112887695,-0.112033401166575,-0.0772248672873153,-0.420559839992797,-0.103490357713257,0.0567347281270198,0.136714022482679,0.547009606715941,-0.36454062545055,0.233561145236221,-0.0993210629988642,0.0338943883610567,0.412843901601804,-0.0111429599377507,-0.765813866537642,-0.0425808396055074,-0.13694999434843,-0.0819461135879485,-0.0294891124663609,0.159010101021612,0.153426210918228,-0.450109347274099,0.227342140868059,0.428181857445466,-0.196328652742191,0.0471712048169007,1.54315406063339,0.0283805004888793,-2.2311840474175,-0.000433392697235507,2.12452548721154,0.559346920245107,0.0359717173292709,-0.0588883963537946,-1.53060329000427,3.05776628118246,-0.0380755892524448,-0.00377254259846929,-2.01322130020138,1.77568674502907,-2.59182508714751,-0.0561709197863182,-2.03933096436893,0.140794587689514,2.31709893812908,-0.821603448140165,0.368805409277191,3.09939084162247,-2.45543863720751,1.52405000523329,1.98607846493283,-2.33504543986175,-0.241254308933378,-2.04085885051133,-0.0042212749436182,-0.00133535005729299,0.00266592693980548,-0.00970828649038915,1.91258279147186,1.30589192622188,-1.03045278472428,1.50946734292216,-1.36417271089226,1.76886067543476,-0.0488180735886008,-0.00592039156087026,0.313917981757661,0.00369504808859073,2.87890892294488,-1.13719234793031,0.0803636053342613,0.234856197873983,1.29177885477826,1.87869035110058,-1.21589098056421,-0.0636889702308724,0.326534746763596,0.0774400084805604,0.00567889754872825,0.649336815662862,1.05712338320824,3.32452769725536,-0.0196838917919214,0.256872002160223,0.0974799031511264,-1.44006985750729,-0.0156899608482728,0.0270191363384723,-2.00179318803937,-0.000843808505970738,-1.86995599323685,-0.0847807169363803,0.0912160597505866,-0.713428000996537,1.56776975966483,0.692566555457369,2.53970068619615,3.09259642673999,2.49529604802495,-2.35691745196866,-0.0999961748068314,-0.496190612234968,2.41283628216553,-0.0478420464249019,-2.58171966561347,0.385333445677943,2.29298642370861,-2.14025348970618,0.322673420234578,-1.60674374758224,0.875282253196555,1.26975698025457,-0.064939392213702,1.1570193538395,1.37531118034065,-3.0367286650268,0.248108618772173,2.98160200563379,0.0529706762925744,-2.45801869748326,-1.47397623028083,1.65247494307355,0.166208603466118,-0.431723482354372,2.54226031790908,-2.25168738586962,-0.089994320900651,-2.68214824919564,-0.384507847389955,-2.44377571830583,-0.895195312018246,2.59162918311632,0.337574433367935,-0.0904783974724648,-1.71096854610333,-2.43786702475479,-0.184857024466003,-2.73564485691068,2.11335211191311,0.670995034318463,0.0164686572128552,0.223729634558901,-3.21501807066009,1.64499341438558,1.04843058062268,2.02404599030887,-0.234880325782166,-0.387704229085191,-1.0424884463545,-0.593329010113776,0.181093611725338,0.593360075817004,-0.426796976992879,0.446939186509374,0.779508161166806,-0.483371446928862,-0.234880325782166,-0.387704229085191,-1.0424884463545,-0.593329010113776,0.181093611725338,0.593360075817004,-0.426796976992879,0.446939186509374,0.779508161166806,-0.483371446928862,0.81117166155974,0.582991617569717,-0.0949323100243543,-0.211906173555123,-0.0106037228148238,-0.420633448772892,0.93075739908459,-0.185085954868349,0.4815049434026,-0.149497978773433,0.731659874611622,-1.12845642432556,0.245147479257939,0.892494479370088,-0.701365901671076,-0.147675625619674,-0.286798376626256,-0.207683565890121,-0.1160235804856,1.17269213165118,0.294824739822123,-0.444273988759273,-0.370354818073141,-0.0509399007856565,-0.375192742331001,-0.0513768861741677,0.408464470055395,-0.253208293656895,-0.611714685912481,0.304607938906128,0.161803558301648,-0.737145968087283,-1.34357260910263,0.122529160837774,-1.13054037176045,-0.059271715085941,0.633450517012326,0.393906333859849,1.3556967132942,0.637475158303603,0.0113353905042243,-0.212786511731139,-0.143922856689431,-0.194040799768614,-1.31654834195443,0.874843833386957,0.686012883024072,0.814818666190445,-0.040366081286607,1.00733737408965,-1.06142399706192,-0.902939400516995,0.40846951266717,0.685609829381124,-0.781952838169449,0.679282040322365,0.774922008357327,-0.134256079838075,-0.000439738208109299,0.0540400974918346,-1.44818336545162,0.611337333745803,0.550030230445252,0.146543859781545,-0.539104339226391,-0.574791171279329,-0.564756365315742,-0.193145636123829,-0.452012661732546,-0.0514186976829573,0.558092226897911,-1.67264094349938,-0.651950332117147,0.174508085450049,-0.202304721656791,-0.163466058245164,0.535705356503029,0.192408232239134,-0.308107145841138,-1.55577213650135,0.274836037470543,0.248046129719769,0.233360943288496,-0.439002329828304,0.0450353649899649,0.00771208051797014,0.123765621528814,0.281572415655413,0.410159772533264,0.11696621696305,-0.212483473446634,-0.452093241960767,0.442904237672064,-0.00323759490464455,0.095792985321704,-1.50982280090461,-0.0154970538668499,0.330381436134219,-0.171143220824742,1.51649578117289,0.10160485695294,0.185304408199632,-1.14241661494737,-0.26521418442012,-0.382973933837687,-0.0589055952798743,0.0295612321836573,0.129697907277448,0.406373883734674,-0.158555825345257,-0.175955464351657,0.185304408199632,-1.14241661494737,-0.26521418442012,-0.382973933837687,-0.0589055952798743,0.0295612321836573,0.129697907277448,0.307207891005006,-0.378174304598779,0.0188086051371988,0.119311291090774,0.100284403562142,0.726403387008351,-0.0824014737982273,0.332200190495144,-0.0283777582001947,-0.155281495051912,0.0145147138714243,0.114873274428308,0.475446108662934,0.106449280155262,0.171747540527233,-1.45055883466535,0.304371392431988,0.188982645047777,-0.0246060126627724,0.0471959616714612,-0.179287399203387,0.283439542132913,0.0615208031225592,0.475851127823073,0.40913262094276,-2.39906476452743,-0.288720763546394,0.707162487090445,-0.139343762319809,1.39100718975505,0.237767245803025,0.140036310898538,0.328173605547982,0.0540928444748138,0.780938715144768,-0.5226144254495,0.0758195467194607,0.0697940970858473,-0.156999364904944,0.0290827786985877,0.194071354770794,-1.13987189698183,0.118817354386038,1.17938357989265,-0.224487150666783,0.816897267476416,0.483183935846154,-0.0486751607187992,-0.485860817033132,-0.165362120626741,0.0521153917240015,0.261704893011933,-0.0248541738694895,0.38982125780134,0.785258656501234,-0.925887488582729,-0.940628065337644,0.309875141513892,-0.760012733639596,0.115029378165883,-0.228002451692858,0.00732254684307161,-0.566453665096501,0.761619559649737,0.552397509787672,-0.617230420958447,0.109226217051589,-0.221917041875867,-0.198659086238892,-0.43987847935903,-0.187753075884663,-0.690090591526387,-0.406583599013777,-0.122864368457586,-0.0823272888093313,0.275435917192385,0.214709801012398,0.114304958522886,0.0271342829181003,0.354748498738119,0.189046884921295,-0.142103566524005,0.145747572138357,0.112978145903153,0.871442322868743,-0.27835111162648,0.581547859799139,-0.113229444372469,-0.943471362068307,-0.462197695252099,2.40916876850153,0.16619127760043,-0.181945067599249,-0.125762096728464,-0.0186502586031864,-0.589131798142845,-0.0120611878322329,1.61806220240965,-0.186388882387275,-0.0456007715434943,-0.0665929826023512,-0.234897841707904,-1.23400595214911,-0.0473526754497577,2.33401808968581,1.92390314015126,-2.91837447992154,0.259193100426224,-2.13897085771986,-0.470232894161548,1.92626354248965,-4.15597628514893,-0.561029168667982,2.38181258549874,3.3178695376292,-2.86815199550085,3.12565948832509,1.28009993914439,2.29061210711431,-0.234379254498166,-2.55855866047274,-0.730194870154051,-0.362203374530334,-3.01302602140876,3.54846423730972,-3.51222641693858,-2.03100173298129,4.03681132030561,3.33739832836941,3.49509992132153,-0.00602782044873626,-2.8778968725844,-0.0932284886198793,0.188574031362976,-2.10573986261697,-2.70540825308679,3.79840616327225,-2.06692046120305,1.85549559476579,-2.51145497640652,-1.60706059271533,-0.053157872497342,-3.40629404416424,-0.176505730644199,-3.36190584789499,0.612816561996971,2.05642903653279,-3.67310269449652,-1.48136937425106,-2.34457356649154,2.74963892490897,0.0255693149605955,-3.64079634407074,-0.00140748052443446,-0.0790244684362716,-3.25148609824644,-4.70886233204345,-4.98604585832549,-1.69745118082652,-0.141441472968304,-0.0851899171517952,1.38403351777156,-2.49003629800166,-2.60050545775485,2.74477186317384,-0.319288540176028,1.39009997623858,3.28774151786108,-0.132337271437196,0.863984937995195,-3.72192130616721,-0.940715592228847,-3.24148224413621,-3.58889510768889,-4.93940396056095,2.86939184098269,-1.06711157894477,2.33459262377161,-1.67044348471855,-0.232385557926583,4.54184472863899,-3.08839449842355,-4.05274161354486,3.55116970603219,2.0536301194393,2.28723447321638,-2.70196003848971,-0.356563763709046,0.128882969426656,-0.902605057228465,-3.58382965410095,4.99810780403148,-1.71014037905599,-4.96397027692538,-2.12964801431093,4.21024550426032,2.78478213691358,-2.6792768653315,-0.0560646773692883,-1.53261485624589,-2.55203843146712,3.36843837652011,1.99298551418668,4.71706457274638,0.249495194638138,2.9465618847092,2.53931207784758,-4.76530117752685,2.38480793106234,-1.17084395360896,0.344418114652048,3.75831801533411,1.26879258606629,4.42874911605645,-2.90632038701613,0.0341223952989001,-2.34995555255294,-0.819676444755289,4.49134712290627,-4.99738738421289,-2.92554591990886,-2.47871593430107,-7.06573157846815,-7.86123975619883,-8.32374316573329,-8.70104426009511,-6.52894656398472,-8.39565503712247,-11.8628211047736,-7.19673437117614,-6.71637296388581,-8.74208699037964,-7.06573157846815,-7.86123975619883,-8.32374316573329,-8.70104426009511,-6.52894656398472,-8.39565503712247,-11.8628211047736,-7.19673437117614,-6.71637296388581,-8.74208699037964,-6.74722686898068,-9.86489993623671,-9.62347667232564,-8.8126780339464,-6.96261825015293,-8.71585713387879,-9.12825744995815,-7.6523582876777,-8.18316158418509,-10.389883098983,-10.7614616926383,-2.60483471283105,-5.1795033409817,-10.2750906843914,-6.41583017294568,-5.77978874384357,-9.77727389114767,-9.10775988839506,-8.51398579684196,-7.28869529042263,-7.64808829431451,-5.57459084730803,-7.27909345049032,-8.50821133701355,-8.92347378187204,-7.67663588225046,-9.26976721327659,-7.93119291318133,-11.6209951920643,-6.73497032457535,-9.66158512823177,-8.29395884274122,-9.59386983187726,-7.32205013829173,-6.66012264006161,-7.5195735785918,-11.9374775379939,-7.46088449463464,-9.79680073653958,-9.12536320814107,-7.81225485583133,-7.10392329981343,-7.45739379152122,-7.5425333009482,-4.01944032583576,-8.04946480903384,-9.42390729823963,-8.75902037732254,-11.2162925557515,-7.0124612375628,-7.52120674654373,-6.90871654072826,-7.0717675584546,-9.04653846358138,-10.5857768301515,-6.52635395328562,-8.62739313269215,-6.95021274983447,-4.29609237650545,-8.58442278540529,-7.6642825240677,-7.81015483051388,-7.97897245366103,-6.09126786334954,-8.98822644989963,-6.55291757684021,-5.09422136741166,-5.98893082990906,-9.65651646459751,-6.17382747910367,-6.34530677646847,-8.04591699607474,-7.978629229869,-8.32149551042871,-10.3983381798488,-11.0431291667866,-9.33763863999272,-9.38667195534504,-9.95844282895899,-6.81427388444805,-6.13502830297395,-8.958648106283,-8.12093090800898,-4.65849191370613,-7.56523212384492,-5.34879260808697,-9.10046578058967,-8.87006765160985,-6.36973761226578,-7.98780289792044,-7.46239866918479,-6.87906404878913,-9.83393019800367,-10.5643056035493,-6.77409730236216,-7.89966882771434,-7.85860879981724,-4.57021863130407,-10.4847286451721,-7.39481129533343,-6.08235880740539,-0.519418213170828,-4.13036804628196,-4.46818465087441,-9.35479894615884,-9.58214039069387,-4.55563447962269,-4.40682414741384,-5.96198642591627,-5.04072220318244,-4.68794862526071,-0.519418213170828,-4.13036804628196,-4.46818465087441,-9.35479894615884,-9.58214039069387,-4.55563447962269,-4.40682414741384,-10.5747845028236,-3.34495294986081,-0.519418213170828,-9.95225936387073,-4.97318615737232,-4.99731747415553,-11.5517564201278,-5.31680400783415,-3.47859570671804,-2.8711654223139,-4.73902305064965,-5.24595822604511,-0.519418213170828,-7.60101502085844,-2.54542534818207,-9.87851528751587,-4.71409732283974,-6.35520110810275,-3.80723987655277,-5.77739676647263,-4.87136451748239,-5.37676377612326,-5.15359441617422,-4.67191564774896,-4.11105950678729,-6.88028830226161,-5.13370403481176,-9.63905090238493,-6.54275078056691,-7.85391965414226,-0.519418213170828,-0.519418213170828,-5.4504956884073,-4.73757524809034,-7.39630558520571,-8.06629214704443,-5.41396456117262,-4.42482337789315,-5.41499129047176,-6.36086457888006,-6.6527073290719,-6.00255904911314,-4.02437926305734,-5.06855208444844,-3.85005546937315,-5.64458104553509,-0.519418213170828,-5.09491487594789,-7.79139587063799,-2.20063957341072,-5.67139327250973,-0.519418213170828,-5.05413494297475,-7.95457472791886,-9.9908076638109,-9.31982320530379,-7.92484362691993,-7.99781068916809,-9.32459813610821,-9.60610724359745,-10.9019976754525,-4.29076152412968,-7.0055869400019,-8.64353621915641,-5.09674689107492,-10.1638910973427,-7.71395743909224,-2.61538296231904,-5.52869180598927,-8.67223118954257,-7.65086381463353,-8.37132502422982,-3.52197885853966,-3.20058668162301,-8.67592316857652,-8.00471154404394,-4.0586053673039,-5.99281349338985,-5.0490671601973,-6.6098262112312,-3.69905682190993,-8.04204987476293,-6.38939520831134,-6.03768227461423,-4.55610805535145,-6.22987200468354,-6.27783286065298,-3.6502257476853,-5.22418412649435,-6.18798456899748,-7.46863745361524,-6.12115187814707,-0.519418213170828,-6.32164080062982,-5.20882784307125,-4.96845594879299,-11.3547558751383,-7.99028235651146,-5.81132722607761,-7.3011245202383,-5.86244700971937,-3.04221355312408,-7.81821267259787,-4.04531046520145,-6.67213633698672,-2.42063841531096,-9.25957124633,-9.63114804174043,-4.74470835264584,-7.59478268860758,-5.92110323670219,-10.3004801705374,-3.88869801081065,-3.49845608933946,-6.77994837940594,-9.99025136120276,-7.16940159285471,-10.324043865529,-10.5708079984827,-4.59471379765522,-7.34694587724058,-10.6350462335369,-6.74724637977306,-9.29658925279927,-9.28064459395576,-11.8109095041882,-6.12849709138479,-11.6710481976077,-8.13540666881068,-10.5814914639058,-14.3977957702747,-3.977228066589,-4.70568793593271,-13.9711797339912,-7.16223198476238,-11.3838878971453,-8.5255407800161,-10.6355683393521,-8.75179625508244,-8.96445505510709,-7.72019535452383,-4.85352102974535,-6.33927963665798,-14.427277586457,-5.7453068874707,-10.4913858801374,-4.06470233846787,-6.25135282790056,-6.17929397397007,-5.91544007662889,-11.4492753655463,-0.519418213170828,-8.14150793110177,-0.519418213170828,-13.8261725871009,-11.0525388377765,-9.42792435165497,-7.90922069701103,-7.0866035197636,-6.998865594739,-7.66535388808264,-7.12769755499518,-7.94549904511288,-2.09947700988156,-6.4547637382394,-7.94961693277071,-10.6345121614153,-4.8005253190694,-13.8340455750138,-9.85534726387556,-9.45205304459303,-5.04616489528254,-9.25054340613991,-7.26409288687726,-6.65955311349381,-4.60104271314109,-11.8076650549593,-6.31073154473459,-8.59231946540882,-8.0337685442438,-10.9898457062576,-4.96894103735945,-10.9592138962729,-8.83380883808493,-9.52913660709661,-8.27112785462789,-11.4108694310657,-9.49260323175165,-13.7075315447787,-8.29038007686386,-9.23140233057389,-9.34517807206076,-5.28834097867448,-9.23625760488521,-5.50214888760456,-8.6089103589286,-10.0417998613328,-7.17807349225262,-5.59844671821298,-6.04359932505394,-9.88977331120417,-10.7341345487033,-6.22246616964762,-6.84597616058556,-6.99146985872814,-6.79820212098321,-6.67818379216576,-6.42314457202481,-9.26159473376024,-6.60470351167206,-0.519418213170828,-7.29794512648678,-4.71286061243671,-9.60373202160073,-9.04543256805864,-7.85754882708001,-7.91600974209735,-7.23414606117377,-9.165044203094,-9.09336882124596,-11.4344099126,-7.00833748201661,0.794493870046181,0.800402222230581,0.860812044492693,0.805733880340295,0.800920385957076,0.769259703040061,0.795239083631423,0.582038682163579,0.831640860387466,0.626468315239033,0.794493870046181,0.800402222230581,0.860812044492693,0.805733880340295,0.800920385957076,0.769259703040061,0.795239083631423,0.582038682163579,0.831640860387466,0.626468315239033,0.816609774620972,0.80502703830687,0.80668489585434,0.815028316339632,0.544410931412367,0.829522893701561,0.789842850206493,0.692910979390274,0.791253336271198,0.795129274146148,0.794382864208543,0.785238632953649,0.691378060679383,0.785179418770127,0.561786131613584,0.706784933582695,0.801867955925169,0.805459003113808,0.790830077878297,0.786950045019208,0.743593487037865,0.766762107057773,0.655853954875902,0.613759975568227,0.792701034796599,0.7971886905129,0.76784725336847,0.770883369437817,0.804048777251251,0.837928093023336,0.783989785696492,0.798486687596979,0.841455872391081,0.746242253540279,0.726539406941026,0.790817867703192,0.80551184169118,0.662389922972034,0.785908017226132,0.800432618222434,0.605184076377906,0.7528532414918,0.841878742738593,0.801786992020872,0.460254764928364,0.776300502083426,0.811934770702803,0.808305590863227,0.80455609875227,0.814240687247626,0.586785263353222,0.812795430368008,0.655033117167674,0.827828633163316,0.806377460280194,0.586341435805692,0.804608434750155,0.79950668856603,0.618901223722967,0.844281103835215,0.815346931290287,0.797601834901954,0.806768768158226,0.721901162394616,0.788654251958844,0.843628072509808,0.557274812149015,0.81256391351295,0.790268478154801,0.757609860616673,0.727576592871656,0.811288782715401,0.857648028997938,0.76619358552906,0.797211170332166,0.808737098137359,0.766204051984389,0.794243289467303,0.811196507576964,0.85054221651714,0.944798599464608,0.830428893454341,0.758980653927927,0.847664672359589,0.789768911085543,0.828655963816019,0.815498381380822,0.743838376024236,0.744385147905214,0.814267485421784,0.793832112972164,0.80780025361432,0.787379672827331,0.988367842297955,0.756512807675219,0.710380457672684,0.863792270107044,0.796082566548029,0.820600567662809,0.772268933219799,0.759656964258168,0.2,0.669550392061685,0.754777359379603,0.803384523805306,0.788772519535143,0.858676946095021,0.552390360046974,0.86824098044027,0.573683701561258,0.757033629932742,0.2,0.669550392061685,0.754777359379603,0.803384523805306,0.788772519535143,0.858676946095021,0.552390360046974,0.805984466468731,0.934167725495671,0.2,0.776214219066215,0.839615959832284,0.765574442567984,0.80369815796213,0.818210009731567,0.698748698196409,0.39223146850543,0.616019372075955,0.84377647886681,0.2,0.811589830431413,0.975233369619643,0.814421263866156,0.803224044958702,0.772416678520617,0.779699375973476,0.823249001738165,0.724096587848561,0.771756704865572,0.810608137938212,0.630061221704437,0.855282602731326,0.661778025095538,0.490505852754229,0.797996204881606,0.733237011580239,0.804568249165549,0.2,0.2,0.818887925392923,0.758776095735677,0.871658298217998,0.853198960018904,0.98061763227658,0.714594351706454,0.880269237917274,0.944502414933274,0.838576488028291,0.915715733122236,0.785698134982063,0.514811816861173,0.561802695345525,0.910994041957616,0.2,0.832260539428648,0.787461200802858,0.128693968802983,1.07746264398208,0.2,0.862758299866927,0.815295012559226,0.796631774255065,0.768729919364105,0.776241321467051,0.77965248784093,0.786802433023061,0.816038461104514,0.984414390574279,1.03413843028369,0.856932784980574,0.851722815336013,0.787273957324428,0.809677964469596,0.665382465047004,0.245062287108668,0.68703573476724,0.806451553047416,0.713356818811856,0.781991534454232,0.496781547267184,0.576312981640848,0.829419978839526,0.757693263762108,0.516920512403287,0.873555916883586,0.866270042795801,0.640161628668806,0.773783772817563,0.80837082221048,0.778441921423792,0.593947380641708,1.03921021749225,0.643743671558569,0.801338773107084,0.541857122038041,0.46593388828524,0.828043941721017,0.77911552202513,0.709944525362277,0.2,0.835472175093055,0.811450065335874,0.720462466524524,0.794271327778399,0.808636660556365,0.515819632923756,0.877048384839312,0.841004509224854,0.74357338030229,0.885259397459551,0.712675217821067,0.858962140588306,0.540791167870546,0.792295657037875,0.785638347113515,0.798322900509517,0.722792814109369,0.769216131856896,0.800017400279991,0.799087244157965,0.74522087105216,0.76149963206726,0.777462814601307,0.842075905350223,0.812860105585199,0.80154979370655,0.695186278041677,0.743269126001842,0.802826734694817,0.724132063101673,0.787373610372369,0.888367623243375,0.79936272438558,0.250459358337869,0.798504290911522,0.80942642582776,0.792716058170923,0.988647548575876,0.790109952381694,0.714697827172592,0.985237626664337,0.544179742404911,0.798215525986294,0.796849531809802,0.797494195221907,0.816887981920523,0.799407830710681,0.808799025624396,0.776992509770627,0.803676443874424,0.987032044698668,0.792685260354221,0.795613154468967,0.627762264070641,0.793180304888443,0.551797892524328,0.398188337652669,0.798716889341568,0.2,0.792496941165348,0.2,0.990727344736743,0.792734671665769,0.79951692244534,0.793978350943695,0.831839540330736,0.774144847378948,0.715605108193517,0.833319757443565,0.788225444694753,0.7021948273326,0.819074125381932,0.827993317191731,0.798891167483056,0.714998291145788,0.987838585928293,0.798996522179088,0.798634008792788,0.721949600965157,0.798327941180614,0.930990918992379,0.857861298642251,0.767474867430882,0.797186938919834,0.900995690983607,0.746659298827525,0.736088194043895,0.798468938248187,0.919017471181752,0.803178189338147,0.854075297184769,0.827886572716786,0.774377333748769,0.797485142641167,0.768703354365109,0.989082462789683,0.839015912880373,0.797355095121221,0.761978222392218,0.780334201932555,0.800472059342942,0.839248014504237,0.796688943253885,0.80760206780375,0.82613016938799,0.650262963970032,0.44545852347562,0.796715812632504,0.790050650404613,0.89713239718635,0.727893849818516,1.06500245501893,0.941772158877411,0.83501696248692,0.797610416813276,0.837429631751032,0.803174894633047,0.2,0.766758825767444,0.879563729406218,0.811509433471953,0.797218569774336,0.81003507407048,0.798437698757031,0.794736242270372,0.770659325875195,0.792991597541819,0.807318680852856,0.860756486719223
13,0.0223935154277164,0.189031297197247,0.26090500686048,-0.326428027561796,0.0359128224194538,-0.0563271338040678,-0.258194078232413,-0.0590152387585353,-0.160273747536335,0.0490354110279324,0.0223935154277164,0.189031297197247,0.26090500686048,-0.326428027561796,0.0359128224194538,-0.0563271338040678,-0.258194078232413,-0.0590152387585353,-0.160273747536335,0.0490354110279324,-0.159793619142362,-0.0746766624227673,0.0802026079733971,0.144889016051033,0.00479959780556004,0.0409977207417618,-0.135518447516063,0.0248368360928948,-0.217012410462722,-0.0856674816806621,0.170045373553404,-0.13623711937427,-0.0243658038161902,0.171354897728042,0.0208428918617877,-0.0211158660602807,0.122831547075485,0.00343942764053167,-0.0583391744250325,-0.322969607989446,-0.0624005476609244,0.0350393349488628,-0.0813782202731978,0.0269684335063266,0.109958785635705,0.0436793293834374,-0.119845600823679,0.0122875382442436,-0.230139130170701,-0.00745536290518303,-0.339578270367576,0.440528403903142,0.167385300723306,-0.101011581771936,0.286245495318922,0.00469741164109527,0.252129571600149,0.0653300210221139,0.155749500547825,-0.50645846657498,-0.0646074525318256,0.0677418895638607,0.046061686765732,0.0111432036012235,0.207568299355038,-0.145712171788687,-0.29940824649758,-0.0670295868561846,0.199697626797129,0.0361249690511619,0.113261478544318,0.275972973087109,-0.156507730291531,-0.290146046424676,0.0970009314789198,-0.0997325102789996,-0.076267109707386,0.450623119944623,0.0161379878632094,-0.0662368690590743,0.269198905231707,-0.242844691512905,-0.127560880980563,0.108293921135322,-0.124295151695924,-0.0160725428991969,0.0442306242007788,0.0457544379778115,-0.10957956305473,0.273688466929546,0.0673883121387002,-0.0670563599052607,0.00843320584199116,-0.0999699601192748,0.0529124491141308,0.171792459685963,-0.0442657302805913,0.0428412446207956,0.257590892955423,0.0735791945121183,-0.162572840271768,0.141803197980615,-0.00152257232042198,0.064332294258185,-0.399559519513567,0.0948567878929704,0.0078785383877658,-0.0321472004362393,-0.0118196621077717,0.12011944215407,0.0953595892224799,0.17965684772738,-0.208624224720839,-0.00836477159382391,0.033233339906096,0.0804456842297185,-0.0884949168312637,-0.0995226231056196,0.201285372967489,-0.267046533877641,0.0207615388119421,0.0128874404513867,0.00491934088186746,0.156575075341754,0.267962370553949,0.969737613719501,0.0320918117715201,-0.0372360141349677,-0.420792177140407,0.0716822542626918,0.0483316157777457,0.0128874404513867,0.00491934088186746,0.156575075341754,0.267962370553949,0.969737613719501,0.0320918117715201,-0.0372360141349677,0.0300817126325548,0.0860639001106705,0.000391427031988496,0.312819159186603,-0.0977222478148014,-0.153781474355158,0.390419841664235,-0.00410163248465026,0.00464224521552341,0.107748322727112,-0.093374719564392,0.0292627638715719,0.124300630789547,0.400530322136756,-0.172369601112684,0.558027462119496,-0.130220160714592,-0.145271595662319,-0.0265846243135969,-0.109343148473855,-0.0742891588928367,-0.019147172637134,-0.104628125376433,-0.154217634447111,-0.265686624368487,-0.107360882991653,0.208982226774628,0.156231807972624,0.053814084293299,-0.224349615988861,-0.0666515547925275,-0.0673894379171771,-0.0339718350070529,0.00893795719574466,-0.240481650661504,0.244287416618356,-0.00618934321319345,-0.00489631466749043,-0.0306248054688421,0.0474606119090565,0.0980238531969425,0.774441712067804,-0.0574955119910819,-0.0753506112264433,0.0404896566938937,-0.283305088750863,0.0974701250696382,-0.00757903856976887,0.148426213326226,0.0944053530402689,0.0131139071525348,0.00968821692811027,0.037160373474639,0.355947898711314,0.577905661456487,0.498875766131482,0.468722459283489,-0.0697791698751153,0.00741647039536465,-0.0591058205778208,0.148422889754004,-0.0195689369897729,0.245796416977976,-0.153008349983306,-0.188373121838521,0.655903304748899,0.0632831965542373,0.0626507329580388,0.00904986531809424,0.718027696255679,0.132634424663716,0.665931182650006,0.147277970069695,0.0395690504451754,0.278453101504129,-0.0504418341717079,-0.0580218082340024,-0.0803813724226763,0.0392776626186627,-0.375982967016702,-0.0991174637704474,0.313672758059596,-0.0833879155453613,0.249004668334397,-0.0610344546268164,0.3055629135247,-0.142782572899157,0.0280489661339101,0.152871341765151,-0.215491902425516,-0.196146263582882,0.0290621693672678,-0.0813769088918724,0.0182839216209371,0.02452146225821,-0.00360881752973014,-0.38415326669495,-0.0254344453157294,0.102732436479061,1.18493842839216,-0.0814285610616326,0.025047497065363,2.30967239517101,0.0455483654163405,-1.72473201783536,0.282531469282687,1.33574965734957,0.180261129063587,-0.200892409949335,0.0407786156623376,-0.996812355627831,1.77190000751159,-0.0327662050349554,0.319357703906486,-1.34133285810844,0.79873807776676,-1.90522565352175,0.682186644464736,-0.896957279676247,0.141892839875849,1.80492540603433,0.0298415794395853,0.234133438154281,2.38116191308582,-1.67482668525106,1.68994407485889,1.54174316866797,-2.04195219522203,0.0593411927245195,-1.72755525784283,0.00320360841586879,-0.393364182239195,0.0517414019527436,0.0280823684158405,1.48162342346241,1.48267789339518,-0.0313042232584782,-0.378032956597847,-1.18433059297279,1.4821381676326,-0.0958473085545883,0.0403180634990496,-0.0429195729147051,-0.024793136780992,2.18480074617473,0.128053428982884,0.4012672689695,-0.125067073920607,0.971350916621193,1.38500286042033,-1.36811784451923,0.00476850151832819,0.192628683573108,0.0603530407991967,-0.0140706467566415,1.65413334669018,0.520606937704385,2.33470863747004,-0.0482045924042222,0.468325976599405,0.245294794438305,-1.09809605031057,-0.156980716197554,-0.347136294228757,-1.41159982727202,0.132265390930044,-0.417245701802402,0.272710870736923,0.0819908002271791,0.182011757495351,0.196216669792315,0.363526952927857,1.45655772327458,2.17763454634641,1.51752615642841,-1.75931062265805,1.22411962500555,-0.554176793930239,2.02293363267123,0.106049399973391,-2.165408291693,0.125876964580637,1.70412449271262,-1.36192615039185,0.142009493887324,-1.2882560938732,1.9479511118048,0.923688393668997,-0.0372580953512507,1.03375510780865,0.989503848314447,-1.85327604732605,0.174614097349003,1.89789865235243,-0.197288421993169,-1.74185682603162,-1.17758848315965,1.4006776749899,0.154345527964099,-0.574140237414709,1.26114352713165,-1.3023862465533,0.182960370995048,-1.89249559836673,-0.301563805927653,-1.78451092333016,-0.365345687163269,1.68488161785833,0.241285013569209,-0.0678818257478699,-1.40217334975023,-1.49987599615415,-0.150436202046074,-1.97522607817807,1.70839041922136,0.0861339457539703,-0.197135092714575,0.444735141388986,-2.37877722598103,0.12524503794051,1.34352909090767,1.48530040538957,0.013263612136333,-0.0544249541982163,-0.529141963848194,-0.475439866371595,0.214513712783162,0.447791865104947,0.0114259643504374,0.201841092569268,0.209513521155542,-0.0942616674888179,0.013263612136333,-0.0544249541982163,-0.529141963848194,-0.475439866371595,0.214513712783162,0.447791865104947,0.0114259643504374,0.201841092569268,0.209513521155542,-0.0942616674888179,0.396848941270954,0.510659260955695,-0.106990365495856,-0.32202175683494,0.0447012380822423,-0.328237462119676,0.288694060672985,0.00200660822080541,-0.120645236081904,-0.00729583378951758,0.0109885167009063,-1.05757007087343,0.18084598760825,0.322312959982641,-0.375880449898677,-0.0627248756477148,-0.238307046744262,-0.255907453445729,-0.211056530507452,0.493641280431113,0.00598441619280536,-0.475429585213297,-0.473958759162831,0.0334689373097699,-0.193392043431225,-0.205617805738743,0.231409336473067,-0.0754211012892991,-0.0170861913473291,0.0909964887119417,0.194331459106775,-0.430821764270249,-0.722081857687259,-0.132440370668908,-0.509957552222241,-0.00813891264037405,0.0150519922095837,0.607186216858296,1.40332722628391,0.0227929777974683,-0.275954709869454,-0.220041709102007,-0.101524353402987,-0.02332182381977,-0.799414461229823,0.366888106617511,0.359946463488964,0.233366468432339,-0.309252356587693,0.617772758678377,-0.588770612542122,-0.707642662218641,0.445317856506308,-0.0287336600830853,-0.205360562000486,0.305655669146717,0.769060537337181,0.128605099456897,-0.00511205149945176,0.0974454318698861,-0.677417947766849,0.246239257071162,0.214048025138199,0.248326028286829,-0.394424034250415,-0.346083445580967,-0.464499610211627,-0.0674675298013059,-0.551305556543966,0.0621968427625886,0.725578105121115,-1.24908892269502,-0.443004441286391,-0.209752124666085,0.492495295469403,-0.395310880464969,0.311377872352939,0.0754409895321006,-0.0605164173929859,-1.23650124194831,0.0578682634905666,0.386466626543482,0.00901888998860118,-0.364503563162527,-0.161640319483528,0.0428151905939987,0.323912689096026,-0.0696375555273122,0.189287945302739,0.238051230054876,-0.0316211890717894,-0.317839434057365,0.3283247858199,-0.0130763626910598,0.18185320864213,-1.01764552129289,-0.33948297549758,0.0779284520659943,-0.127619060473166,0.765965744312462,0.0552733182954267,0.150066601872117,-0.974650934472985,-0.172684793302988,-0.526996978494627,0.257041002193986,-0.0253118870703203,0.0135296850139797,0.273258306564488,0.0399186151563511,-0.10090164177724,0.150066601872117,-0.974650934472985,-0.172684793302988,-0.526996978494627,0.257041002193986,-0.0253118870703203,0.0135296850139797,0.740781429875368,-0.181616402187991,-0.0575304577943474,0.659574213403092,0.0318013599370652,0.374866847218961,-0.210860437366068,0.251253235610903,0.00458712488554363,0.0093763064249846,-0.0105900777494508,0.0139210896076374,0.363232120505438,0.280972058510004,-0.0110966810553576,-0.555822504921028,0.000419035107301755,0.169787700989903,-0.0119296146094979,0.0406401538409787,-0.311035321940538,0.161259367505265,-0.0185740570544422,0.226827845913062,0.157863892397167,-1.94240772062118,-0.0262977290794418,0.471501487961724,-0.00138542555432568,0.84642144400404,0.042036940891902,0.0424510722758014,0.199899913646674,0.0319346496715752,0.269508445146617,-0.0457677407762551,0.0558874298872335,0.0294417668163914,-0.303032094296092,0.0549973196932167,0.162133361823328,-0.487738260964973,0.0802926045358249,0.729913354791168,-0.147141339084648,0.450580055736874,0.355875658215891,-0.0271422394236509,-0.46229162761938,-0.0279886756184154,0.0246038009887157,0.22858234372628,0.0611717494749479,0.744155125941197,0.597005043798025,-1.01262850256923,-0.814918135957118,-0.131189114120421,-0.841530015720576,-0.132861450367683,-0.026993747013121,0.00565087277031061,-0.138841736311765,0.330379828778419,0.23651910540888,-0.47529912879386,0.0731500761590099,-0.100145568632428,-0.0860768537352554,-0.0826467359801625,-0.207809901388962,-0.391299635751712,-0.156067306778037,-0.0711655611078573,0.25414951435307,0.0584516014651951,0.0857969516548365,0.00271294202885006,-0.0243302196377064,-0.0573840379788443,0.086917835794346,-0.0375491256567721,0.238140845086152,0.566270719767053,0.509242965572903,-0.0449608811277912,0.444185291361596,-0.0746212001845901,-0.527011479461468,-0.47662467228845,1.60909645164316,0.130664209972369,-0.282532743652276,-0.189083914001357,-0.0402952955124523,-0.432401914697422,0.0589091477228935,1.14039206520954,0.0138536454701072,0.45818928929873,-0.238905170411059,-0.175629637022945,0.381015415353568,-0.0128322266941221,0.178510278601631,1.81892057695493,-0.857832761345155,0.711679659810052,-1.99661022065391,-0.4843497311457,0.449722231863018,-1.20372669272942,-0.550063499964047,2.25783165540555,1.31701703223768,-1.15825883187954,0.592471498238362,1.23272557076634,0.381188661273494,-0.0923253639478398,-0.298389441931256,-1.33472083698254,-0.0203409755538817,-0.0248182610601845,1.12327500714703,-1.84555833036956,-0.100913215729803,1.62732806427556,2.91544826269002,1.41592586676392,-0.00601830476187532,-2.73110827446051,-0.0694605547544248,0.165915722757875,-0.241965456262283,-1.29040325156316,2.70635580985561,-0.768750989642242,0.492412051176097,-0.727931309121546,-1.55188399864172,-0.0453394471419604,-2.92693760458686,-0.16940732344257,-0.550396076782366,-0.318452151510339,2.01974021371344,-3.25179921978829,-0.233254569158931,-0.511593076241611,1.41458467735884,-0.0198321467858995,-3.10009471005563,0.0694532376496172,-0.0774497917301069,-2.30592097835088,-3.46776647032937,-1.6838047008233,-1.60463702941553,0.137260719355594,0.0397762261509942,0.00765570326636093,-2.34846977874318,-2.43856897125956,0.771372364145344,-0.278487335942492,-0.257001766555247,3.0328318589017,-0.0464559452492533,0.253795235316649,-2.1937369960761,-0.268546027448007,-0.80009211076118,-0.599950593088262,-2.40731169424324,0.561195603593056,-0.912146879466662,1.71540161037318,0.626619212136523,-0.248969335849015,1.89002709884936,-2.54951959558796,-1.72159106029564,1.43140662763386,2.19189346032085,0.686813115159322,-1.57855683615388,0.799480007814563,0.0568471452252526,0.214350791563589,-2.11611892784329,2.00270861876364,-1.36586186211082,-2.01081998593733,-1.95974450932326,1.73016246655951,1.2717052861826,-1.00207107511688,0.107321008365589,-1.84869173499672,-0.179084700731738,1.18289799202914,1.81030803972954,2.00281238669791,-0.115985244055975,0.555110626269311,1.60283343092068,-2.15357108441484,2.52328474665486,-1.18156859082635,-1.22057972417764,1.36848601567726,1.02150866058543,1.68015690827153,-0.804681503473028,0.568809344993147,-2.20444375064002,-0.531909666158316,1.30591842336969,-3.312174422004,-1.72737800008969,-0.501153793816231,-0.113626897041981,-0.196504578366681,1.9140810353725,0.722950710002714,-0.653700240575273,-0.437015802069322,0.124641351974298,-0.830858779031217,-0.243570413148933,0.247143780474755,-0.113626897041981,-0.196504578366681,1.9140810353725,0.722950710002714,-0.653700240575273,-0.437015802069322,0.124641351974298,-0.830858779031217,-0.243570413148933,0.247143780474755,-0.462200068253783,-1.29724742849334,-0.0722217538335635,0.146307267152415,-0.252593858809654,0.312942680703121,-0.246378800390637,-0.259327006609675,1.09473428686637,0.139504350876336,-0.095247301054785,1.77278912783934,-0.488953335559126,-0.877811889777819,1.29237329047105,0.345716608218439,0.843181242627118,0.391130753265446,0.215432241645975,-0.2957280501028,0.0677123192814263,0.967063982390472,0.984035619313056,-0.203564785207523,0.333974338297021,-0.139748817983606,-0.516358973684239,0.355138200330838,0.150557256964629,0.116641111938308,-0.0777638250113745,0.263410388688661,0.490509294903987,-0.00642936971664077,0.453313439105458,0.122968610631605,-0.10015159384052,-1.10933902442461,-2.79427767189119,0.571203255835108,0.321228389965139,0.366096603542194,0.18347757977118,0.145660508046358,1.18843677976253,-0.240152582250547,-0.386145851808528,-0.199694104774871,0.440451653134638,-0.91667825538421,0.922682113670942,0.5308406351266,-1.01913227822118,0.358184649190814,0.174622926068441,-0.472599561176541,-1.12593673162299,-0.207616141070434,0.0641321756004271,-0.232283795015498,1.63395220445618,0.0217323254197078,-0.049344406788835,-1.6032684704925,1.00023975615875,0.741695629941689,1.1446406713569,-0.117031070454175,1.07628709311024,-0.0517963781528267,-2.38163077521011,1.0271350485307,1.14045218338762,0.267107826099375,-0.953434596903714,0.415290065477046,-0.60771825769271,-0.120441291798786,-0.0304325447350751,2.26556132076637,0.00770062054942224,-0.83897861110935,-0.0410745670299973,1.07444401184657,0.0537897831742978,-0.245513302718846,-0.484886843924225,0.0772101802760647,-0.877980898997738,-0.836414022563025,-0.233888271594047,0.724775387607703,-0.421180116454287,0.0609384584031004,-0.665148392181979,1.83960140138959,0.720393846122148,0.214784884868257,-0.355316008002846,-1.740184963185,-0.0271359756380538,-0.162373425396185,2.12747786487027,-0.250174871909845,1.44630800710269,-1.698039547384,-0.0315704956097182,0.213103510032582,-0.112893276077578,0.0313846649807088,0.20075713871506,-0.162373425396185,2.12747786487027,-0.250174871909845,1.44630800710269,-1.698039547384,-0.0315704956097182,0.213103510032582,-0.365259871938064,0.217147053332894,-0.0301100199781142,0.107738065702773,0.107459881409033,-0.463493919662791,-0.472631245390608,-0.339894972077212,-0.0380225183813549,-0.223957510360145,0.101486229104538,-0.00459614925346674,-1.10430557029779,-0.791864354863046,0.207894840418739,0.436031544291195,0.0746388639520621,-0.136865196659395,0.0323168624625188,0.0834513298139614,0.907902684517975,-0.297952058647946,0.0484200215646079,-0.253690505393845,-0.017902117859647,3.54877312483421,0.176726592363545,-0.403623082525634,0.0129473010360794,-0.846310709732557,0.158919778469007,-0.0160199441242488,-0.294176674842269,0.0238022094727178,-0.257772097095672,-0.251644444682401,0.117249398732123,0.00549094902546954,0.179086443818276,-0.0720108010678911,-1.04518699963918,-0.291618027792663,-0.101108458159337,-0.950330453103602,0.335032664824272,0.0118404151275728,-1.06785971755459,-0.0243834842073787,0.453499825929349,-0.425618576404888,-0.0373985661968445,-0.275859757348619,-0.000632694645206563,-0.60875687748533,-0.785642128984982,1.09846438671913,1.23379715519705,-0.0745428038881742,1.93773402372301,0.502270055900376,0.0390945092133517,-0.00355480529183986,-0.184305059025816,0.0230844209606756,-0.159190336916201,1.44365212880798,-0.0161030511988686,0.0431697009647257,0.161959797973319,-0.997741957833957,0.0462622432486652,1.31883911826702,0.123844601941142,0.288151307352341,-0.242487446667552,-0.0224336462261444,-0.0616123308466368,0.00207408960157514,-0.0827099742337108,0.705686946682215,-0.0853661523667826,0.0748707798762554,-0.541601445798151,-0.432913447368146,-0.646996352547219,-0.706841725712815,-0.526402868983087,0.414669540784851,0.905779382535068,0.687700438185425,-2.87499087530399,0.0426608594827732,0.430257607716623,0.229591871557623,0.065936690129753,-0.22363108946777,0.430680992007521,-2.22251188232032,-0.0784274824691125,-0.21986245600794,0.768601237250613,0.423780600211346,-2.06020418929566,-3.23088520425498,1.05878156635464,-3.60286349685721,0.602776726056928,-1.00840311776172,2.55534681217746,2.49599897933813,0.0364092960753305,-0.217422516987044,4.05248823631058,-2.09303142722996,-1.51560087807649,2.22055865688068,1.83276503106168,-2.37851200280006,0.111548229793911,-0.775971796230169,-0.926869976552893,2.57348097036435,-2.98773628220087,-1.21510028981929,-0.393522601890234,1.59291676668866,-0.357901871601123,-0.886225524443148,-3.91021471832374,0.356790388529011,0.0152416784607256,4.11673676712424,-2.32901269857455,-0.0538978312193195,-1.58942522772696,0.801044670553122,-2.9272593258618,1.44315288789903,0.106676244758606,-1.20872660825245,2.05463706673665,-0.546717231058519,4.10197094601937,0.059643269215789,-0.338002295671613,-0.222278253868284,-0.978019169146564,4.89625854324427,-2.85005531212392,1.35224753547995,-1.25042791547239,-0.641698096530205,3.68866445740088,0.411650114124024,0.131392220770159,2.41846093501712,4.22355890498202,1.18355525557232,1.93929307602208,-0.519609082283647,-0.146334460554006,2.41539991844704,4.01420174204157,4.56362920064386,-1.79477015264783,1.20303810255881,0.745462857836569,-4.80223540832879,0.0240405349575457,-0.26538718715209,3.42417626941592,-0.695830275656299,0.598910055202964,-1.13635989043403,2.57448555298546,1.13345899625714,0.481322113174014,-4.99781924467612,-2.22252176461065,1.67414484645576,-0.737047290776939,2.91577684776507,1.60970189769261,-0.416817779229943,-3.4815787027739,1.11055020629123,1.17495381819507,-2.31618106182815,-0.00127835852496476,-2.37457675274069,4.35359158363111,-1.89323356441278,4.00695323541018,2.09059623661477,3.11569399401115,-2.90270703905855,-0.622786787131796,-0.93451239998487,-0.15708700108687,3.09270492960933,-0.832881400625569,-1.10694248285097,-2.92310439838413,-1.81850564783043,2.13480023537955,0.642212324114385,-1.31818282696476,2.4456835365909,-3.26219694134937,3.54989997600866,1.18566021471138,-1.78624967464381,-4.23408196454251,-1.30244588307733,-0.596274958953583,-1.75785499389886,2.85164282843669,0.078070819265697,0.208054674567624,4.28318513157019,1.6941238029729,0.729375200699179,-8.1444052181097,-9.09028045682752,-8.54715272892695,-10.8376494440926,-7.00699105089831,-8.63743325540341,-12.2606985029582,-7.29024281483372,-8.07223012944457,-9.12864601257255,-8.1444052181097,-9.09028045682752,-8.54715272892695,-10.8376494440926,-7.00699105089831,-8.63743325540341,-12.2606985029582,-7.29024281483372,-8.07223012944457,-9.12864601257255,-7.44339923014869,-9.90736636029311,-9.90007554889453,-9.48057282364464,-7.13945410683485,-8.84099800139948,-9.41994109158625,-8.07963104569812,-9.03588414903521,-10.389883098983,-11.0333621012261,-4.96495263996772,-5.49704627645655,-10.2997502641134,-7.76733339405151,-6.47743847362612,-9.78484865524513,-9.54258023466808,-9.14720666096138,-7.88555605440111,-8.46556194968729,-7.3450142282735,-8.7475605161899,-9.17320393969766,-9.09687387318707,-8.24809550220288,-9.27381102580072,-7.93119291318133,-12.1187647699224,-7.02295248208132,-10.103525326257,-9.48716111695136,-11.3891632870686,-7.52752136796858,-8.51807114823437,-7.67841371845116,-12.0032271056611,-9.5900057394871,-10.2999845732302,-9.38175366505669,-9.54252589875284,-7.46500482726634,-7.46395042317942,-7.70009648804463,-5.74315788520969,-8.76187176168731,-9.6053004667258,-10.9271396427795,-11.2162926717397,-7.89648649322197,-8.19035663377286,-8.93335247904089,-8.98218476653971,-10.277800295051,-11.8793874286084,-7.5954167523744,-10.3346235598493,-7.99117217292839,-4.52027741275474,-8.58462652082065,-8.96638188962133,-7.88445915151742,-8.21586418462215,-7.42588922876414,-9.09366579119185,-7.25222708184585,-6.74203528230985,-6.16530070276503,-9.93098790090004,-6.22638663735533,-7.19558577288969,-9.09308217196528,-8.37006839601959,-9.40323987744405,-10.9098840897228,-11.0851186286333,-9.37652647960341,-9.38667195534504,-9.97282129110159,-7.48902574686325,-7.64414651774565,-9.16594089696476,-8.18978040254123,-5.72074053862563,-7.82733732372258,-6.2482050315318,-9.53286797722701,-9.41598705790732,-6.98975587979929,-8.69675977847174,-7.76788839815476,-8.28811205697032,-10.1165892690199,-0.519418213170828,-6.92448896561942,-8.88560546483277,-9.34918702302575,-6.50680622736568,-10.6495151105754,-8.03350715728439,-7.61572440794843,-2.69361143675202,-6.5843213194358,-6.09380409833597,-9.67720531647633,-10.5418123725177,-5.67862428425187,-4.53696632216313,-7.57869602301562,-5.54296786729212,-4.92773140571406,-2.69361143675202,-6.5843213194358,-6.09380409833597,-9.67720531647633,-10.5418123725177,-5.67862428425187,-4.53696632216313,-10.9436399393974,-5.24734837577107,-4.21335294885322,-10.4566012772092,-6.21582004046617,-6.62123843954692,-11.7792185207199,-5.75623298075417,-3.68579242962683,-5.24220728594086,-5.79087253492856,-6.03623296736212,-5.60591214689683,-8.282164761792,-4.2045445429137,-10.0880169699861,-6.76339563687106,-6.58037985021772,-3.96257653245371,-7.03525025524011,-5.85465936955209,-5.84268544211931,-5.45349428560911,-5.22621658194719,-5.99178832676672,-9.37740179855496,-7.01102253931701,-10.2165522752493,-7.04312163007866,-8.45879641243405,-4.59647952813509,-3.08258495519541,-6.05521854102493,-4.73768205354727,-8.32335602936489,-8.68555475076973,-0.519418213170828,-5.11462148158134,-6.48958361919327,-6.37304181587282,-7.99884779452825,-8.6757332788292,-4.71303983959529,-5.67637918026717,-3.96770518063777,-0.519418213170828,-5.16579297090254,-5.64026320000187,-8.29187409844657,-4.44424046952013,-5.6755322948887,-2.20525276101681,-5.5678864167109,-9.21270688261541,-10.6283110652675,-10.9017854550608,-9.2184707291613,-8.9174258729205,-11.3330607874913,-9.74253534075549,-0.519418213170828,-4.29076152412968,-7.39058096723762,-9.68665169763888,-6.62572803491774,-10.4517614715287,-8.0292496472959,-4.18910729090488,-6.35307620615204,-8.96016201900402,-8.46942029766165,-9.53077339829103,-5.47687951941206,-3.60581862905509,-9.29790712849213,-8.00471154404394,-4.83681441708171,-6.46352472575411,-5.95114151568602,-8.14121798335258,-4.23926324596445,-9.39005306839967,-7.43965430668307,-7.47780387333127,-6.85426676820959,-6.99382725575872,-7.35343851906632,-3.80764941233887,-5.81992461962366,-8.03919680514999,-8.63842292172046,-0.519418213170828,-4.47376345712463,-8.45842215769392,-5.35066889649861,-6.71397219004421,-11.4851771737235,-8.50574199176307,-7.32754019770524,-8.86119040015881,-7.27885515796045,-3.92521468774905,-11.3694362485995,-4.08635112014642,-10.3906970101637,-5.40768706082518,-11.1817391712079,-10.3561727579515,-6.92290405651841,-9.1864734751807,-7.97984020425421,-11.6475700548528,-5.23101133357573,-6.7175812372089,-9.95500544831638,-12.1422881848313,-10.7815393183064,-11.5792867340577,-11.6101226397804,-5.83919802725679,-10.7101770280395,-11.3015981421793,-7.82168380526887,-11.7442251517098,-12.281830964111,-12.2528095134948,-11.1390232475917,-12.5637512505117,-9.46439948668964,-11.6216969391405,-14.3977957702747,-7.27194704130317,-5.34794033108135,-0.519418213170828,-10.8560435631792,-11.954046891921,-9.82461964213513,-12.5738846938363,-9.95542834991148,-10.4411825027645,-9.11066723457662,-5.58845052133153,-9.02598142495604,-0.519418213170828,-9.76627105541408,-11.6008834028695,-6.95721376193622,-8.5759827920773,-9.65317386395743,-9.99312455721481,-11.7824209635831,-3.65789170399613,-10.1071837879285,-2.81350154024129,-13.8261725871009,-11.7907863594166,-10.5654450618338,-10.6160100228722,-8.89138224144724,-7.43381456042066,-8.24729963720113,-10.4560166969874,-10.4258890666838,-5.21564774279437,-9.97870713632182,-7.99170238878681,-12.7424384752607,-8.1272037984903,-0.519418213170828,-12.3200542183293,-11.2012679164983,-6.92159219068837,-11.2542186927528,-10.5862788199649,-9.89266815747441,-8.7853597786089,-13.3901997203776,-9.15894011405935,-11.5717085815346,-8.13128761558322,-12.031055322284,-7.09002170033212,-11.7794548134424,-11.5571310696403,-11.1105976877338,-10.4416456037552,-12.5119627133056,-11.2675877602049,-0.519418213170828,-10.9110463093839,-10.4157934854657,-12.2024541279617,-7.47742923665149,-11.7670297441295,-7.62167329764881,-10.5366793398279,-11.009223026551,-9.89461841433265,-6.70906444342601,-9.32634674369692,-11.2824789703549,-12.0619331889159,-8.82547477838763,-9.75267138319848,-10.5801203991542,-10.4092456485397,-8.43850270714826,-9.53564936070486,-10.8302882907227,-8.23827731476209,-7.91698805408004,-9.82939404296008,-7.03859883927667,-11.2269892823093,-10.5969488087577,-9.72276367386019,-10.1122776078794,-8.0594761011071,-11.6649146021391,-11.2698356045826,-12.1598714520983,-10.463058688506,0.846910217083274,0.76462704106844,0.847817655808046,0.80479709983223,0.796687750985259,0.771459444464398,0.7947457849834,0.503664491799345,0.782017365551521,0.766856485241937,0.846910217083274,0.76462704106844,0.847817655808046,0.80479709983223,0.796687750985259,0.771459444464398,0.7947457849834,0.503664491799345,0.782017365551521,0.766856485241937,0.870596822577539,0.806238918178863,0.773241579342095,0.820680517135735,0.57448144628287,0.82396462270036,0.788978143130954,0.729853648575476,0.790359254671077,0.795129274146148,0.792832336976637,0.842106094360408,0.697144196520268,0.782291314443498,0.779327506146002,0.774666449715724,0.7995812003397,0.844852427599192,0.788484842316712,0.81168914527608,0.853846505612392,0.801541887914873,0.813173874088746,0.811344030946158,0.794949870590924,0.786070452974336,0.76784725336847,0.770883369437817,0.802316620345478,0.844661148335426,0.795711231256163,0.800045447139792,0.80638962069364,0.767057374219921,0.825388042045237,0.790817867703192,0.80507504074566,0.837455836465284,0.793509165799687,0.793759191628737,0.8286246971636,0.755867402853701,0.841878742738593,0.793240098371186,0.828482429122494,0.769222129085757,0.812268350791914,0.784930455530669,0.806513395875945,0.842411029201991,0.700603622720801,0.817899978808707,0.84545155308667,0.816366056777824,0.808270166771201,0.737387560099836,0.780725207251594,0.781139645758708,0.593232697552744,0.825667267177479,0.810990264098366,0.804088360438628,0.822956795687784,0.769908555605117,0.792359729457161,0.826563071673424,0.736398151083796,0.835961755290825,0.792035744511044,0.766638103738836,0.740047450079912,0.775652785087941,0.826945455378204,0.777765653098806,0.799585948510003,0.808762950840429,0.779525170144134,0.794243289467303,0.811196507576964,0.849150210525543,0.847845152031942,0.830606328163238,0.744764369917372,0.870257075570047,0.782982528689321,0.785172216160718,0.820853131731427,0.721750493550446,0.781578956633838,0.824699043585433,0.799989367766451,0.849160289848409,0.781864468120429,0.2,0.749130582239971,0.768129600988484,0.810648506130603,0.806266910861847,0.820600567662809,0.763947321400008,0.810440395780141,0.598710676472426,0.764367331152362,0.807122762430292,0.802049638539825,0.792022185219076,0.74246711943148,0.498341013566068,0.802336379214328,0.741739250305275,0.761612692515455,0.598710676472426,0.764367331152362,0.807122762430292,0.802049638539825,0.792022185219076,0.74246711943148,0.498341013566068,0.807254941138145,0.784700213198513,0.642363497668506,0.790440902062996,0.838384916937268,0.860986432675777,0.802143768165322,0.775743789728879,0.725846813450302,0.770767123590842,0.777685918495591,0.846370657199801,0.611555536637989,0.804281280351254,0.992292833487837,0.815986658288726,0.867112958134193,0.770217653114286,0.811599059724367,0.820010674085241,0.787551160843034,0.721172931684684,0.831954174383641,0.612054061284115,0.860025018305117,0.802106379040963,0.851250720214432,0.808759591726718,0.768779648486903,0.805693050052806,0.624111112844592,0.713680327349534,0.820512445023218,0.756871232528944,0.787129615452615,0.809845982121514,0.2,0.761420364688733,0.814274005817024,0.940181890192039,0.817439547267776,0.799459286368205,0.804182176115729,0.585502812360756,0.569083977117137,0.2,0.562710543218484,0.917257975810201,0.786790277091704,0.795081800870179,1.07746264398208,0.278350319500547,0.891685485133743,0.808521974495253,0.799273143436719,0.814535087551862,0.792394392658359,0.779174888260801,0.802878276712027,0.826541094762687,0.2,1.03413843028369,0.840740915741989,0.846512471261173,0.86718621940858,0.805991137399149,0.710537295590031,0.570552108600032,0.755231675999199,0.808301164039222,0.816305433378565,0.795423471345513,0.834737209620708,0.632843735361494,0.798883369456264,0.757693263762108,0.715441679414444,0.834452995146171,0.859983328765504,0.806518939842852,0.741953572364207,0.808192215757733,0.806160676427132,0.65070587007988,0.845770821981612,0.804792134485327,0.798970889563933,0.572379660128318,0.543909024667979,0.844605905526916,0.797079214749186,0.2,0.72720860520732,0.822972193192947,0.81092210127312,0.793803506373218,0.795252697269306,0.808412515080823,0.838586539213317,0.801716208098779,0.770347349415053,0.890624118676123,0.795976617518327,0.721873846858033,0.796609663586298,0.571908466041348,0.79545036601297,0.791428596911381,0.779231790752536,0.818436574422354,0.789422969570194,0.800888270505491,0.825609347636401,0.895295772393918,0.796101778926156,0.800181303676763,0.801847685996081,0.798058625349195,0.802244905525555,0.706599791585789,0.805476603259706,0.802983358775572,0.770356823047913,0.795126673670716,0.805772162386261,0.799761207965998,0.802786145871735,0.801088049304905,0.80304320786861,0.796635526089228,0.988647548575876,0.928284490600202,0.707231437236147,0.2,0.809266106466933,0.799378991623697,0.800176669901789,0.79723515684135,0.816138068061685,0.794054627916955,0.79247317942339,0.761800677245114,0.797316294189916,0.2,0.802779410342073,0.792611301855957,0.76442007551145,0.797338143202443,0.807112637931273,0.793760001344332,0.799174354503684,0.680924695178744,0.793707442883259,0.776423013043249,0.990727344736743,0.794484878054833,0.799845077564837,0.795666889895123,0.806209693958137,0.773629148156414,0.761991642837096,0.796303624992449,0.804214950370852,0.76773601127945,0.80369829419649,0.830728494542636,0.797979100496076,0.763659427362766,0.2,0.796977607778793,0.800921632550999,0.744805348388772,0.797963916037451,0.804973965114954,0.786921847686308,0.864491010234721,0.797141712279529,0.79652082931281,0.800918342319087,0.736088194043895,0.801879052195531,0.909657168119239,0.799256280490874,0.803242143985685,0.795412093513346,0.801291731783192,0.795249712138239,0.800082598931946,0.2,0.801234953242078,0.797996975692205,0.800468978294742,0.763299904635512,0.807808104751656,0.840915673944888,0.807535160620819,0.810206391686341,0.819667976993854,0.775950896880129,0.820936995217829,0.794689482378021,0.799138526190347,0.923067291478262,0.773900350872861,0.790871883947873,0.792917964852344,0.809353988175741,0.798329535797464,0.808491363124931,0.787963341314336,0.831832547319605,0.797539751107936,0.836131641143378,0.800139160406032,0.80732411363602,0.813945710510274,0.799294498455097,0.792587847413409,0.795008663984022,0.799403632234645,0.80719149478868,0.792803188729811
14,0.00318255172233797,0.0727296276563072,0.0686498603632269,-0.531036854218751,0.0955984492998273,0.240115898217918,-0.17825003669596,-0.0124954355072244,0.0125234418875126,0.00324590147189117,0.00318255172233797,0.0727296276563072,0.0686498603632269,-0.531036854218751,0.0955984492998273,0.240115898217918,-0.17825003669596,-0.0124954355072244,0.0125234418875126,0.00324590147189117,0.124568766178583,0.153623560117342,-0.0296668891108456,-0.115737076159773,-0.00609947714436968,-0.177801492657664,0.0786018043553551,-0.0178922878207823,-0.110546304063138,-0.0508199384334224,0.128333029831061,-0.694201384808,0.0444300081541582,0.269021011735017,-0.0899389111561925,-0.0111716521523271,0.0356365081863419,-0.151350849469824,-0.176354397399014,0.0911390731115786,-0.0400930807463748,-0.205868715123135,-0.303859809127837,0.01901261835682,-0.00816830123739425,-0.14753010737205,0.00990207065014114,0.000349799682724943,-0.177991336456742,0.0873660514974626,-0.130051911126847,0.0552649892427241,-0.36446774694754,-0.186834837844779,-0.10598083297189,0.0236871371373124,0.196027556717681,0.366313420559366,0.82359956478537,-0.300952240003732,-0.216398208854243,-0.0650926034407823,-0.0218305447446694,0.010348285126674,-0.302231284127381,0.13093015163574,-0.0194639886406662,0.109425246932257,-0.0144491474797297,0.375760071377686,-0.237142340785104,-0.271777751027612,0.0698669761488631,-0.198393758328458,-0.0617168660444644,0.101667043004308,0.385881748970553,0.434030304054552,0.0172422782111046,-0.00620845413778213,-0.07282533195411,0.0113525863081547,0.0650069454667306,0.0462798842606702,-0.270760451853395,-0.173876257328413,-0.166753655484187,-0.0427487752614609,-0.366098647715035,0.266831948738559,0.284546880647668,-0.907884650630137,-0.179137699926868,-0.200949541451364,0.291804026772642,-0.114947116279985,0.131082317229101,0.0815265926177556,0.15219770770944,-0.598930504046269,-0.0820346556883548,0.295474103921391,0.00606806242866385,-0.0752861158024649,-0.443450885811748,0.0818647468954563,0.195997319120757,-0.0762713700872048,0.00556386667427737,0.161293441371492,0.0162429032798297,-0.0117773155560513,0.0396244688581462,0.00176791016752427,0.070479924768993,-0.480778772685315,-0.225184502579802,0.0069919505248981,0.0034799705415833,0.130007091709429,0.0484583735675825,0.10052746006146,-0.460536324494831,-0.0483991507279086,0.00303077193688744,0.719213444110801,0.00115661703297746,0.010873161506969,-0.125293902907885,0.096343734851727,-0.0202415657649409,0.10052746006146,-0.460536324494831,-0.0483991507279086,0.00303077193688744,0.719213444110801,0.00115661703297746,0.010873161506969,0.571568718180115,-0.0415146040925363,-0.0459732088928274,0.793500003492172,-0.0340211481086776,0.111367236736114,0.0649417695967791,0.15178593502862,-0.00530174778793607,0.0596380844873646,-0.0725792333427868,0.0364827217066183,0.222173378277149,0.421348249502206,-0.122999938217243,0.0729272064355976,-0.0924099291903611,0.00312655474446127,-0.0244241402418017,-0.0504907380496899,-0.165226851688926,0.0679578897709775,-0.0964157661741025,0.021418481093526,-0.0961390717319759,-1.10630147468006,0.18113874126515,0.444626170778369,0.0419899503298565,0.368296776021403,0.00135160786283913,-0.0193167000704285,0.0864260733188571,0.0442565361478736,-0.00973127458823551,0.121960203536712,0.0623376758339971,0.0284550504149359,-0.242757508493234,0.0658660090403629,0.0468275561739975,0.185919719356377,0.0109386678839044,0.382933388544645,-0.0400484945895052,0.133838140952502,0.195477797403303,-0.0414222539155793,-0.193040042007616,-0.00439958713568661,0.0316912699659997,0.139381112422906,0.0834334435253869,0.782700793107834,0.813770961766081,-0.2432502216432,-0.0931095685968231,-0.164137597693039,-0.376093216091551,-0.0764431586774456,0.101809193354744,-0.00800040730345273,0.066575057084673,0.150736931228783,0.0178571274778044,0.362505355382053,0.10091009397063,-0.0189262244303377,-0.0395621884167751,0.350819833310781,-0.0520346608955119,0.423424262966463,0.018963584045831,0.0089068057431845,0.387160436606135,0.00980471936288634,0.0114712857510439,-0.060249520353162,0.00810180047483776,-0.235873562928848,-0.0234616162661462,0.223702458691429,0.0431360394171029,0.585988329344454,0.267749549223407,0.106139664604629,0.159602262332272,0.0334968033908915,-0.160147839054436,-0.456963286401133,0.694397894120589,0.134399239382914,-0.226253656979441,-0.112148767803911,0.00431247436310898,-0.372573200366921,-0.197410201618808,0.551630200323782,0.0906434775539179,1.27357236037788,-0.14313247784401,-0.0649991540950418,1.83522050425271,-0.463939629648387,-1.08203288578626,1.14274696688907,0.4660622829361,0.554788646922266,-1.3742318310425,0.0174156528129011,-0.422543519636064,0.424280613847069,0.133310355674781,1.74231701337722,-0.250665521760564,0.0474820496694325,-0.781976312343431,1.16764945525247,-0.39541440863964,-0.0788690903932456,1.07586545976401,-0.655525920910321,-0.272871953536033,1.70223447371261,-0.497673152784602,0.11846913698925,1.0911676145772,-0.459584235084447,1.78631749047149,-0.196252946864063,-0.00459583516508969,-1.87944238897986,-0.365734214241698,0.142039796470329,0.745901451055435,0.279734923081728,1.7011875121011,-0.696910773825912,-0.53599367519627,0.414010453755497,-1.00314215544647,-0.0870637488994419,-1.76570712356244,-0.145029990066639,1.24962782268718,-0.184463276617136,1.79858526502884,-1.96407125707074,0.161073709334488,0.899150877734111,-0.153185388836181,-0.105268646632278,-1.77486304094238,0.173580659110765,-0.0477944132858502,-0.157769835510602,-1.71920199366774,0.706251483995231,-1.03407429130652,0.401229278340181,0.201586481491997,-0.509742627225297,-1.39436287207434,-1.54218707063567,-0.78637954179906,0.0617202644684196,-0.434598417602566,1.91411116357185,0.0220612797634776,0.31514737356435,-1.07726293223212,-0.0382461734628778,0.619871647653666,1.08562508405004,-0.333966880393823,-0.785490856314298,0.320553912869737,0.18712541653955,1.78680152776477,0.138575927961767,-0.332060345111426,-1.4978803127752,0.236139101993053,-0.0015612000422877,1.3481044491094,-0.313097656730592,0.465937426729864,1.03570175087709,0.0132449187414128,0.63447456535215,-0.247086942081026,-0.158545819804074,-0.344536863376592,0.214213686794771,-1.26082078503097,-0.437999590974447,-0.0196315550100361,0.18028253042235,0.194320521125849,-1.46939283942248,0.739817859995845,-0.270059040259238,1.15672298147624,-0.185817380541102,-0.00758701133134942,-0.883504091487496,0.789703288871002,0.000455116757130789,1.72562363069921,-0.473500429215848,-1.92506705196763,-0.372830428589294,0.062081096048492,-0.441369773020048,0.640566926202669,0.270056432347832,-1.49533370566046,-0.0649881101688287,-0.817940106538978,-1.91501618288891,-0.0551162351531309,0.888623037202868,-0.102987854059753,-0.224619764820817,1.36267887450519,0.219623935686331,-0.415082994218359,-0.00863210084241688,0.107881441649776,-0.605637480545556,-0.065464373053456,0.155117396664962,-0.102987854059753,-0.224619764820817,1.36267887450519,0.219623935686331,-0.415082994218359,-0.00863210084241688,0.107881441649776,-0.605637480545556,-0.065464373053456,0.155117396664962,-0.0959145116863182,-0.773936022489899,-0.149405465425226,-0.133198774564063,-0.199951228599301,0.00684698371185902,0.00331777648729097,-0.238739018311546,0.914718741975132,0.124186093212161,-0.0587965307966627,0.722621611421988,-0.308427316506581,-0.532824582619651,0.888541571817236,0.273863110589482,0.604247848997316,0.135076532332766,-0.00068315576680783,0.131803233042671,0.0684216921162389,0.494576794192781,0.510060975592717,-0.167859716227272,0.154007220127704,-0.305193520371147,-0.295474824364311,0.263827813070775,0.100738002204505,0.201164720522769,0.0670325344984146,-0.0931306687028591,-0.165799177986691,-0.129806670610862,0.00307172305788388,0.101431222033248,-0.0491212640381359,-0.504349072576496,-1.37655853166047,0.50368446642467,0.0543218254957314,0.16114608007035,0.0940085303876879,0.126643674710445,0.435987808963955,0.0939031610516025,-0.0735532422078326,0.00823811150269446,0.160325927303527,-0.301329812868404,0.3558251449446,-0.109960818158276,-0.58504471350162,0.290034965727202,-0.0170102484187144,-0.187169470858819,-0.3867761330505,-0.0419046789161892,0.0584813740924332,-0.138660541195926,0.978953148846436,0.211321642271373,0.137604985183274,-1.29774067159047,0.59091969353594,0.395673562838123,0.674817621657817,-0.164689522484291,0.520190688573727,0.0356873298682319,-1.60144983208613,-0.159482248919617,0.677690419337641,0.0620271792782197,-0.460183718499066,0.0529156027402944,-0.299524489883137,-0.0335639164943601,-0.0517910891089899,1.04498733688319,0.0430554326247494,-0.426597684896334,-0.0232103989015195,0.707737141186706,-0.130726275974669,-0.187387965640821,-0.166062407037153,0.0112018071624005,-0.659456945901628,-0.578189551190124,-0.249108117479879,0.422333754960749,-0.130006293972974,0.0384381876353483,-0.466738787617694,0.847115906716875,0.379980942904284,0.267918995423251,-0.434372750553915,-0.981743258527124,0.0168240591555848,-0.0257671547101323,1.1388492223679,-0.384065491078499,0.935770173739149,-1.27567396075887,-0.0445552908333278,0.218824349727651,0.0899973710719745,0.0731731756497463,0.0955220614222234,-0.0257671547101323,1.1388492223679,-0.384065491078499,0.935770173739149,-1.27567396075887,-0.0445552908333278,0.218824349727651,0.316107304961601,0.0517040935592122,-0.0783519203657692,0.733573236359998,0.12841215536605,-0.115177207430617,-0.600430229368819,-0.0963170937945773,-0.0404239285394291,-0.190214119827309,0.0825464986904308,0.0178788737015116,-0.704957117429826,-0.455434536549093,0.166029669145494,-0.0363279822282441,0.0552570978719419,0.012256141969192,0.0227247596233264,0.0983956690004527,0.565587854225034,-0.13907105317325,0.0237686255911877,-0.0520339781281941,0.108429671273118,1.60513937452472,0.164909088521399,0.0647885405032653,0.0152168193070355,-0.0715540761487545,0.17824197418679,0.0254524349696144,-0.102987420218974,0.052563288918897,-0.0250219229743598,-0.250225725085917,0.163827884748531,0.0226906823876497,-0.0983962438242872,-0.0176442087474952,-0.837769435770672,-0.647383850043631,-0.0255644032036948,-0.248809316318328,0.196373371067446,0.39658144880337,-0.678742573414702,-0.0419301939225408,0.028879315628021,-0.425466272201856,-0.0118196112070735,-0.045467288403785,0.0560140923526542,0.122037046766666,-0.153269263989883,0.186697539397192,0.477775605472954,-0.199180522334906,1.0825479447865,0.346194419311714,0.0282305552514887,0.000683689058860843,-0.266012909977255,0.297316281724782,0.0473940997200941,1.00033219473372,0.0649685607396967,-0.0387096528505832,0.0783331968838769,-0.947798825228267,-0.124965430383424,0.968868492376265,-0.00674012870857477,0.209276763424431,0.0183383204269578,0.0332989466818852,0.00992549908723358,-0.00663551730782942,-0.094549564098742,0.589832964138991,-0.00695802416310032,0.0668975840547117,-0.308617714496778,0.131708051594402,-0.154585615347647,-0.672772833736793,-0.110988551102132,0.327412201811055,0.403738036735169,0.206544676892341,-1.2972214278337,0.151177541400447,0.138336418931383,0.0516520901529362,0.024311167780652,-0.608820284241294,0.421910811874913,-1.0802458979099,-0.0417736250554624,0.325684880250104,0.504919740089854,0.255797586591838,-1.3925317708309,-3.08419619783911,0.988467694673486,-1.76407921215227,-0.0565580191402408,-0.290292209228834,0.615549229167177,1.94728503400394,0.333050329537172,-1.11245264899192,3.34231114968857,0.0677433180733887,-0.39419963329096,1.1403310267961,2.09310717315231,-1.07276177861448,0.364353082664776,-0.798153849886519,-0.975191709708271,1.2468050913569,-2.83125213434874,-0.932242153012986,0.477094634977093,0.0244028396949995,-0.277352492095796,0.41935117098224,-1.09376159970976,1.44386063036544,0.0143866040656529,1.42035602198792,-2.2651082199103,0.104838163363439,-1.58380699082164,-0.258223141129763,-0.351311491432136,0.645312364637216,0.431499075145725,-1.66173955721826,0.536065893335542,-0.555390376532179,1.2632856662902,-0.0980360949024988,-0.588050732855507,-0.492257991845437,0.928563267819877,1.72057555982034,-2.82156420920632,0.955798436222959,-0.055492001209958,-0.617780913028024,0.733376545937963,0.459927035878221,0.0550628661996147,0.393221064818648,0.946213033582744,-0.166109552054813,0.400597636468295,-0.326738979737288,-0.0792538516207231,2.18288399045445,1.68814562161542,2.11063969299588,-1.14548592102065,0.913615647319704,0.440852608225669,-1.79888384241439,-0.0114984379719825,-0.0108802921246317,1.29848004153069,-0.856470941252965,-0.00761803452410505,-1.4067122978976,0.428929019142088,1.4105654751254,-0.249041837035315,-3.26280125144473,-1.34680903283151,1.37149389546125,0.784831488392241,0.488939928097524,0.159652114893228,0.74944153047274,-1.31599966685136,1.53537044803845,-0.101596842892602,-1.38432609263042,0.0472577512080303,-1.95692136444499,2.33520626153607,-0.179913850103339,2.59613158601544,0.361743424067939,1.16853191541329,-1.36756249711001,0.432170599198759,-1.65259239310485,-0.0352148478717334,1.22550739356386,-0.820473693792213,-0.119028510080118,-1.12946021562037,-0.105867065277113,1.90136281938671,0.939885486570952,0.157347502992045,0.551503867192014,-0.801731500269946,2.30594571880807,-0.106914159174555,-0.625141657437544,-3.12605484021627,0.079181963315435,-1.12435059031672,-1.15626858340094,0.70350876535404,-0.35274693096378,1.14509175799305,1.1042834092317,0.187036396012185,0.399166006773743,0.74676437593884,0.57304131636395,-2.82030450653994,0.0492827184484521,0.738677059123818,-0.147205267060293,0.536810278920081,1.13350496672722,0.0752704447598336,-0.292994218110594,0.74676437593884,0.57304131636395,-2.82030450653994,0.0492827184484521,0.738677059123818,-0.147205267060293,0.536810278920081,1.13350496672722,0.0752704447598336,-0.292994218110594,-0.0315487625123253,0.499754554740667,0.0855744375484095,0.054962147518625,0.246795791514345,0.465519101933944,0.196510806771024,0.448219636269643,-1.85750546245147,0.0119152237220631,-0.0245131773055413,-0.95664216494223,0.706945476622709,0.640552627226712,-2.662267647181,-1.09520459260899,-0.556461398740237,0.230681089060687,0.588577567805328,-0.488774804493516,0.320628680594977,-1.73454737464211,-0.555235632779856,0.249512080211233,-0.442030013996706,0.629428166720841,0.711324624188873,-0.498642808448306,-0.123987441232569,-1.21864068558868,-0.0231037164199353,0.265423573189176,0.816515910498594,0.691270318527683,0.352408068577566,-0.0777585041318655,-0.628897842999774,0.199280298926827,2.00907970279178,-0.479881185949631,0.0330488776741599,-0.333923687029843,-0.354869860585386,-0.200739840814357,-0.580001977500933,-0.683258318535078,0.231295041309178,-0.241647292231678,-0.286155610521162,0.234304060637912,-0.504670785833084,0.380884404166559,1.41264653677764,-0.187078227393544,0.0369125101847686,0.00825089449819893,-0.0716600670819083,-0.368165334490966,-0.271405300744958,0.116923796991604,-2.81466990925123,-0.413897262367118,0.0432632111381568,1.87427802450691,-0.760355594098131,-0.625645804241985,-1.09964186087797,0.870679719250148,0.0756671622370445,-0.361983186356985,3.21639732999452,1.08773754229012,-0.942552247824871,0.0122993487664672,0.963494194139699,0.0360548595717643,0.552266335945416,-0.268040161375877,0.0336968132589509,-1.65611430835738,0.135550729532041,0.402913179305201,0.0563347258287973,-2.34753431747465,0.153676922782357,-0.140259275144767,-0.0677138239625719,0.187429918161698,1.32141912651327,0.615598874436402,0.622203253292843,-0.794484145220125,0.149421015121227,-0.112378526595938,0.919824661689122,-1.14977505415939,-0.125830990976287,-0.531501139408327,0.596653691482351,2.12505449015933,-0.0706624652132567,0.0271552266856602,-1.26775958701592,0.550704297115399,-1.17013567060562,1.52573643886562,0.0429163828120984,-0.337468468008292,-0.277029874328734,-0.179194756581604,-0.124909403849903,0.0167412113986798,-1.26775958701592,0.550704297115399,-1.17013567060562,1.52573643886562,0.0429163828120984,-0.337468468008292,0.312191490304638,-0.0124692569819056,0.211367780911862,-1.30351709926252,-0.161769758557322,0.136106933755511,0.991973690986415,-0.000818775609241677,0.0723145023265962,0.260138109383208,-0.282797104106407,-0.0976703295724853,1.26016555621449,0.861822625842121,-0.0998571757367739,-0.540084621734166,0.177527931409122,-0.180461615231141,-0.0350603842285987,0.160518748914508,-1.16983152151173,0.352158834962818,-0.0256398190501001,0.196939631731942,0.0392126063206305,-1.11033505698862,-0.575623833798746,0.0668989747145923,-0.0657375900090243,0.298552801832557,-0.366514616610419,-0.0536318706738017,0.183033578668287,-0.132344636034014,0.187115879369376,0.399672143996507,-0.0196052917354646,-0.125682621117288,-0.0961690434531088,0.190865181652588,0.396097981189148,2.01990635974481,-0.035275856240835,0.0395399919153807,-0.484717397156505,-0.784922284599843,0.99088290545777,0.141435419210659,0.430960464766308,0.94915287472289,0.013245595926367,-0.0322738234873782,-0.245356175052157,-0.114358832815174,0.016972738318042,0.268220792192197,-0.22390541752225,0.228105857723553,-1.8678295927971,0.0793560084727324,-0.111452153193361,0.017031504921868,0.71331423019463,-0.919102987635175,-0.198056932391897,-1.56201233133286,-0.125246910074931,0.206170322325739,-0.125700585742827,1.92675941406108,-0.303343690755687,-1.42686018310628,0.00732965574979921,-0.367016917359676,-1.30380031231782,0.0612211985018631,-0.00832089165730441,-0.139867744731524,0.165316016951733,-0.284112633264896,-0.110067866646661,-0.286175850914135,0.640327837647482,0.182788007724331,-0.046416338639351,1.08780175053308,0.0405900145801174,-0.421866765588399,-0.544088111441704,-0.517201201197509,2.1872194435852,-0.242082069338584,-0.0583800664732279,0.0348054433091423,0.246486653987814,3.16879713150234,-0.329386467606532,1.34418284574179,0.027889883160461,-0.797385281070911,-0.634857078408096,-0.135726336174055,0.821327852983983,4.83735484786505,-0.842227142683164,2.23789225059768,-0.484886796774919,0.0130986404021828,0.222048960356507,-3.2333401741875,-0.292644610092257,1.41291763069474,-4.94798106070397,-2.65412528008494,0.0644404113072127,-1.04935385311868,-2.32275285794744,0.197457375736782,-0.745471885334395,3.30466183183146,0.658946476791286,-1.4865910634792,3.4717531119392,0.787019339151342,-0.197607683181567,-0.172919968327458,-0.648164033643473,0.00766729110757583,0.309424292887227,-2.02862798235366,-0.023967007793572,-1.02888885051984,4.82500211327646,-1.68461237577723,1.85909648393644,0.263383909635225,-0.57684827868777,-0.557791205336222,0.845400498886027,2.34025333064542,1.7034667651318,1.89299299488438,-0.0564647503025411,1.62881834523984,-0.0114495185694736,1.56619252563506,-2.69719706048154,-2.08785746110062,4.11130753494994,-2.39262634803587,0.0830453610826439,3.61538764280342,-0.14473774002884,0.68910984648894,0.0225526547789885,-0.426226978900554,-0.0910894302467145,-0.277733800852854,1.55979144983757,-2.36420241050355,-0.0444601924156644,-2.88792596113453,-1.45473394135862,-2.82450545069508,2.36335944714298,0.868014716627568,0.128934777524885,1.46305358827103,-1.65181448895041,-0.506188428043306,-0.836016591311867,3.70566909246733,-0.473755028890298,1.27072347959651,0.0305002009318194,-1.23426079343464,0.192411114138537,4.45268791083965,0.785592828285122,-0.579535681166317,-0.716279855427042,-0.423867079591194,-0.682002996519334,-1.12338378344215,1.48067966661186,-2.4134739954993,-0.197252260217058,1.74919170935351,1.79506974295828,2.62747780164216,-2.81391805605224,0.434284557469103,-2.96796705468982,-0.709463347335285,-0.937564656427551,2.1538326594881,-0.763839638519139,2.41294665561717,-3.21093255596909,-0.326669787362861,0.811584548937555,0.447705892685299,1.06253302900861,0.28304431226414,-2.71314661510346,-0.785375284705341,-0.538388070069871,-1.06196783275629,-0.535718387296394,-1.78737125191108,2.24483105824153,0.80845131366328,4.2807637367581,0.247988105251389,1.33539693582759,3.92458902909514,-0.740729315520611,2.44887628458591,-1.09113492357154,-0.335980578375627,-0.273581206867407,-1.58415620881639,-8.68250877491522,-9.46299541840797,-9.94016847130875,-11.1177695241764,-7.4541261146313,-9.02817287806193,-12.2606985029582,-8.88568910215452,-9.1481130371855,-9.32431733709686,-8.68250877491522,-9.46299541840797,-9.94016847130875,-11.1177695241764,-7.4541261146313,-9.02817287806193,-12.2606985029582,-8.88568910215452,-9.1481130371855,-9.32431733709686,-8.00913799428905,-10.4703235681969,-10.4161430807274,-9.51224547394533,-8.87024975105084,-9.18315015469783,-9.73081470262143,-8.72685032057499,-9.32439572687002,-10.389883098983,-11.0333621012261,-8.24077614128092,-5.93163217620944,-10.3549770164125,-7.98787597205858,-6.64014308719474,-10.9737359598083,-9.87704769451662,-11.1123589232241,-8.4639821952971,-8.46556194968729,-8.01804958666227,-8.9315552909778,-9.29890345185972,-9.10767158233132,-8.73930056530611,-9.4075878566551,-8.37483218543199,-12.1187647699224,-7.36314232224154,-10.103525326257,-9.89277717684773,-11.7694156519106,-8.89032944821492,-9.26859583237392,-8.12237983228893,-12.0032271056611,-9.97501788984701,-10.8249198301313,-10.4172275313628,-10.0603357292458,-8.08329357727477,-7.4909018000571,-7.86520919401895,-7.7554902049921,-9.00594925708226,-10.1881696163763,-10.9562516795156,-11.2174931659582,-8.63903882412101,-9.59044144744105,-9.41515054198061,-9.15910796102029,-10.2793374009707,-11.8793874286084,-8.16473622928084,-10.4023447944116,-8.34981826660153,-4.68177673726584,-8.63093041839859,-9.39391407598363,-8.24050271769416,-8.56152532145261,-8.24304591430135,-9.23222790691974,-8.03270291719575,-7.19690071286068,-6.66304559952457,-10.0698145007694,-6.53858037839579,-8.45637789943935,-11.0473608521883,-8.53075036884706,-9.48623369258177,-10.9932445060015,-11.0851186286333,-9.53221871743035,-9.47180295896157,-9.98436785739972,-8.55464788018713,-7.64414651774565,-9.93710454477439,-8.19893418173162,-6.736450970854,-7.97454525843138,-7.0390695020935,-9.54152975248392,-9.72275272487875,-7.81228465598181,-10.1454733216094,-9.11119634093854,-9.03059095898838,-10.1166374633313,-2.13983419272331,-7.52369773761556,-9.61450031604701,-10.6070623434652,-7.26046492666826,-10.6495151105754,-9.2267197600795,-9.13255852687914,-3.85397045173762,-8.32115700918347,-6.99303107651759,-10.2623342526088,-11.5557983711414,-5.70582396397115,-5.22980382774533,-8.6770421955643,-6.35020437019012,-5.44074350798123,-3.85397045173762,-8.32115700918347,-6.99303107651759,-10.2623342526088,-11.5557983711414,-5.70582396397115,-5.22980382774533,-11.1062364158993,-5.46659730395819,-4.66190959035035,-10.8701720226031,-7.40548889991566,-6.99922833922576,-12.0564987852781,-6.51347209021077,-3.81244688864398,-5.68143320129992,-6.01905258502619,-6.11244338287352,-7.40483801459141,-8.54044672912943,-6.37898948711674,-10.7901599916251,-7.18830414976789,-7.17539683658376,-4.15331326771548,-7.45500124632402,-7.33986507211692,-5.88521970418993,-5.79979545166723,-6.70832416538536,-7.41141212250332,-10.4950166142535,-7.73546447622812,-10.2568897841276,-7.04312749358516,-9.54261689528741,-5.00703009807443,-4.11956501846239,-6.07940742308422,-5.15509457254509,-8.7672623459709,-9.3642197105996,-2.84448399321156,-5.29423559719128,-7.14767026804851,-0.519418213170828,-8.99109582094618,-10.0765226553749,-4.9896689067673,-7.84679042733081,-4.219397768925,-6.52869088324238,-6.74660826489082,-6.24459259231676,-8.53798356257403,-5.46172060539449,-5.6755322948887,-4.92924211642208,-5.8456384473833,-9.65972589358113,-10.9256960413893,-11.6077148038221,-11.2228638268951,-8.91743646966179,-11.3981058885984,-10.1775733339683,-4.85854236359959,-4.3783867978761,-7.86073831634414,-10.3593445372816,-7.2602034027502,-11.1548805020747,-8.47656573825364,-4.70327879217169,-6.35307620615204,-9.7335447303559,-8.68359184304843,-10.8455393337393,-6.34976739150343,-4.29285864056296,-9.48538607925791,-8.00471154404394,-5.12794887505609,-6.7353178768571,-6.38802564929167,-8.37693108897889,-5.22855242071138,-9.79994909841031,-7.73514875684655,-10.0526719953504,-7.68235431442885,-8.95025824733978,-8.20057301657672,-4.89994311920556,-7.05684262189467,-8.62897526391763,-9.47162630493991,-4.25497799806608,-5.32558989555941,-8.71339804339691,-5.47086497764897,-7.71774286021763,-11.4851771737235,-9.25751466816703,-8.78391816310507,-9.18350836340094,-7.71076347707375,-4.96994053076304,-12.8796037927243,-7.54122709975633,-12.124491739467,-8.62617420103129,-11.804755609685,-10.9257030573695,-9.33356909680735,-10.704279924028,-10.9545609846892,-12.5798628705664,-8.62708434165382,-9.37222533257332,-11.8044682423782,-12.7464777878646,-12.4748594074149,-12.4553672519796,-11.7583858246137,-7.92469417354217,-12.2439376097609,-11.6411480123904,-9.56072110065485,-13.3579970320498,-12.5048995739538,-13.1817802561758,-12.1498919318241,-13.3333426454552,-10.8940597391716,-12.6481613561655,-14.3977957702747,-10.3724359857612,-8.11644731098536,-4.04169278131863,-11.7827405007672,-12.4771002782826,-11.9285978648756,-12.5738846938363,-11.1655505709762,-11.7779265892497,-10.6038402625792,-6.8860408872438,-11.0289648661641,-3.88387900780806,-12.794050309435,-11.9877816326075,-9.61127535691146,-10.908059265809,-11.1385584114229,-11.6965711043847,-12.7012790297744,-5.61356244778785,-11.5329645502614,-4.6133164867603,-0.519418213170828,-13.0044349319631,-11.8322743474641,-13.1579955014126,-10.239068248277,-9.4851824667368,-8.96876355894566,-11.0659900223599,-11.149960246573,-9.02761072020116,-11.8170009520668,-9.35073507823118,-12.8682955850198,-10.6384659597758,-3.75169117896096,-12.3279071905582,-11.7056998072496,-8.29732609938622,-12.6155176538835,-12.8472424890803,-12.4118053842025,-12.2589804146818,-13.6530148080565,-11.2847853699613,-13.422298836057,-10.0861359580335,-13.1811076638478,-10.3466333098451,-12.5508898449999,-12.0931757549621,-11.3023184019658,-11.9538252041464,-13.5198477135407,-11.9130279655691,-3.17862009283795,-11.8866930106631,-11.5865564365188,-13.3513525272262,-9.87267895881975,-12.7475039654211,-9.56611394890503,-12.4753506491426,-11.5489571625657,-11.7605413218092,-7.95932629383917,-11.4968649972703,-12.0378039817268,-12.330588822152,-11.4284664329375,-12.7186544730667,-11.3999205364419,-12.3275992908476,-9.86278977162764,-12.5078262509039,-11.6138294322058,-10.8912520621916,-11.4721982688466,-12.1650264185744,-9.26976532077104,-12.9738844313825,-12.1582099606103,-10.2615768514167,-10.9981906796518,-8.93563526138476,-13.1187738643992,-12.0837830185224,-12.543994705219,-11.8587667086106,0.84535069529699,0.76462704106844,0.790895500003715,0.801964774104833,0.796200295081255,0.788138824396513,0.7947457849834,0.805015127648299,0.768949557524044,0.771842424169201,0.84535069529699,0.76462704106844,0.790895500003715,0.801964774104833,0.796200295081255,0.788138824396513,0.7947457849834,0.805015127648299,0.768949557524044,0.771842424169201,0.839779875603353,0.799660696738333,0.789044301407631,0.815085079649052,0.816104086175812,0.812219903243169,0.789891228434542,0.767241743259392,0.792471671884271,0.795129274146148,0.792832336976637,0.814774554639238,0.732463618486438,0.782461598910573,0.777735841735639,0.768382556287542,0.800582199957548,0.834491135489888,0.792149989778266,0.79711623413731,0.853846505612392,0.795841499149438,0.817923801124646,0.811344030946158,0.792223574127976,0.778273500049434,0.777875732371277,0.774237828318795,0.802316620345478,0.832244741807683,0.795711231256163,0.798261520804562,0.802505208601192,0.781744479457,0.823396656596105,0.799156873000338,0.80507504074566,0.831228707551713,0.789010833229795,0.79357113056835,0.811164862805005,0.753765972343492,0.846359957374305,0.793240098371185,0.797601484695286,0.759054308396559,0.813558569009117,0.788276361774028,0.805847670078947,0.813726573352405,0.745869217229511,0.820170978008359,0.846146353279508,0.820069537259016,0.808270166771201,0.790100568945232,0.775658710829201,0.783651439229953,0.692572068302015,0.835176320825442,0.812828472586837,0.81549148737153,0.829344251383722,0.789878199594662,0.79402159984426,0.805175328576208,0.731103981092238,0.85051221340402,0.792035744511045,0.76338001981848,0.792686597851504,0.803674349073431,0.832437464285807,0.780980210493455,0.800661040038907,0.808762950840429,0.782103717989806,0.794243289467303,0.811196507576964,0.810657884592395,0.847845152031942,0.830606328163238,0.744764369917373,0.834925436527002,0.779917315456217,0.7858671494584,0.823942468104616,0.760296167598608,0.772851183114324,0.813546355277345,0.798978682291543,0.822468970518358,0.779237542633468,0.0462917786115806,0.77286270783285,0.795467981121727,0.803788828466544,0.760979812727406,0.820600567662809,0.804406702179813,0.797405628845154,0.713223296812695,0.808059943947228,0.79372588088242,0.799372565592899,0.797487389030851,0.74246711943148,0.624181897761701,0.81589168123956,0.820922407173479,0.756465533263103,0.713223296812695,0.808059943947228,0.79372588088242,0.799372565592899,0.797487389030851,0.74246711943148,0.624181897761701,0.808991001774817,0.774402309718728,0.756553386418649,0.801039552934259,0.824526141028461,0.860010310777483,0.806012147264071,0.839995859671027,0.768491979475509,0.768809465201579,0.772733211931341,0.8463706571998,0.762708024708223,0.802770012333293,0.746605124863296,0.811655968081935,0.822053329757509,0.76922357645389,0.803845142298389,0.800961439842733,0.797096261197437,0.730879773733745,0.830351222920098,0.743371025727697,0.834011185047264,0.792519832154146,0.854383600678884,0.805400465203897,0.792356256171375,0.794541852072255,0.687503603729442,0.808822002002533,0.817706419440574,0.818775916706797,0.782460283797135,0.824617900939987,0.764837284390388,0.783401731054719,0.811275474734437,0.2,0.834405060324827,0.803533840657019,0.800497065802862,0.81067418461383,0.544060333141587,0.655776587577539,0.748304279259483,0.906529489065318,0.791239920968648,0.783903056923091,1.07746264398208,0.782019410131065,0.846648447589782,0.803510323066681,0.798809356751167,0.810333726574933,0.79284303121631,0.783982767216811,0.802878276712026,0.798439520498463,0.661139966257303,1.0176374564496,0.836688566990114,0.819495265336871,0.858808055212482,0.808367231037038,0.703739556545006,0.619764538794893,0.755231675999199,0.81846813292729,0.820622055889023,0.793997427946905,0.823691243298352,0.553623753440373,0.800605412670868,0.757693263762108,0.711258886635373,0.822772321251396,0.813800773051487,0.804551684313857,0.814215386367707,0.809082212096293,0.804523987481999,0.799168535865326,0.847039230345609,0.812647776651362,0.809923117894169,0.793831583838424,0.754723279275488,0.82441568352227,0.804815585688326,0.747666474187685,0.738232448107596,0.847023160721078,0.793551858625054,0.786990124664222,0.795252697269306,0.811735984355577,0.853639380919686,0.79973198103884,0.771974443689678,0.85947214275886,0.801386171686934,0.727547304743761,0.799685751591328,0.767131175352502,0.795133321274112,0.793905828776626,0.799474327428851,0.795690659979563,0.788392759902616,0.797011084260079,0.772380033475724,0.814842050480035,0.800100353722536,0.798986111625816,0.802493170763737,0.797686614183429,0.801023500420898,0.767786837585078,0.805282223882119,0.801392970134397,0.778807435333301,0.796789944168809,0.805963605433206,0.800126888081962,0.802647055405713,0.799975998693437,0.795339200623537,0.798746730655253,0.988647548575876,0.798802940089159,0.775335167578521,0.842561397158837,0.808159372983765,0.799582078086321,0.796224802765162,0.79723515684135,0.808647654323011,0.798755997353101,0.78853937469092,0.774419371184204,0.804475400202174,0.872719003585045,0.796781595953828,0.792611301855957,0.806071547369802,0.792761371631995,0.798155423427804,0.796623855626461,0.800120702499216,0.805269329678304,0.79639961749888,0.717980057751142,0.2,0.796636553543456,0.798851187682698,0.796783455248546,0.798442188527757,0.799699154079211,0.784424677888497,0.796514384792368,0.80131268442545,0.807549672071656,0.797241565645134,0.796968665402457,0.797812600520406,0.792761129749794,0.750232192315505,0.796977607778793,0.795132203320967,0.768698621684286,0.807993182748825,0.80498394914209,0.795512634101365,0.801187775104486,0.797439031411735,0.801647551811874,0.801001611901896,0.80612729675247,0.804183691058462,0.793146085509097,0.798906885448714,0.803205269387099,0.794238902017513,0.805018394513281,0.798222533555829,0.798549469856027,0.572744898077259,0.803082093745621,0.792855960009385,0.798035475149921,0.801046350421319,0.807663656089499,0.804446523783475,0.80614881486965,0.808400291713906,0.801911252078713,0.814394990437907,0.796655833221187,0.79833925163744,0.799610159261057,0.796604831418393,0.803387807631399,0.786907358646695,0.794375728546627,0.789471925552361,0.802287527864584,0.804369086189267,0.772257036499743,0.794209702752017,0.798567675260331,0.833636248067347,0.79955282533782,0.799454139915947,0.816298007541491,0.805227175900938,0.785913270669059,0.796433141327051,0.804992594334724,0.80705870763849,0.793331098256026
15,0.0255670229121854,-0.0411497881356045,0.719776737064857,-0.237070323708457,-0.135581542760539,0.161171373816055,0.0276069306187432,-0.327571355593184,-0.0306404839895837,0.0857494494315227,0.0255670229121854,-0.0411497881356045,0.719776737064857,-0.237070323708457,-0.135581542760539,0.161171373816055,0.0276069306187432,-0.327571355593184,-0.0306404839895837,0.0857494494315227,0.00930456280866489,-0.425495051016335,-0.14024740335052,-0.197264203297037,-0.134990090669769,-0.061591933352258,0.0993730295638434,-0.143845858720388,0.360448740750277,0.059700995307149,0.0444655628960424,-0.111902086439556,-0.114477051154895,-0.115320463934126,0.249314415323361,0.0437896831434565,0.428920695137934,0.0192969439535645,-0.0449667656827259,0.107384474456409,0.0662542060066691,-0.0252534718239802,0.0723539175247676,-0.0813954408276334,0.0456793891194588,-0.261085439601122,-0.122709846426875,0.130674201613656,-0.0855923250139203,0.0409939193258245,-0.0571893011841708,0.00713143670108053,-0.295816272590044,-0.158832779162093,-0.0309574979079774,0.0974343108414445,0.0268057464292956,-0.0749356024490113,-0.141200734723997,0.0840968008848712,-0.134355583059289,0.0201318898120282,0.00496029572562905,0.0835303664242469,0.0192840721359148,0.0822816654617952,-0.039612336867039,0.0542053371348712,0.0668306302302114,0.0972255943450656,0.022355183256186,-0.245937301200793,-0.205047801308547,0.04820615107269,-0.0622835211245865,-0.0631893914621827,-0.00832731950676969,0.256168082424434,0.01901661404484,-0.0998420498808022,0.296542334114732,0.123294403082596,0.176394068517234,-0.711402898495643,0.145581877778041,0.0892185148074561,0.236083958847671,-0.042818683002493,0.133110402695025,0.18651865684709,-0.568485410324612,-0.683874981161835,0.255376902260863,-0.102482515146839,0.0182334731753106,-0.0433800029759318,-0.0426529437338946,-0.011828781761362,0.0931330403081371,0.103262859931627,-0.00304118678692485,-0.0437377143638104,-0.00574738905236699,0.159494189536788,-0.426296509983368,-0.115003828608587,0.0181680021627382,-0.0325315590494177,-0.330321329756624,-0.241044341160258,-0.0844940177635285,0.209845313727029,-0.0591750380087288,0.0245509327701825,-0.176056907718813,0.129079364474784,0.100250781846068,0.135007551892325,-0.250011962042828,-0.369096425800632,0.0350231847878368,0.0582876524253221,0.350245805397177,-0.258698465527604,0.584724940255699,-0.218242821513913,-0.0249012168007873,0.130046971026409,-0.0693700123888429,0.111742258552567,0.0348845943396319,0.056725550132275,0.350245805397177,-0.258698465527604,0.584724940255699,-0.218242821513913,-0.0249012168007873,0.130046971026409,0.757391236288265,0.00928914666468427,-0.0766414626783965,1.02192276266297,0.0414216566683756,0.0110082186619617,-0.286763608971654,0.0495960651601417,-0.0213726218388298,-0.0712138711194465,-0.0387091435494428,0.0280595148164797,-0.204688817625613,0.110862421249397,0.0101241824157224,-0.0520938152046682,0.00667935852830964,-0.0168458796286675,-0.00613614292702695,0.0601159914018943,0.153190715481259,-0.00171985527035829,-0.0664666705023156,0.00901071824867711,0.0063926998508501,0.232775486764475,0.185807444866143,0.424245852817805,0.0349544401242897,0.276305612851104,0.0835061317208946,-0.0101707881337808,0.0108977168617148,0.0552146089391266,0.00618470463788176,-0.0518717158166204,0.176500234442295,0.0310675921992512,-0.283732969636357,0.0728080918078512,-0.573534323141653,-0.0722921529475158,-0.0266437747155619,0.106607918131211,0.0528006779078993,0.310645103791426,-0.238700236098659,-0.0405628822967145,-0.0665773197733464,-0.205198012039939,0.0109367143454441,0.072825764134143,0.0778641602481605,0.708957340500257,0.526144677025677,-0.00205410770525054,0.269308310790809,-0.252463700717127,0.288126541855867,0.225396792265713,0.0864624632197352,-0.00478407201996955,-0.0587125807963156,0.227816731791618,0.0303074842260406,0.864592218084851,0.117423710803747,-0.00955561243989041,0.00674078395271946,-0.19603928411824,-0.188614930963988,0.898605888723446,0.013455563959255,0.126352224864592,0.126746522684777,0.0504765848878029,0.024282391557521,-0.0736512129184656,-0.0350999643588415,0.230557727524683,-0.0330926689014624,0.184388196475493,-0.108526582182465,0.602299479430099,0.083084967556303,-0.284472755875176,0.0549731521995417,0.215900826982717,0.117636087518571,-0.286505464220489,-0.159595645784444,0.192281829755088,-0.0706231348068455,-0.0426037416381195,0.05058918162813,-0.300552384443945,0.133169001370684,-0.212789215834179,0.0385676427057595,1.1546019663868,0.199405456280145,0.125814129700953,0.470746773076334,-2.11849931066883,-0.203426799141582,-0.156714355270697,0.264074925826163,0.211627072189771,-0.570258472629102,1.0836687555653,-0.115069549363756,-0.335592039873041,2.03169665357638,1.04433559728916,-0.508466637194024,0.797514986554839,0.709696294260701,0.103593873645608,-0.133289578762372,-0.209009845209136,0.17980266579248,0.25304262047401,-1.97142282992523,0.729838493103015,-0.0559296520771664,0.0819997412525191,0.546658598136622,-0.0256925491013354,0.604819100416536,0.68801819019308,-2.58262601821558e-05,-0.522381633245674,-1.38841029006578,-0.0463314314889807,-0.400780985188862,0.05635651069643,1.00314600860368,-0.127030202866309,0.043696813994511,-0.649431048869291,-0.10976435323984,-0.227667500905602,-0.414909863541639,0.0538320549272855,0.518222573349756,-0.306192710487756,1.77245202331346,-0.501295939380099,-1.51264660673884,1.11919403163838,-0.15967664930176,-0.0431660967597888,-0.858208099426299,0.607783077255342,0.0151175413304115,0.115216816434621,-0.633546002868413,0.399456874549182,-0.269197217659314,-0.289437248367551,0.0910015583919833,0.899217394053707,0.00716430040546407,0.0244639418467612,-1.1905400668853,0.914518711601339,0.0236227180190106,0.3165436582588,-0.239214708293982,0.16380714516694,0.0446237466914266,-0.157387549460622,0.421849193973655,-0.063940355615639,0.075742149195398,0.317875495296415,0.0812326217065589,-1.7886625646515,0.472970118008852,1.11881788905086,0.253923423624349,-0.872217792843399,0.208173091019681,0.43703630640208,0.255600818124721,0.62442116141356,0.265392451583976,-0.0108931759636547,0.312241662443758,-0.671305771721366,1.24689444282871,-0.20682434039036,1.35865807123458,0.361204093724325,-0.216548230252297,-1.11456429926764,0.223868387008602,-0.815068912883367,-0.345094500794549,-0.254101723245023,0.0649662387424724,-0.24927961645299,0.188999749270142,-0.190166736294588,1.10756492543037,-0.067037659788444,0.686876104008369,0.272725649905292,0.663133092339193,1.18926014745329,-1.29428004552925,-0.676977256242791,-1.80059676921793,-0.251979247989693,-0.196000121102153,-0.111038532960944,-0.741592866266449,0.0416193251552445,0.0933393608604515,-0.704179339637053,0.0697031559018162,0.786142137988455,0.624618193728943,0.346500950672714,-1.43728563512473,0.189545316424893,0.331496649413005,-0.12926328143719,0.58859311598418,0.540201431094844,0.0227516793020076,-0.136393480991319,0.624618193728943,0.346500950672714,-1.43728563512473,0.189545316424893,0.331496649413005,-0.12926328143719,0.58859311598418,0.540201431094844,0.0227516793020076,-0.136393480991319,-0.104241562653348,-0.201750717673288,-0.0512043473829199,-0.0827973047243578,0.0546569237279587,0.436434258236469,0.193377792796653,0.215304835670681,-0.948250430801071,0.117963754049709,-0.0619359224417828,-0.335337374608691,0.401509223232768,0.159744899082207,-1.74772059815689,-0.788909204076484,0.0248985589772097,0.332118124740079,0.537463593701738,-0.330977041663606,0.36872994170776,-1.21383078585285,-0.101058261798856,0.0853735291872149,-0.285456907386841,0.2989477426326,0.411085845721262,-0.235786357390068,-0.0530517905849713,-0.96294340948612,0.0308488641658081,0.172759761973742,0.596835370396277,0.520769893580175,0.327569516525669,0.017711059536135,-0.6230960598175,-0.223633230331436,0.754129898916561,-0.0323619690656684,0.0581145866308574,-0.185899399363454,-0.264036295584162,-0.0730745486156268,-0.182361259883273,-0.542037334319192,0.151448141509341,-0.201425740102948,-0.12736257522254,-0.0146742695995526,-0.189485116413568,0.235163449491076,0.828462035006672,0.0624862514263878,0.0117603714164917,-0.156491273165499,-0.375027941392406,-0.342408520730579,-0.195970139231326,-0.0114488697194608,-1.8073836289657,-0.192080219501081,0.181091296250541,0.621798740909768,-0.218216771398138,-0.259885393696133,-0.45116046148247,0.667336351611904,0.502032674841568,-0.289929960549622,1.64269096895159,0.798354816870483,-0.303410721424947,0.053220949580848,0.529285310154586,0.0737744689331951,0.272152197853587,-0.266807117219732,0.00985606757407654,-0.699525893890762,0.166755730251329,0.0363892113666881,0.0355548032690417,-1.60074209083021,-0.00602749765444843,-0.301789689895369,-0.201200625382734,0.172796875058993,0.663111988018357,0.0719935404042874,0.358971040526369,-0.379798419282849,0.0372718499609856,-0.0817453021281882,0.469014588549007,-0.371949674353537,0.20811379886991,-0.253369934553062,0.174271701968379,1.14868818386043,-0.039579001287221,0.00965629781847007,-0.216733266986293,0.17083910241923,-0.2753643604045,0.367603419856905,0.000141520819695823,-0.112870824956589,-0.185799788598784,-0.0927240081144884,-0.0271553848853126,-0.000237016704161337,-0.216733266986293,0.17083910241923,-0.2753643604045,0.367603419856905,0.000141520819695823,-0.112870824956589,0.647145710412383,0.032557208729318,0.125281288280982,-0.494112811673923,-0.0365809008709995,0.0332200839103736,0.409248952207973,-0.0664756524167214,0.0276334138360694,0.0880528309951955,-0.197435802257453,-0.0730887531256927,0.586348381277008,0.44350860689349,0.0453149959409877,-0.534622927608303,0.199882073149545,-0.153919826636109,-0.0091473225161382,0.24253713574414,-0.622268377585805,0.221804939891522,-0.00604516137038264,0.151860894735288,0.122971465198553,0.276686521220458,-0.383628650394199,0.156744492828676,-0.0442919904945567,0.256500469713042,-0.195764737977914,-0.0249943674716151,0.0953091336985404,-0.0750963202381925,0.161078517570548,0.166253982886158,0.13566922063046,-0.0982065459532928,-0.205229688576796,0.176362044552237,-0.370969751166258,1.35516191045859,-0.0559578287440566,-0.15526616191676,-0.297084893699426,-0.372754887945624,0.356492942939772,0.101936456507397,0.415961990509187,0.528117989763002,0.00675162798764489,-0.0612848833958992,-0.18090860507339,0.0789283072044227,-0.034439770407661,0.397530990004359,0.20615133834209,0.0149805315003752,-0.835194817274747,0.380978597216847,-0.0627836944997946,0.0188840647270308,0.437671889470419,-0.580692048505604,-0.134067618818765,-0.542788970334103,-0.0510524865103145,0.154890035713176,-0.0500330856938898,1.00517055006994,-0.407261743881011,-0.446040829781432,0.00275708179872718,-0.160099663049849,-1.18338345805956,0.094916723574198,0.00112600037294294,-0.141478253605558,0.0767287763401172,0.247241211501056,-0.103936552282513,-0.196101840591532,0.342305220062169,0.35879688374883,-0.15412825409774,0.4385107743867,-0.0353907932468908,-0.110833449460587,-0.176550314910339,-0.3588632972067,0.980517658242455,-0.0890623930492924,0.0368673134928106,0.0643760462681371,0.264838723013003,2.41540483732276,0.0552596426227021,0.365925603689397,0.00615231614942073,-0.327312531803051,-0.164961532686712,0.0952325348703386,-0.281932232919171,1.77031309015183,-0.00997047592428508,0.650769921022702,-0.471170152756861,-0.199001392025179,0.626872692679791,-1.30768008084758,-0.0116110866282708,0.38551320552007,-1.67160808731299,-2.28922180277685,-0.309900158398859,0.0323288458237322,-0.407248097335415,-0.666797125071369,-0.420466900338441,2.4228983550484,-0.135176491469797,-0.353668741106977,0.722347285707966,0.0835364014056025,0.196822101918314,-0.134023240630078,-0.755489338146656,0.344550532252084,-0.515954265358688,-0.641196784116501,-0.00609277610479008,0.112890574363446,2.51001635900156,-1.4992900600268,0.418358117587386,0.0496473058458643,-0.703327312687026,-0.0126360696917508,1.14403044691747,0.775613403972182,1.99700369954925,1.29540783692693,0.91330735483008,1.4540989203549,-0.417413227720894,1.0239139147861,-1.55008980199785,-0.640935546595315,1.38270632845491,-1.32241705135615,0.00550296330352047,2.87306896247768,0.350525039051388,1.08484522271829,0.0730134505964957,-0.0672210768566732,0.593751956045391,-0.344795734342267,1.73789559403135,-2.49560113495693,-0.0913600978240763,-0.829603972586681,-0.00263414126457379,-0.945117269931938,1.12628164078484,1.65565425423671,0.482270263379279,-0.0282312247791741,-1.57750406158459,-0.449374169725379,0.268326817355499,2.74209487060823,-0.40151260999588,0.0491745228919051,0.387615989678212,0.0174305623471446,-0.0111173066909492,1.30620112718508,-0.284575322717214,0.699302929258258,0.000183874358268164,-0.109526965972757,-0.487824549033573,-0.383075893776179,0.36670249248366,-0.937703424529219,-0.232863699138481,0.515168355118448,1.75201153617971,0.791008206181041,-0.597658096303742,0.229945557256484,-0.517540294609538,-0.327673088842362,0.0349165283601824,0.777341881064693,-0.339706503121535,0.826387443585934,-3.05868425126526,0.655566973941011,0.11579708748249,0.284376181211516,0.116000595049925,0.163042196888729,-0.864702081533199,0.0114207035779553,-0.280907422325747,-0.520551133090599,-1.06494451330153,0.322282378058094,1.84457873935037,0.159534075051066,1.24993526863247,0.258754360437907,0.329133353657112,2.7049666340637,-0.211870255168624,2.00847160979356,-0.0796007639116099,0.492901757514228,-0.0990428401238726,-1.05638204684637,-0.520097726191175,-0.517780474804794,1.55289387332644,0.073197564016926,-0.337141910664821,0.0576217142588111,-1.29173422211835,-0.765297967152889,0.025084281097909,0.0870481628999888,-0.520097726191175,-0.517780474804794,1.55289387332644,0.073197564016926,-0.337141910664821,0.0576217142588111,-1.29173422211835,-0.765297967152889,0.025084281097909,0.0870481628999888,0.303143616878194,0.922648019179005,0.408305388856054,-0.0894107684025694,-0.430097599804139,-1.15711948001012,-0.465663891292379,-0.136855353274859,1.462187269858,-0.473445576100333,0.68100273082348,0.662207960977184,-0.714494748916122,-0.0444637706528643,2.80215127327472,0.856594998335397,-0.15108853134523,-0.632425925505857,-0.90442891605434,1.57205742564095,-0.9480586466326,2.45060732377168,0.168807792355871,-0.229662876693247,1.6626389648905,-0.338739460879988,-0.519850568567832,0.00765511224646637,0.0980951452623992,1.61142413739831,0.0354295033621594,-0.245468035827014,-0.610224004662763,-0.788873811144415,-0.668388484705337,0.165067704478863,0.87013096991888,1.73499840161516,-1.61703138223613,0.00111709210304712,-0.503003310364681,0.719013636465744,1.36992777079503,-1.34324095737142,1.03032355730342,0.961501219283754,-0.212638744614991,1.43298072544595,0.557704893607183,-0.328501671130149,0.366691040175957,-0.0651206851016373,-1.42173468477423,-0.168072556323935,-0.416007476245787,0.303863157935118,0.635399543834179,0.510741638896969,0.284339372275399,0.048457284677093,3.11572356952506,-0.125802161864536,-0.509188967406055,0.0782273822223762,0.181070276804971,0.496862550334291,0.674616040308179,-1.53332564481415,-0.870906037252905,-0.00860969382438555,-2.80961179213877,-0.79378476786095,0.162304408078714,0.00694683373835125,-0.880935603432929,0.319937680977175,-0.961793088429537,0.508926294009688,0.161748860090082,1.16368862859728,-0.310364971909627,0.018518209288161,0.075224054026737,3.16517448053828,0.210501946629401,0.287223272064495,0.322383789929744,-0.242358228916256,-0.907340445726581,-0.0340394350934392,-0.77171893428821,0.679508139701836,0.196211912793974,0.538288069683339,-0.558943227725259,0.634033613777165,-0.340316109592666,0.473571297524479,-0.230180810242632,-1.75161234295678,0.121625638071803,-0.369704853947731,0.065816153731493,-0.0828006308998608,-0.185954041720239,-0.448331873485723,0.0573685407923882,0.1544554548493,0.429546119616789,0.0687869952308139,-0.00430645312003778,-0.0958843017479916,0.065816153731493,-0.0828006308998608,-0.185954041720239,-0.448331873485723,0.0573685407923882,0.1544554548493,-0.889546300593461,-0.0494226562851131,-0.134349600570783,0.798446885985013,0.116842750881773,-0.00498743777618052,0.947073314292165,0.27039215544019,-0.0276696922146213,-0.0250734853080516,0.542529407845346,0.299435379159507,-0.469531212826729,-1.55345979634912,-0.232058042175166,0.68700262787646,-0.392186556061419,0.232325739909733,0.233444617917614,-0.724720137663058,1.36354448286111,-0.520573727405183,-0.360970944235262,-0.259441858699672,-0.694205386042558,-1.03504694952298,0.550791603672896,-0.0235289773523112,0.0837663035779706,-0.400465188409079,0.513908622162506,-0.323669579388238,-0.160734877500682,0.177685564977941,-0.250679979526641,-0.0869159863082333,-0.286566795770469,0.264310688662362,-0.190467903617453,-0.373998664195246,1.52210371145746,-2.34445465375393,0.212723944777702,0.280530284533449,0.574837724186055,0.17316067452908,-0.584064431758255,0.10701094987201,-0.910110411442366,-0.817033274308678,-0.00328222168567482,-0.0430793936357751,0.418271192415283,-0.534126876567431,-0.274866366839884,0.0335370746234414,-0.420806160054335,0.0165347694738499,0.9621067324263,0.344841954487369,-0.617862334343658,-0.0237569248978549,-0.874980609769773,0.960648475189436,0.392614022468329,0.0912375309073649,0.356780005964435,-0.182102024594983,0.213021547253759,-1.55526367082331,0.210738344092886,-0.155515752970002,-0.0132587530747591,0.272883316548697,2.10101534674447,-0.32827482721215,0.0187018883570431,0.0785009755727091,0.0564907889335665,-0.79141556082654,0.000487315602803184,0.0765637016395674,-0.7960140679037,-0.407397916361147,0.188799602545124,0.0880367387305115,0.102332622502783,-0.163859542030871,0.361682421563949,1.12919483706139,-1.43961217513274,-0.214653968296429,-0.114955606018792,-0.0646063297095491,-0.496212943910734,-3.82151894745747,-0.724889397310701,-0.444807653171956,0.00884582155557123,-0.392421718597065,0.185204271723592,-0.457514659223762,0.257457055040044,-1.24595968562844,0.371035531504769,-0.87115089650712,0.238754790433992,-0.369183697867334,-0.306856135733733,1.73068817583012,0.0750164622572893,-0.44862046547524,0.869678860513661,2.9621569279326,0.564191966874809,-0.693098263921125,-0.0355679013131375,1.13001710670441,0.572262268699902,-2.93315079428106,0.0598583105727915,0.186829001835249,0.214809616067473,-0.703151154692659,-0.127450900397702,0.55499343518491,0.252618967452591,-0.604997161847869,0.233459891883946,0.311834610078231,0.0111043201038779,0.184837097874273,-2.84149586821474,0.792000367469362,-0.442096793834444,0.0393751135686594,0.419353412397002,0.40381071674022,-2.62520275820232,-0.628722733286919,-3.13677822009532,-2.25194798446566,-0.883881220282694,-0.582816337242022,0.234389502484745,-1.71035087482596,1.27653877445556,1.16419475607764,-1.40887449348167,0.733577225197853,-0.0311202491159356,-3.47105469812777,0.219926087420071,-1.46214195541041,1.67539855189307,0.0410037160960961,-0.520758940361099,0.412165222793086,-3.25431674133111,4.58235357088931,0.0156262757814808,0.970860239420556,-0.127357450432109,0.641774597926253,-0.25970430294039,-3.604499216874,-0.867540266195148,-0.255001734148949,2.07847386359626,0.49345152513389,-0.962647639147225,-3.83131666363705,-0.00588069070624088,0.228575814127102,-0.358662745916512,-0.232642873777187,-0.00174256905583515,-0.369110905116393,0.178132854655396,-1.53002137994798,-0.119096364251195,0.785544374598906,0.659677421287535,0.311539111712951,-0.376565422609986,0.477813480374957,0.12938106727573,-1.11988088360065,-2.98765979655538,-0.784058555207247,-0.252294264935428,-0.344693547477514,-0.503008383751472,0.110844318764272,0.754959855227952,-0.531466278323801,0.715507695932607,-1.27025907076155,4.87740227196143,-0.689012529721574,-0.188646542979705,0.616585602638217,-0.496530751537322,0.0250559249904041,0.561129211385714,0.382084381853308,0.707768869349821,0.554033867071548,1.37076237248258,-1.26101703642219,-2.04256164539214,0.436723504114185,-0.436463242307878,-0.301296911041397,-0.145095023235003,-4.09934088866033,1.11625194581889,-4.87060392990449,0.034854084939766,-0.286539217066459,0.292692547372401,1.19983853634922,-9.12542742305606,-9.53306008007623,-10.3184222259024,-11.2600071038735,-7.56831215739993,-9.33024845216732,-12.2607999178574,-9.30644113949645,-9.15887433942195,-9.32431733709686,-9.12542742305606,-9.53306008007623,-10.3184222259024,-11.2600071038735,-7.56831215739993,-9.33024845216732,-12.2607999178574,-9.30644113949645,-9.15887433942195,-9.32431733709686,-8.0966799805556,-11.4146473127954,-11.0206389686687,-9.52824280266718,-9.00915462473152,-9.3465164391127,-9.78470352330858,-9.03397482008224,-10.0373837624314,-10.389883098983,-11.0333621012261,-10.1094830413536,-7.63658856044503,-10.4188999120188,-8.93034866658527,-7.25026501857038,-11.0674057341045,-10.7043472020001,-11.4139896635712,-8.57055013687336,-9.31149155195563,-8.65928832598733,-9.21870909673605,-9.29890345185972,-9.10767158233132,-8.93759308228871,-9.4075878566551,-8.39243769676422,-12.1187647699224,-9.37038923060143,-10.103525326257,-9.89277717684773,-12.1987936401536,-9.05413927340127,-9.26859583237392,-8.24359797185329,-12.0033912072344,-10.680807995339,-11.3771021124745,-10.5448192330408,-10.3669924428019,-8.42017253182344,-7.69014187171849,-7.94269610699093,-8.38433548895856,-9.31201477298041,-10.1881696163763,-11.1463995215426,-11.2174931659582,-8.9217379147859,-9.59044144744105,-9.85583744481068,-9.78187911059513,-10.2793374009707,-11.8793874286084,-8.82828849481449,-10.4207799946235,-8.72570215908928,-5.40233192224417,-8.7186202445007,-9.5797132619186,-9.24916868727428,-8.81125267755263,-9.24083631486721,-9.29925263146279,-8.06364799877521,-7.65135387124147,-7.56150106547133,-10.1444309058306,-7.44004938063862,-9.66868389939504,-11.7289198949145,-8.68145534017315,-9.53281573063383,-11.3205709857075,-11.0851186286333,-10.2575235342404,-9.81372621145815,-10.2177446932599,-9.97778321525157,-7.64414651774565,-10.438325035035,-8.19893418173162,-7.9955755047886,-8.95876664926857,-8.1157401457052,-9.66747150995297,-10.2445946388551,-9.00557101339239,-10.1684673152198,-9.57117992727115,-9.11239327450426,-10.3357130855145,-3.46060262364572,-7.84969524784864,-10.0525599370996,-10.7783319061557,-7.769729295686,-10.7682104292299,-9.7442427539281,-10.2742409216459,-4.91631021066136,-9.22325329159264,-7.74617657679727,-10.4521748793966,-12.5324763565137,-5.70582396397115,-6.01672692916647,-9.18282332360232,-6.48409098792291,-6.19543811102861,-4.93229318408188,-9.22325329159264,-7.74617657679727,-10.4521748793966,-12.5324763565137,-5.70582396397115,-6.01672692916647,-11.7110811905879,-5.46661419448864,-5.25057858113092,-11.2828095274549,-8.74002028547646,-7.20523834850186,-12.0564987852781,-6.96144498951316,-4.07448049348607,-6.46461256669107,-6.37603716901988,-6.11244338287352,-8.43789232388388,-9.25779587311075,-7.03645295840475,-10.7901599916251,-7.78733717324656,-7.22120289456953,-4.17806406657284,-7.57997724810221,-9.59898140855341,-6.25648465559159,-5.80315842788011,-7.03211369204806,-7.74804696397259,-11.744695013131,-8.33366210767517,-11.0753503014091,-7.04312749358516,-10.0661928884803,-5.5246093527712,-4.32648403352825,-6.37802784770379,-5.24649708736683,-8.7672623459709,-9.58469558600466,-4.46651728623504,-5.53652856360168,-7.82821091359783,-3.49947295795917,-10.0570487056844,-11.2348972240277,-5.53464637304037,-9.21832161074774,-4.54006192510744,-7.15611282323939,-8.21386451680776,-0.519418213170828,-8.65034447446264,-6.53533516540087,-6.78322153033696,-6.00711796396191,-6.15848794303304,-10.1664826485219,-11.0193874568812,-11.6077148038221,-11.2228638268951,-8.9198986125878,-11.4070529922014,-10.471463799619,-5.33472008361964,-4.3783867978761,-9.57918228604926,-10.8140287282784,-7.58519016211056,-11.45207649875,-8.58476403713999,-5.51507165884432,-6.54225135093075,-10.9223531252997,-9.16112542845395,-11.8078125152751,-6.34976739150343,-5.55038052195183,-10.0826211995208,-8.4453998388375,-5.33498233808873,-7.07821219903853,-7.6519282869333,-8.49880750021321,-5.53221114737645,-9.90584153791464,-8.30511366201121,-10.6870812512748,-8.14863760021355,-9.69286183753425,-8.81024558643391,-6.32873656955241,-7.55525938980486,-10.7981623271564,-10.2350037064548,-5.68194113228745,-7.10111237444599,-8.71339804339691,-6.80960921723485,-10.9595512665959,-11.5113290497796,-10.1624809806614,-8.80887659090459,-10.1063675403605,-8.06536313116205,-6.48495528017049,-13.5009093340006,-10.3132594441749,-13.1870158886902,-11.5844609112761,-12.4629675980451,-11.2066047203446,-12.0300814787639,-11.1885751277303,-11.5926544707208,-12.5798628705664,-10.8709888224257,-12.1125657403383,-12.1073290783081,-13.0281457540895,-13.5412756430057,-12.8433523060592,-11.8484477397053,-8.99711106210977,-13.2089553388533,-11.8340396657865,-11.6410345288339,-13.4777042278593,-14.0505978924803,-13.1817802561758,-12.1629143095985,-13.3333426454552,-12.538297891553,-12.8343597896451,-14.3977957702747,-12.6161633669263,-10.0351027231951,-6.15606271499472,-12.162667960967,-12.4771002782826,-13.0717625189027,-12.6938724343755,-11.261264171732,-13.6435745104785,-11.9067789235861,-8.00380523882746,-12.4932719066414,-6.01320870121585,-13.015765170572,-11.9968020015327,-11.9026406653903,-12.8572246226712,-11.7345481374922,-11.9747507781997,-12.7012790297744,-7.45208907111209,-12.66097052866,-5.7974797311751,-3.35737776918608,-13.0569180191631,-12.8696509330981,-13.1583410228532,-10.870623160279,-10.4852531993976,-8.96876503113749,-12.1287572096932,-12.0142090776163,-12.3087403111743,-12.0000696700918,-10.1876195698762,-12.8704117555151,-13.1645705533185,-6.53049967205415,-12.6368279518053,-12.3271777766061,-10.9043721274683,-12.6158746541168,-13.0013294644539,-12.4118053842025,-12.3598435463424,-13.6530148080565,-12.3989506531208,-13.5307243522085,-11.1915724749446,-13.1823611239176,-12.1999857023528,-12.5924523301683,-12.8146358192167,-11.9647657661593,-12.9728405290582,-13.5198477135407,-12.4210793615392,-6.0099825458534,-12.3663890641933,-11.9292457012853,-13.3513525272262,-10.9325538809491,-12.7475039654211,-11.6500487467808,-12.9092800266027,-11.5509309235695,-11.869693308652,-10.0526901001061,-12.4647232778144,-12.572812541418,-12.3310281691226,-12.9493712587216,-12.7186544730667,-12.6433030980988,-12.5661127963979,-11.2778968993898,-12.5568289263991,-12.6694648890367,-11.5106192983802,-11.9960692595063,-12.4736048351042,-11.5865327114819,-12.9738844313825,-14.0243433595652,-11.5601114788773,-12.0924550972624,-11.4532504336542,-13.2381552693964,-12.8738392553548,-12.543994705219,-12.1241852077366,0.810375629292987,0.755778363369207,0.795043533465318,0.80741435804789,0.796685013548105,0.788138824396513,0.792734490455703,0.813248024249103,0.768949557524044,0.771842424169201,0.810375629292987,0.755778363369207,0.795043533465318,0.80741435804789,0.796685013548105,0.788138824396513,0.792734490455703,0.813248024249103,0.768949557524044,0.771842424169201,0.846314405587375,0.803344599152909,0.837118883803728,0.810640193658895,0.806248019566021,0.815668384482328,0.789834495597852,0.802040489172249,0.791582738968003,0.795129274146148,0.792832336976637,0.803231011674302,0.806697763269064,0.784656588196783,0.777621434006577,0.734173663264685,0.80058219995755,0.803592136721778,0.800247792669732,0.79711623413731,0.813068262738767,0.807543797660074,0.81418080979171,0.811344030946158,0.792223574127976,0.779203756190493,0.777875732371277,0.781080216854201,0.802316620345478,0.81434949541749,0.795711231256163,0.798261520804562,0.804391652876946,0.779870573073271,0.823396656596105,0.803260731362373,0.806849555040105,0.820666288768705,0.788513944222116,0.794005193190878,0.801997057774897,0.781946917102649,0.848160414869788,0.802677201471919,0.797712316761197,0.756131383317326,0.813558569009117,0.788276361774026,0.805847670078947,0.800006210905709,0.745869217229511,0.817713080366488,0.832388820925022,0.820069537259016,0.808270166771201,0.762261005238453,0.775658710829201,0.790136694541099,0.720140784090665,0.846879947627287,0.813773636898261,0.821827287133203,0.838573000914431,0.798688161339721,0.793942260368099,0.810111321838435,0.730402359146078,0.897409931710097,0.793295811232631,0.771537672067267,0.807979995958044,0.80279602783952,0.831854623909635,0.780957154508423,0.802362150698286,0.808762950840429,0.817309082338712,0.801495494954684,0.809682656819008,0.835193206167807,0.847845152031942,0.829781692540816,0.744764369917373,0.818213304564614,0.794924174761045,0.826421797523163,0.825568153920401,0.766587582092757,0.820113295573864,0.819215696246327,0.804234420846507,0.827289561833342,0.789066638841262,0.730924778716086,0.768522555536905,0.793408866598169,0.803788828466544,0.761062890243852,0.818595128920585,0.811011115976143,0.798183953349005,0.753898915680862,0.805380284525495,0.803358351191147,0.801171020406302,0.798650959771915,0.74246711943148,0.691727168828932,0.815143351979708,0.820447110897087,0.615515998621711,0.719816363250639,0.805380284525495,0.803358351191147,0.801171020406302,0.798650959771915,0.74246711943148,0.691727168828932,0.808687877458642,0.779948030846479,0.770190253397497,0.799123560714397,0.774714991683134,0.838389306838513,0.806012147264071,0.846372146438708,0.773298181080485,0.774108897746481,0.792278379748475,0.8463706571998,0.806729309766936,0.805962402328569,0.760986310798889,0.811655968081935,0.841020910755119,0.767200945307534,0.80384514229839,0.80530724994344,0.780113301586834,0.742855028275958,0.829412503094126,0.750269776142807,0.815370121357113,0.792668168275389,0.861665640578724,0.804382324670477,0.792356256171375,0.791662708306842,0.635589305006884,0.821990776971777,0.795417175478988,0.831102734461482,0.782460283797135,0.810418225106428,0.811405893522013,0.839989183418075,0.801334752173178,0.327539704005462,0.808942910896394,0.80024627676289,0.916098086210577,0.814696880100212,0.601353619274667,0.666514077511994,0.8321437516836,0.2,0.79076198143604,0.812804229973111,0.996031288371143,0.764874819976966,0.834286085971462,0.803477849396248,0.802129325999807,0.810333726574933,0.79284303121631,0.783982767216811,0.802878276712026,0.790909616802802,0.740538967039713,1.0176374564496,0.808149861516687,0.817412111641871,0.856079177727326,0.809770693154012,0.714759235859291,0.804920902116409,0.788646636730016,0.813323688982744,0.798638929673872,0.794881173669269,0.823691243298352,0.672125858490086,0.79695792061253,0.783118621606235,0.838579438001066,0.822772321251396,0.803565169180057,0.802917652520984,0.796444010960688,0.809082212096293,0.790905235526739,0.805892383048515,0.846542423959081,0.800829579014569,0.812663360759536,0.786265952395245,0.79033625688842,0.80955390836251,0.807136527390431,0.76566035062368,0.783297453346558,0.847023160721078,0.748626537461572,0.782617043852802,0.795252697269306,0.801971497954647,0.853898690730665,0.798632996118176,0.770198362994401,0.734907126845086,0.802155509757284,0.813174422120585,0.799675868917977,0.794115735131253,0.795460782505714,0.797878824996123,0.794968836236565,0.795732196092758,0.788392759902616,0.797011084260079,0.792634528659561,0.795688955966938,0.800100353722536,0.803194032661618,0.80251371917435,0.799781239610967,0.798229031915139,0.786779554984688,0.805428584169885,0.800882547637511,0.801691376940032,0.796789210754746,0.80149228697354,0.800126888081962,0.802647055405713,0.799975998693437,0.796683125638484,0.798927604191559,0.988647548575876,0.796367808075623,0.80007858806821,0.749740383942768,0.808471731585546,0.799582078086321,0.797901928985595,0.79723515684135,0.808677046835606,0.798856703036525,0.789905062949374,0.785259784275745,0.807205134801996,0.793816211852895,0.796874416596772,0.792724135182277,0.805873047563873,0.794064134938068,0.799040413253531,0.797344157204986,0.800120702499216,0.79710631419361,0.800287703889814,0.723773147427001,0.624412540505397,0.796428840499988,0.794344942424682,0.796947556319967,0.797990918638729,0.798810897823797,0.769303967314959,0.795598808267223,0.801772562808935,0.794932440776348,0.797665150755531,0.804943450391031,0.797812600520406,0.793203373547084,0.878645782979264,0.796977607778793,0.791432142376839,0.796026504338061,0.807993182748825,0.804862385982624,0.795512634101365,0.801270909237812,0.797439031411735,0.796881808468889,0.800696013751657,0.798493634037983,0.804183691058462,0.802843562543848,0.79845022926298,0.802303053737091,0.796994175338525,0.802356681458641,0.798222533555829,0.800374796112731,0.725387885904759,0.804770692714263,0.797298816814373,0.798035475149921,0.806675258166427,0.807663656089499,0.804121129852007,0.805309624257957,0.80841332811144,0.802011697345058,0.812524519105233,0.795472063859237,0.799186234609217,0.799610159261057,0.798015333837369,0.803387807631399,0.800511839645358,0.794591116384786,0.79894730323071,0.802612538363393,0.80451031279204,0.783916073286141,0.79576345637309,0.796481104190062,0.796405075487566,0.79955282533782,0.801555119087533,0.818129827886523,0.805271687596796,0.802368199975857,0.796331079203036,0.805071883463151,0.80705870763849,0.793437781919686
16,0.434100451060887,0.165969608500614,-0.331553128999479,-0.0264821947559539,0.0966469299548399,0.0385152479709799,0.293296885770542,0.0458840063076605,0.000442407677834997,-0.0213535368761834,0.434100451060887,0.165969608500614,-0.331553128999479,-0.0264821947559539,0.0966469299548399,0.0385152479709799,0.293296885770542,0.0458840063076605,0.000442407677834997,-0.0213535368761834,-0.0324445277314047,-0.359346964969742,-0.0856587688382913,-0.229710072539085,-0.132801200394064,0.117750365493344,0.158326551638547,0.0330326009801547,-0.259617526052499,0.0747031854215013,0.0867204859315422,-0.252987768952799,0.130376764124058,0.0299458703278293,-0.785067761941841,-0.464813225059626,0.346039449077515,0.176296402358858,0.258116791005717,0.0514077451050029,0.201930324428495,-0.631817937948832,-0.005541851702117,-0.0287549828797941,0.0476387713807522,-0.0231953412253742,0.162581520838286,-0.0842298804433893,-0.104519459038458,-0.487768749484388,-0.0188195336894661,0.112173388592526,0.141481983002333,0.167002528334151,0.138036983289807,0.122825682537134,-0.352780735924156,0.0175312213159297,0.254647615456569,0.0499189328664116,-0.128567965609533,-0.0217721555392904,-0.0110602372492412,-0.186664740398216,0.0185674092185395,-0.23035029956527,0.0599557408713134,0.0939050209968781,0.0331371354000028,0.00740599616972422,-0.0745793687391201,-0.0213539939917597,0.284099460791636,0.0642832163963989,-0.100921719723172,-0.139554239085785,-0.215534595544979,0.00265501763907578,-0.0985508721406565,-0.0788117903751927,-0.737389173710358,-0.073610508284355,0.21499052841003,-0.0551923856593916,-0.02270472389054,-0.0581534808330671,-0.0711791886136489,0.261587170019627,0.369976011615734,-0.078981569158335,0.432432320206423,-0.0221901037424936,-0.013878124266154,-0.0432227252668259,0.301763565433968,0.0822018085139654,0.0444325295517615,-0.138380684317649,0.1064499344064,-0.299501381008731,0.0826644151065035,-0.0041286000378157,0.0344165921315573,-0.672931155715177,-0.311178093827715,-0.291619253890107,-0.0963078662221101,0.0707712332333984,0.139847519409664,-0.142114522706296,0.110870744978548,-0.0325399363180119,0.00256595131071992,0.0444223571961724,0.142993164279906,-0.105281225398267,0.201525734824545,-0.0172866453647521,-0.101747089282621,0.3517336704151,0.00656612918792412,-0.00174481820547995,0.12620236223789,-0.0821494086533203,0.210081488855513,0.0565842145806009,-0.017105493860059,0.027483876062517,-0.136713113584374,0.0316371135717403,-0.00249566372788922,0.0301639311719382,0.12620236223789,-0.0821494086533203,0.210081488855513,0.0565842145806009,-0.017105493860059,0.027483876062517,0.993188421534709,0.0321681498090897,0.016792950009064,0.546067440794094,0.0276558406902193,0.0423852755298577,0.236029244862886,0.0184995810982573,-0.00516634279039466,0.00610386751554016,-0.11624080995928,0.0124801385776206,0.23344433294172,0.215950458801161,0.0174678751582703,-0.365247112261613,0.0997556552668466,-0.0989705620888739,0.0284372458202946,0.123442717297191,-0.170946791255813,0.0924551936107719,-0.116003303881606,0.0816393812091044,-0.00853902100308788,0.254824541896027,-0.0855732826104276,0.45858866539578,0.0149532119284325,0.364886665130726,-0.0210390300299442,-0.0686053393584508,0.0577936392440021,0.0158281007341585,0.0884088862945083,0.0742523241807418,0.207756185794088,-0.0081153291406377,-0.426008442814565,0.139372836756798,-0.520428711289774,0.682991111541365,-0.0262973629631244,0.00614275428356738,-0.118490316986982,-0.0172569771833947,0.00110512653006512,0.058379554477432,0.145374083722039,0.132515225586597,0.0115652979664083,-0.00658901741193513,-0.0155739552374991,0.547222676819889,0.350762246817702,0.32235224487853,0.319144716778342,-0.196895501026231,-0.297498928871925,0.5318627272086,-0.073375293008374,0.0106688080344245,0.175845682215477,-0.13791451296266,-0.0187354225972125,0.275885060912655,0.114856629814204,0.0928028746571117,-0.00299100185690887,0.405987343992082,-0.45259313308767,0.34376361208546,0.0054909457708258,0.0192282898038288,-0.529953976434852,0.0622179248129924,0.0190208760829177,-0.150432843281734,0.0468787574454937,0.271715907862383,-0.109753960519643,0.00506939182208842,0.0658683262396328,0.706739874055629,-0.029227636197174,0.141726918857613,0.0341216008256659,0.0582070408164565,0.00888164518560292,-0.352003068819367,0.450511843355761,0.0486094872826693,-0.0372010310425398,0.00922322141895087,0.168567096956115,1.1280887624145,0.0344780093726435,0.049697942746541,0.0429843270081425,0.609335856012608,0.0487080199466187,0.0990122481842462,0.181637127058398,-0.466087179566215,-0.10554258187752,0.265129994593894,-0.13937683174687,-0.0409314936193604,-0.00664006251355341,0.0709688071279591,-0.0871012301918189,-0.0212516733670078,0.410489618764417,-0.552229675508619,-0.560544732993627,0.560468502783047,0.227109503575848,-0.276714518205882,-0.36306886116971,1.32171282970852,0.0476704953072747,-0.0463720822944316,-0.96900546335108,0.5492796895081,0.0998531482333148,0.0493809649141056,-0.133191773760134,0.155781239830911,0.100086329272877,0.0806260387841469,-0.0119334983669608,-0.296279060073577,0.469606838861029,-1.112224532353,-0.0443275743571704,0.0917852080764287,0.29609246192665,-0.0483682685989274,0.562048720486419,-0.00333428968090367,1.03905841003189,0.510873256171832,0.26228761324019,1.11078069926633,0.107906356739575,0.320136310151313,0.359435534481899,-0.741830239887243,-0.305425089961446,-0.0538302546537705,-0.136325424514687,1.75134130988925,-0.376219144766018,1.13986198169407,0.314014881782247,0.0403310575481198,-0.108943437411128,0.111502926147736,0.680543059196536,-1.54454114372817,0.00891610125948363,0.209683276682297,-0.00760416216418907,-0.637266666147214,-0.0996509893030902,1.52192023909994,0.269063971010272,0.185628739289443,-1.13922102751369,-0.15770165632222,0.103870262718245,1.48370854441537,0.0195080853366757,0.0195068960813381,0.315515375760682,0.234288592893997,0.0577287881342848,-0.450724966814499,0.173275446030854,1.22002957010454,0.185782425915637,-0.664611798259635,-0.120844226476324,0.0901876659877774,0.446738416801925,-0.174196955360332,0.0536728115325475,0.239288650511468,1.20294319686343,-0.0298749538591269,0.47404239265406,-0.0281681307513792,0.59195260586297,0.0487451945899414,-0.031858113376193,-0.354353374185714,0.0105445407845346,-0.171588452450602,-1.98631057133319,0.226009411864328,0.116109998620131,0.123520844071538,0.167768188846879,-0.0189687718094682,0.277746709479799,0.0181100855484224,0.434046096036698,-0.11642323638413,-0.11407411703306,1.01499417970895,0.143570767907339,-0.350213986173756,-0.49895171990304,-0.0382781195262689,0.0753990473885357,1.46967598981323,-0.602864201500685,0.903392138911529,0.0221004769907008,-0.205635382123064,0.0138043750415487,-0.0454140312231757,0.0690423892657522,-0.190120709747373,0.257117455272594,0.225172869906656,-0.0414048740083299,-0.0355950385975564,-0.694837695782975,-0.276575221643801,0.048459168480376,-0.0310504901461724,0.0690423892657522,-0.190120709747373,0.257117455272594,0.225172869906656,-0.0414048740083299,-0.0355950385975564,-0.694837695782975,-0.276575221643801,0.048459168480376,-0.0310504901461724,0.202059065878077,0.64894185673773,0.319295815357017,-0.187517241343072,-0.37214559313737,-0.709437550243859,-0.251776101808177,0.045255900114494,0.575494562303952,-0.334620100837397,0.589831803529795,0.310268356107949,-0.335693483796886,0.0917844516554188,1.11701268485525,0.115887433957995,-0.0771619269027459,-0.293337252614198,-0.374465518042171,1.21039102313133,-0.570943133823922,1.23781135668838,0.0809744150096084,-0.140424601578075,1.32951676170707,-0.0815232392664789,-0.140209593663629,-0.191665935406068,0.0352496492496857,0.667718610306753,0.0652660016031514,-0.0677104075217278,-0.0691717219765168,-0.304047044807451,-0.352850861596389,0.188801126780481,0.260202280223554,1.44310629489191,-0.867659923617179,-0.0107808693023359,-0.443303785027901,0.519690642266926,1.07257402884653,-1.32850865883844,0.810119636740051,0.437664556414626,-0.0660232201997779,1.19112149986885,0.431279300130108,-0.310300792643759,0.170692058648115,0.131805296133259,-0.617323947271779,-0.102684271004565,-0.395606885315497,0.146390400250544,0.263904710843602,0.198462509822583,0.104523392248888,0.0293265677895075,1.35482275892665,-0.272369190551484,-0.301479015801034,0.55406268009434,-0.0177399120202103,0.248177816671083,0.251486129345639,-0.867497969454335,-0.371731607442339,-0.255890918301007,-1.25228299908372,-0.11084809530609,-0.102008707817601,0.0476147466868381,-0.364888679872102,0.369605378490982,-0.671223310982962,0.24036238724785,0.173679149949126,0.4917540878241,-0.144042010272912,0.0415466882913661,0.101502510387468,1.5823268375154,0.153192919545473,-0.00947060551086502,0.132435820388967,-0.0737443641555038,-0.291175657701561,0.00828031934381596,-0.417915419180797,0.319005965588731,0.204963555443008,0.448584600690291,-0.116858107082977,0.28529453933191,-0.118509264071975,0.23521525140254,-0.0961509244623342,-0.67571446996954,0.0818477259885991,-0.34266531344589,-0.0940623401847712,0.0579761779486976,-0.371920659045108,-0.107012335323176,0.0519526785922377,0.0551873314739482,0.241128641122673,-0.0064967929306369,-0.026620364926753,-0.0915959821558104,-0.0940623401847712,0.0579761779486976,-0.371920659045108,-0.107012335323176,0.0519526785922377,0.0551873314739482,-0.179682084099302,-0.0162881779001302,-0.0155835274062601,0.412566676970797,0.0737343171440676,0.017927814719156,1.24012224905594,0.205198383697302,0.00307388111089965,0.0441850692351181,0.337636970651211,0.224505402152523,0.0553649923568429,-1.07137817923119,-0.185493293598519,0.168069151109764,-0.189029354517789,0.0882585218727399,0.213997587746447,-0.457557739515051,0.756166184885114,-0.291015221835549,-0.363779496967678,-0.104186435122815,-0.543857471938623,-0.701940685177189,0.198920005418396,0.158476924503176,0.0391528109357626,-0.121758935512292,0.31874064532462,-0.331582753573374,-0.0562672158325,0.116023356476044,-0.0895859679175646,0.0544446754968525,-0.142084750178925,0.172119444950101,-0.402340787125894,-0.185670800806982,1.05869537147543,-1.00594143167787,0.144743114354313,0.139348974465189,0.292278784482492,-0.134927940193242,-0.264378601151259,0.193190757441548,-0.493255337876552,-0.315742777936165,0.0134549319025826,-0.0835391644619084,0.232962961180832,-0.358872749647128,-0.231291422273626,0.385359117237823,-0.192054581509039,0.00882562448613159,0.189771737848273,0.688829086770274,-0.625955843863349,-0.00247149251876736,-0.451321736302041,0.420460501416621,0.256982142588136,-0.324107107116355,0.296816370382893,-0.0334180557680839,0.151051681664167,-0.599610375662383,-0.19470695538006,-0.464742733610336,-0.0134940129820967,0.120900273557418,0.934928182986104,-0.218023724618659,0.0150284503631132,-0.0565140629223917,0.121020591087369,-0.508080228069253,-0.0945552461056798,-0.0798204111620307,-0.457962650177079,-0.00830300655215724,0.0475677655106985,0.449976866952045,0.0721320618102791,-0.233048196951029,0.2019016084022,0.725339502967024,-0.49409612903851,-0.264921210215711,-0.0824965233593842,-0.0133906668927124,-0.237053450715963,-1.47830727180904,-0.615963828613871,-0.109703772062011,0.0252609221563792,-0.552067009988469,0.0380967340482931,-0.344940698964096,0.036342022468522,0.191805013248046,0.326615320201772,-0.248820426609384,-0.176737483058667,-0.498778909809213,0.215461564983677,0.57264226455772,0.0565253447071194,-0.112353818172847,-0.476660543235978,0.852217883291014,0.209673235770949,-0.540844459149207,-0.335252053495685,0.493642374937952,0.151715304865894,-0.629752024818962,-0.0395965422349035,-0.11507711015752,0.663998989359685,-0.523275596857414,0.0419829200643936,0.406489804204841,-0.38453162104999,-0.264026762950576,-0.175462753045207,-0.216153687617187,0.00886019256313945,0.227974314865559,-0.585072397553684,-0.607429209105723,-0.090381814953533,0.0895112552162135,-0.131308166727666,0.367306198787861,-1.4588741313851,0.0424537320203996,-1.18809102037406,-0.992172923274661,-0.0679713139362545,0.765104166987464,-0.0968555641152961,-0.724871579731161,-0.00277076093663224,0.476348256560248,-0.249317563902693,-0.381155569669253,-0.0422141293388737,-0.716641150284166,0.448144434030976,-0.342608552400426,1.66182336032377,-0.0174503077624583,-0.0332974493976564,0.127489911059205,-1.56273085340884,2.08187242694756,-0.0543559162554291,0.27446937679727,-0.12696208485137,-0.236549322653752,0.656159665268893,-1.83774924828108,-0.394248760058985,-0.232161551480726,0.534516537673684,0.086375353715419,-0.659155841020223,-1.18234412371888,-0.334126428842307,0.261626631019823,0.0239119488978343,-0.177609258334101,-0.00829351949862491,0.6509408833482,-0.0409615433170069,-0.716457072427525,-0.0787112642627913,0.564051442291004,0.200345165730408,0.0025831028314892,-0.000515896674212581,-0.336300069564876,-0.0680458386587046,-0.600191240711098,-1.23720534741917,-0.107238274087445,-0.662393713758146,-0.146616912969729,-0.81250355016488,-0.160367670665075,0.718315978529475,0.0866229501511735,0.390203313959977,-0.54089874946409,1.84801532147544,-0.0917701074005455,-0.0666662452061664,0.822263833116582,-0.347375028994779,0.147102302985256,-0.135787554995248,0.366684573799505,0.489521825324877,0.0858871087215159,0.415522483704887,-0.784754107936681,-0.402711592762292,0.490698301264906,0.53083501835057,-0.0842437870403321,0.129714811232652,-1.4626811137366,0.805227352583335,-2.81047797536523,-0.0217318278680941,0.100836096248772,0.186567189183385,0.259124514113944,-1.5518559746694,-0.126357437731249,-0.202449281967947,-0.177990005383603,0.158966156482688,-0.104192206659187,0.917041969839426,0.409485267601103,-0.13007262607191,0.0474722423091304,-1.5518559746694,-0.126357437731249,-0.202449281967947,-0.177990005383603,0.158966156482688,-0.104192206659187,0.917041969839426,0.409485267601103,-0.13007262607191,0.0474722423091304,-0.569724016393379,-0.533447472671592,-0.445943800257644,0.526765220750575,0.490965960345691,0.510177627198931,0.113349784677986,-0.739010338405897,-0.609579347231192,0.356837765083097,-0.832296020141615,-0.479947659437839,0.451630608955132,-0.179720759654033,-1.50625778746854,-0.0297792663864713,-0.193208226985658,0.115832788962287,0.059746201657951,-2.98075705677525,0.720023229468693,-1.75215311436201,-0.133700909086761,0.248619196521144,-3.51078585587129,0.44095223550356,0.0997975277192934,0.419798358662475,0.805170854035658,-1.20470296371455,-0.0944959221122855,0.199209479614382,-0.0434688956468869,0.560476698003847,1.46053932778378,-0.300439507783491,-0.141621768885052,-3.7402673086739,1.33169099138428,0.294980061688983,0.417572529899603,-0.989576231051226,-1.83643915723214,2.23899148531937,-1.6966708013798,-0.589710656454652,-0.0177649823728213,-2.83625409447028,-0.727623556192872,0.293554721721935,-0.304836296013817,-0.0762141017730961,0.653444305061374,-0.157633943183287,0.24841368014505,0.209239998425757,-0.541026216092771,-0.398016031486237,-0.103514231446687,-0.054101882077171,-1.71212273471421,0.506704268896087,0.248471109122345,-0.906984219274563,0.163550755243191,-0.340681798874399,-0.831623345766108,1.88355902302305,0.524312799284068,0.688603264773223,1.94057055145998,0.368658792148193,0.256341981572825,0.52488817801764,0.247033920834469,-0.760233479997671,1.54944976088518,-0.659034685499147,-0.29304806418612,-0.789196195585543,0.43404468519879,-0.171589188372753,-0.0732695295802764,-2.01267482364435,0.403450564939357,0.418842734421477,-0.356553642173388,-0.139494766196925,0.876343918482468,0.167542636233424,0.443679156956878,-0.59332571387538,-0.264954560063325,-1.24473552042011,-0.226566508618605,-0.273905491229855,-0.557132813109364,-0.810995067206416,0.175008887774547,0.965872476072597,-0.158435753242381,0.310493996709814,-0.37984193241126,-0.0497167616513948,2.17665011552299,0.207864283228732,-0.110675560467519,-0.101858736127272,-0.433046273680214,-0.0165055408882142,0.0794504586340014,0.0758621527115376,-0.37984193241126,-0.0497167616513948,2.17665011552299,0.207864283228732,-0.110675560467519,-0.101858736127272,-1.08956941676215,0.0154650833159538,-0.12226743438669,-0.694790864146238,-0.177480410468041,-0.0640182337525404,-1.72992857749051,-0.336198186196934,0.0405468424343083,-0.0271830567391759,-0.480678484593864,-0.328993199762207,-0.383854949331352,1.41312929940893,0.471366829255171,0.345583779042193,0.321679862281725,-0.0875759589417678,-0.365012912860922,0.930135527972947,-1.65774291078724,0.453757591635673,0.510914491834399,0.273069826280067,1.028450339985,1.21514841493586,-0.97820747951685,-0.700428250782238,-0.0313697667461421,-0.102674370949708,-0.51227081194756,0.508867182245885,0.101812458920279,-0.194730913569576,0.200972115202095,0.0577625927732617,-0.252490531124028,-0.228852856101021,0.480068180102695,0.137253422951308,-1.52632468014493,1.33100537658756,-0.188308920129155,0.0955836731716308,-0.176594458138206,0.29270727545089,1.10518175853434,-0.385990523356574,0.824039129841944,0.577871637286362,-0.0063182865234566,0.353578129202353,-0.3581785230391,0.0817145608263904,-0.0580617037951319,0.218410240073872,0.422741051400742,0.121559569489788,-0.0395444210566447,-0.201457603462579,0.927319090351964,-0.0121630112766782,0.72731293626388,-0.213995705369823,-0.27600507656304,-0.357442340644333,-0.419520139849556,0.143737887329876,-0.0442746870847149,0.44417248420162,1.28957847251359,0.870557476005176,0.081947939586045,-0.154682694249626,-1.20544505565675,0.921360514018344,-0.0380366619705958,0.20679729299665,-0.14460060565459,0.656255232452321,0.0709066196765409,-0.196094065715678,0.79078506564678,-0.846075638656461,-0.0747273626432359,-0.82535370934515,-0.0601660564362621,0.80826959335394,-0.348151888413401,-1.40130220262172,0.348899460521036,0.322745466207434,0.0989728359637963,0.0230508491903572,0.260383962985942,1.17556646262359,0.530382384579943,0.172589892081166,0.0249630273741807,0.131934931496765,0.00249157772689105,0.633010933613928,-0.140667735120892,0.0861030052252965,-0.397115044384445,-0.645560934282252,0.271718720986708,0.797291538577826,-0.349556863271396,-0.765036910743276,1.25693183139551,0.297384016554621,0.324387156686697,-1.03627221933774,0.78238904366939,0.243029435559024,0.488432971945554,-0.316031664887476,0.660719593514565,0.21044433499989,0.0317547361806794,0.298389763302088,-0.351799528470562,0.276135354627206,0.0299799944178385,-1.05747619455116,0.893572603719945,0.840034161455314,0.231597087002823,0.293801319848077,0.0183812822296868,-0.0481139221468523,0.826869840397949,2.4131196211178,0.226544370625274,0.219287755720031,-0.343046626515707,-0.714729197453102,2.09461024250822,-0.0797022363847437,1.04781019165156,3.4957487447123,-0.20261530342203,-2.34872679662546,0.0591016038833026,0.908244583128963,-0.309631290199702,-0.117399890220014,0.78507943003538,0.464560107670958,0.0179966267494074,0.508918617962626,-0.475041041244509,0.722158035787585,-1.7751049514991,0.182574406325772,0.274236899616229,-0.1182567651313,2.21667926465829,-2.02680295519086,0.105470766248403,-0.711694594630263,0.188104421088002,0.546972153731544,-0.707706765251324,1.92184085522844,0.420726323545396,0.339783426259255,0.137776830520472,0.440844597193567,1.05362350828347,0.73500949747386,0.31248392825233,-0.449216430976797,-0.399804111596215,0.0524315944568918,0.0479508417879503,-0.632724844305064,0.0348195073717019,0.609955648347438,-0.0238446457247619,-0.276837396601527,-0.394414256434404,0.254823501074571,-0.442584265256791,0.501394592731311,0.0102825725296621,0.641507699541221,1.59451791250833,-0.00796877345188262,0.196955799698516,0.140771263145051,0.793028787800187,0.0156416852381211,-0.512274340821451,0.190989814831401,-1.19748141386047,1.00105859219557,-1.46275216587963,-0.339740081928724,-0.8735462693008,-1.37615169278299,0.350890084408013,-0.0787053263651608,0.10397319957165,-0.598435712820067,-1.07152127702648,-0.174685458141998,-0.728798050369295,0.276958667332211,0.662988380929326,-0.739047287527317,-0.343767532205585,0.511128358027864,-0.302850178134645,1.04923829548192,-0.707718001042208,3.49514626361529,0.112266054842683,0.0839197727450942,-0.219065464343079,-0.464903328883905,-10.0570614382585,-9.57811496477077,-10.9218418311728,-11.4458671449538,-7.72407599658876,-9.46854238166217,-12.3571336590356,-9.68051512527464,-9.15887433942195,-9.35709841856136,-10.0570614382585,-9.57811496477077,-10.9218418311728,-11.4458671449538,-7.72407599658876,-9.46854238166217,-12.3571336590356,-9.68051512527464,-9.15887433942195,-9.35709841856136,-8.0966804109885,-11.4871388128538,-11.237330734226,-10.2525283887016,-9.24046119339862,-9.72735106562586,-9.78470352330858,-9.0342836242827,-10.5795850082763,-10.389883098983,-11.1674810310497,-10.1930837980782,-7.80476129104762,-10.4188999120188,-9.83895184528573,-8.43585743044434,-11.4329954902177,-11.0243925008453,-11.454950447167,-9.17626219568184,-9.65087813518366,-9.2992033632911,-9.38983471686681,-9.90857693998226,-9.88056614290255,-8.94895942441515,-9.78604360531229,-8.76147654273894,-12.1187647699224,-10.0858281161574,-10.4439163132867,-10.1036704173866,-12.3644552293282,-9.16743927184132,-9.47547655538225,-8.24441273004342,-12.0557321376559,-11.4823361272689,-11.442647943118,-10.5778906382125,-10.7295673065607,-8.58604425480544,-8.61546287738735,-9.15701890590067,-8.68645090326131,-9.88726573797033,-10.1881696163763,-11.2374342002925,-11.8853623643871,-9.62346147380941,-9.89458375089659,-9.86246852432149,-9.97138174477721,-10.2793374009707,-11.8810791815807,-9.39036776202467,-10.4207799946235,-9.12524031292426,-5.82072165252051,-8.73092768039937,-9.96360071556203,-9.29318252974275,-8.8211841317415,-11.3186028731152,-9.39889503000399,-8.07169826147266,-7.7875336918349,-9.2294566955579,-10.4973541666871,-8.33666988177663,-10.6531701851284,-11.794624623341,-9.12153337839175,-9.53281573063383,-11.3441323215843,-11.2387970444025,-10.477169233918,-9.81372621145815,-10.2177446932599,-10.1306177300327,-7.80264410042492,-10.438325035035,-8.37816661223241,-9.43721727751885,-9.5299430738092,-8.53693247102769,-9.66838965006447,-10.2445946388551,-10.12886137934,-10.175128005196,-10.4119747163578,-9.45000313733081,-10.4027213300745,-5.29314517195996,-8.74291824968097,-10.0525599370996,-11.300278635275,-8.08872407859227,-11.1510401712692,-10.4804723066829,-10.2742409216459,-5.74288008902617,-9.75754178804132,-8.0374304062942,-10.5039535162318,-12.6691970389437,-5.70594622776537,-6.45396926829296,-9.34025963183957,-6.53661224884862,-6.26948198747143,-5.00640655048967,-9.75754178804132,-8.0374304062942,-10.5039535162318,-12.6691970389437,-5.70594622776537,-6.45396926829296,-11.8920785618218,-5.47273806784542,-5.5892559560422,-11.7675333536877,-9.03934740033396,-7.20523834850186,-12.2753288493196,-7.54403416990802,-4.22171053040218,-6.54187189958248,-7.21246392657316,-6.19855414706918,-8.91009562008466,-10.5285236058279,-8.08625042415192,-10.7926774798226,-8.10913974896696,-7.54814238293133,-5.16222135834166,-8.39748045672225,-10.0472849522835,-6.90598391842568,-6.70418360518639,-7.03545637055151,-8.36450548801818,-11.7603676852089,-8.51558579748841,-11.1026401159196,-7.22081031832664,-10.1350788439095,-6.49020955446684,-5.27316366187693,-6.48656113561642,-5.53337657081227,-8.7672623459709,-9.58469558600466,-5.54020333639422,-6.54345430740419,-8.36858745949134,-4.59450159445438,-10.5306483646974,-11.3817301816726,-6.15419223131481,-9.21832161074774,-5.46491708203135,-8.33373006586381,-8.31139094788814,-3.76640795296397,-8.9082718307839,-7.43475074679091,-6.81196723648092,-6.94510392940304,-7.22754476779442,-10.4583582892298,-11.3051353281106,-11.6143763902405,-11.2228638268951,-9.61458917018751,-11.4070529922014,-11.0020536040778,-7.01564717169291,-4.3783867978761,-9.6630388360775,-11.189378245548,-7.68477243983553,-12.3381703973146,-10.4506385289731,-5.83340169653198,-6.773399825894,-12.4311483624776,-9.43393886342085,-11.9810533640583,-6.34976739150343,-6.4017605044142,-10.7967767061142,-8.54504789589949,-5.34600819400093,-0.519418213170828,-7.67430814201906,-9.35730872693317,-5.70043612301814,-9.90589966168697,-8.52543935692012,-11.191481973334,-8.14863760021355,-10.3625439459764,-8.81024558643391,-7.2682496959998,-7.61653904785563,-10.8649212239548,-10.5801063638716,-6.60903656237058,-7.1011936385151,-8.71440395847339,-7.21809439000364,-13.2889096810927,-12.2254132407714,-10.1687990017683,-8.80887659090459,-10.545419491726,-8.83009236478306,-6.7788338017868,-13.5009093340006,-12.9428641970704,-13.4311644723784,-11.9909040694319,-13.0060751141464,-11.5698944984099,-12.1119286673961,-11.9892115197637,-11.5926544707208,-12.5798628705664,-12.9091424328883,-12.8341326662637,-12.4679205014806,-13.4546385139837,-13.9126974301149,-13.3008681275543,-11.8817575408757,-10.788242869868,-13.2089553388533,-11.8340396657865,-12.652116784103,-13.4777042278593,-14.0567935111966,-13.2766120696472,-12.173026933133,-13.3333428746208,-12.6801673169114,-12.8343597896451,-14.3977957702747,-12.6161633669263,-12.1679400709541,-8.27727745829359,-12.1708646956993,-12.4771002782826,-13.6702843588412,-12.6938760384778,-11.6141797242695,-14.3981935498448,-12.056673463325,-8.88932291241153,-12.6879655024184,-7.91506159994692,-13.015765170572,-12.4821600279071,-12.8322548765066,-12.8586303781158,-12.8839822572064,-12.1183565409871,-12.7012790297744,-10.6362959034591,-12.7988125558166,-8.12891136439541,-6.05572551555182,-13.0569180191631,-13.1513913699854,-13.1718579425321,-11.5454896320871,-12.1197106930352,-8.96937049491673,-12.3735382743471,-12.0142090776163,-12.3088583940801,-12.2463209457665,-11.4412981581969,-12.8704117555151,-13.1645705533185,-8.9346624633616,-12.6368279518053,-12.4625135506692,-11.82127006437,-12.6259497982496,-13.0013294644539,-12.4118053842025,-12.3598435463424,-13.6530148080565,-13.5551085952074,-13.5307243522085,-11.6584609687044,-13.1839047294915,-12.2006428577227,-12.6847357094186,-12.8190153162442,-11.9647667727138,-13.5666147194984,-13.5741554233812,-12.4210793615392,-8.68349347193248,-12.8841146840328,-12.4618899641339,-13.3513525272262,-12.6709116471202,-12.7476048350889,-11.6678676027905,-13.3717771238835,-11.5984600324551,-12.7310237467195,-12.0544806942995,-13.0797102281128,-12.572812541418,-12.5344770447581,-12.9493712587216,-12.7186544730667,-12.6578941382203,-12.5661127963979,-11.5403094514961,-12.5568289263991,-12.7235942113922,-12.3986846008344,-14.4041773619102,-12.5082573770045,-13.3478606088261,-12.9738844313825,-14.0919246545285,-13.4664478148755,-12.5396990551906,-12.5641817980886,-13.2381552693964,-12.9890470965774,-12.6404272009901,-12.804769949239,0.779406593299589,0.753276835141802,0.789312879478439,0.809840710951301,0.793569255850753,0.788138824396513,0.79206799832871,0.823045718049154,0.768949557524044,0.781996779409323,0.779406593299589,0.753276835141802,0.789312879478439,0.809840710951301,0.793569255850753,0.788138824396513,0.79206799832871,0.823045718049154,0.768949557524044,0.781996779409323,0.846314405587375,0.799957617625414,0.837118883803728,0.803342688118405,0.81291113907213,0.815602103709817,0.789834495597852,0.816709549257518,0.794732886547131,0.795129274146148,0.792832336976637,0.805076799854777,0.796768144442259,0.784656588196783,0.806376233601561,0.796623046459626,0.802455313507696,0.799288321477549,0.804794036393689,0.804883213342597,0.815008808345556,0.807179306616678,0.804638746976992,0.805944489448294,0.773052241184961,0.779203756190493,0.790863395547158,0.818604740544634,0.802316620345478,0.802531137044099,0.795711231256163,0.798261520804562,0.804842104406022,0.781318519885453,0.823396656596106,0.807897915898988,0.806849555040104,0.808389114613058,0.788626951550683,0.793775853455907,0.797418872248303,0.790337064827646,0.783947231726582,0.788987470132989,0.809871237365165,0.767441634357341,0.813558569009117,0.789727101090724,0.805847670078948,0.800313318108562,0.745869217229518,0.817713080366488,0.831028490546091,0.820069537259016,0.812156779313999,0.796795743356932,0.775658710829201,0.793197115673701,0.782391663598171,0.841104202015379,0.815824041728189,0.824462516377762,0.838850843120114,0.787771908798136,0.794383984416618,0.804053957265748,0.746705311916945,0.768675373006618,0.790622061938729,0.78375888631038,0.813083215968707,0.80279602783952,0.841500031761426,0.780957154508423,0.802362150698286,0.81056678419792,0.807014041798898,0.801495494954684,0.809682656819008,0.830631802854554,0.851551749330037,0.829781692540816,0.748445203401622,0.779454611484761,0.794012800653607,0.822503271093475,0.825568153920401,0.766587582092757,0.826249754763655,0.816486262651975,0.789355172664666,0.83291400005238,0.789667183944905,0.928429968845415,0.766791036109261,0.793408866598169,0.800896856168675,0.770573733648085,0.818595128920585,0.808113255102649,0.798183953349005,0.758135922046551,0.817569859575756,0.798807734033795,0.802627288718784,0.798650959771915,0.747152999922848,0.724235181889104,0.815202178869481,0.818279013773474,0.615172267960159,0.72593077794816,0.817569859575756,0.798807734033795,0.802627288718784,0.798650959771915,0.747152999922848,0.724235181889104,0.81011915925096,0.766678659475855,0.774576455227055,0.798971994377564,0.768690636555446,0.838389306838513,0.806223310102774,0.786916601471511,0.778356648639437,0.769901024207043,0.773158270631062,0.827844422856512,0.790989791956105,0.803240219126639,0.779966331722693,0.815076454332194,0.832614611344912,0.767200945307534,0.917750628535141,0.799518213325736,0.784223866185858,0.73576579205279,0.828072034327682,0.754939389470493,0.806201416669731,0.792668168275389,0.873389181549586,0.805748853007114,0.82005926494866,0.793552676786948,0.753729434169223,0.803549427757635,0.806979287297416,0.834440890080945,0.782460283797135,0.810418225106428,0.774076288778109,0.873244996762066,0.803127357311279,0.444881493116408,0.807706007346635,0.800581261131579,0.849518712721058,0.814696880100212,0.822589353329218,0.818873079022877,0.833622057475832,0.697046672639582,0.798199685110399,0.794787837302321,0.996031288371143,0.771332202404119,0.821065493487287,0.803322875663861,0.798868403968222,0.810333726574933,0.79284303121631,0.786661637953878,0.802878276712026,0.790316276892841,0.764294852031149,1.0176374564496,0.804550461100978,0.813889022120073,0.853903546020249,0.802811613436448,0.80276394291453,0.827867453629916,0.785654770703082,0.80446873427361,0.804927888923576,0.794723624794914,0.823691243298352,0.699063055241613,0.805313301045717,0.783118621606235,0.850505719477348,0.2,0.791495252136839,0.787497016750574,0.78691488421592,0.808749378822381,0.790671377928477,0.806631119312769,0.846542423959081,0.810943721973221,0.812663360759536,0.799759713781906,0.79033625688842,0.810347366364855,0.81440847267313,0.803779590421804,0.787621787424398,0.847023160721078,0.74738366058693,0.79827139778595,0.798109607561523,0.801971497954647,0.853898690730665,0.787165433826519,0.772634515015291,0.734995495977072,0.802155509757284,0.804099414025947,0.80026783408924,0.794115735131253,0.799268603658973,0.793099728634299,0.794143751720626,0.79230582771502,0.788392759902616,0.797011084260079,0.794000190907878,0.795399335039353,0.79679515893998,0.80348666564711,0.802662889435247,0.799781239610967,0.797723107275275,0.786955866299359,0.805428584169885,0.800882547637511,0.801851006999564,0.796789210754746,0.80149228697354,0.798857132614596,0.802647055405713,0.799365437804388,0.796556183242314,0.798927604191559,0.988647548575876,0.796367808075623,0.80427683238481,0.792687978645555,0.808471731585546,0.799582078086321,0.798192951052277,0.79723515684135,0.808883587632251,0.796991084754891,0.788894396935593,0.781752477189273,0.807205134801996,0.795147107793127,0.796874416596772,0.792440522925204,0.806148181293428,0.793358917856786,0.800061049436612,0.797806582897414,0.800120702499216,0.796824222846856,0.800287703889813,0.69730625795705,0.756062759105634,0.796428840499988,0.794344942424682,0.796947556319967,0.801674155172078,0.798354192973835,0.777420640805897,0.799956731931534,0.801772562808935,0.794932440776348,0.797599459131436,0.801748290678202,0.797812600520406,0.793203373547084,0.813493552517682,0.796977607778793,0.791432142376839,0.794059059041888,0.807993182748825,0.804862385982624,0.795512634101365,0.801270909237812,0.797439031411735,0.79657628810086,0.800696013751657,0.798121004492071,0.804183691058463,0.802976309036865,0.79845022926298,0.802303053737091,0.794895311308135,0.80279143929917,0.798124748371174,0.800374796112731,0.787432836996883,0.805663072729106,0.798581766736421,0.798035475149921,0.801001842885782,0.808311762758026,0.804121129852007,0.804582986069685,0.808918485559365,0.802125484701285,0.794829407349925,0.798073123820239,0.799186234609217,0.799041200148418,0.798015333837369,0.803387807631399,0.800511839645358,0.794591116384786,0.798594458902133,0.802612538363393,0.804510312792041,0.792648355298139,0.79897553564301,0.797107199538242,0.795616880228089,0.79955282533782,0.801382740200109,0.810313107518958,0.805171524851192,0.800328542264162,0.796331079203036,0.805151918596209,0.80705870763849,0.794668457926047
17,0.178893666663911,-0.035466362152796,-0.081859249105932,0.132687961761921,0.0720354405121424,-0.0181803823881225,-0.186228658746331,-0.12551100434467,0.0290272872575868,-0.0266294076553418,0.178893666663911,-0.035466362152796,-0.081859249105932,0.132687961761921,0.0720354405121424,-0.0181803823881225,-0.186228658746331,-0.12551100434467,0.0290272872575868,-0.0266294076553418,0.0545900116451282,0.148351743095772,0.123147173868273,-0.249835785590331,-0.326999990016796,-0.405757116953687,-0.0563973500395134,-0.0521823863321608,0.162308083585878,-0.159031962795365,0.417503369689161,-0.022895423531093,-0.104195310633586,0.073390580300789,0.030032853711857,-0.277039085078161,0.183602030853732,-0.0763366380500927,-0.0921661958936382,0.56739422885844,-0.191689283698787,0.223534448818115,0.0391627414796721,-0.107599270514523,0.566082043287839,-0.0240902117930825,0.0303725619600924,-0.155712961233811,0.0632400767801167,-0.0405425369521971,0.0316166982407982,0.0657344325092875,0.0570599058185973,-0.0205125434905177,0.0434789825041105,0.204875469323206,-0.0990518378732336,0.598742898787703,-0.280999728956402,0.0748849540247353,-0.393039194629454,0.258640852570407,0.571641525033279,-0.881891212300177,0.408456817090379,0.085917265070462,-0.00277547662770532,0.609137863963266,0.269712747655654,-0.190341529030358,0.0267031672243408,0.0786342082702898,-0.174926002858851,-0.0494720790225424,-0.357903970221536,0.0368553774074747,-0.0521480976622972,0.103533434934256,-0.00799493666897446,-0.0449877261698421,0.237636546043086,-0.199017597628088,-0.0233538622981679,0.270257413917539,-0.00291217396808723,0.0988476146908847,0.0251406900524361,-0.208829760124478,0.0730461485339414,-0.173323758503652,-0.360597200530883,-0.0547538551899627,-0.0504944213420003,0.087787663846208,-0.0182190617093443,0.247213278556942,-0.270953714141483,-0.0268997825904405,0.179211157848829,0.0361938745248585,0.0252488792250704,-0.00247612065585917,0.0882303726494431,0.430579319228818,-0.0715516784134104,-0.171443863342461,-0.0190888967831906,-0.0183409334244567,0.00152154612694191,-0.0842099939407546,-0.171095220487233,0.146015781588867,0.128569609247195,0.198774746097269,-0.00448869151384595,0.100636345338635,-0.0109951947714898,0.0483627831396585,-0.127376501055259,-0.120075263358596,0.0561235117578715,-0.226145871310326,-0.023207590048426,-0.0263621763625083,0.201023053459304,-0.0140505729977333,0.00872410750331632,0.0484773333941586,0.0279924012204119,0.0258094029958239,-0.00221746352560353,-0.0349581833760688,-0.023207590048426,-0.0263621763625083,0.201023053459304,-0.0140505729977333,0.00872410750331632,0.0484773333941586,0.496786577675808,0.0231967176407341,-0.0130155934889627,0.659381615172099,0.0576191713891625,0.0435790195391381,0.924744459267984,0.119594630673792,0.00576787941604285,0.0321920544426551,0.106058512533859,0.135615357394671,0.17457515898048,-0.469100525772216,-0.0714018366025159,-0.102940365402855,-0.0327513965570871,-0.0151375882530579,0.136677177086021,-0.127850564768509,0.211464933772188,-0.085715611048813,-0.311671587507016,0.0244855117918225,-0.288777816158925,-0.184969134810948,-0.0650782484828814,0.382130051576695,0.0360847443419083,0.181134965698675,0.159200966949393,-0.247617378061483,0.0251269197939362,0.0765541544432169,0.0349361833268466,0.11667355364561,0.0109127548053354,0.0975153122690552,-0.594414964916957,-0.0251773756749355,0.211321094991227,-0.0593819557009393,0.0683325894891303,0.139473431820733,0.11043797061595,-0.0834430582924341,-0.0448337153863284,0.151880129090874,-0.14995587965633,-0.0533465348454776,0.0263915735771707,-0.0111247262281423,0.11572288599802,0.164642407685222,0.0805043446320473,0.603824481845646,0.167140127713195,-0.132221517096807,-0.101803673464698,0.948676628351576,-0.41761286398314,0.00744913493130564,-0.110775814752483,0.195697956063866,0.157762875754566,-0.0849851767988453,0.271321300654278,0.0669989540623356,0.117445980114859,-0.0949075267361672,-0.328599594594531,0.0250840659287139,0.0100874970208448,0.0852783317782292,0.146926353981568,0.0191002572657707,0.0167599035772281,-0.134735380061169,0.110690834848803,-0.100283113407377,-0.153746272356451,-0.0884437869189106,-0.185813446724561,0.425165935201522,-0.00605148087440124,0.354523969581244,0.0702968979147966,-0.0120308718894716,0.121895605817565,0.0934356031676339,0.00859995952004559,-0.126911585101103,-0.0729234727959351,0.00596548625314348,-0.0134423007062754,-0.112760330270976,-0.377043058684589,-0.0244046617640023,0.0645022040306033,0.0612744749342172,0.074508116629486,-0.107562615707724,0.162440949956412,-0.203702147766443,0.125347616172503,-0.0833525633058303,-0.208136771413892,-0.317062310844168,0.11207136627309,0.397752498521129,0.173495986563371,-0.0541038131325172,0.00487912452876574,0.087357867829552,-0.155282159056965,0.0525875726898245,-0.00925222186150557,0.121249816764552,-0.0725272122281662,0.582754471945703,0.0206392931268034,-0.0762279118500745,-0.292418124876903,0.0589165278967508,0.121094960492782,0.211006468515291,-0.276830274533611,0.0304746924894498,-0.0242017535729478,-0.0683135575362157,0.00134190436078949,-0.0664849797135547,0.0327639702469014,-1.01048279433884,-0.0814723820933644,0.180894770654414,0.0707860256832398,0.154509402294296,-0.405787545180942,0.0192613422237219,0.0298962959608313,0.14439135081024,0.120578223327096,1.14996155449,0.0165777018786115,-0.197100010620932,0.22986262050453,-0.236453752919733,-0.328526817523531,-0.276270705661391,-0.142251852564651,0.900300939325556,-0.0050820125480167,0.746409074513543,1.32013688230493,0.0507423257649407,-0.0764079885227837,0.174095703032496,-0.376994153651089,0.117117565419392,-0.0108747681950512,0.279895427509241,-0.0776150080536945,-0.608264470135059,0.336947291325216,0.0300117052305986,-0.0370310821766854,0.0222637222450373,-0.458353813102948,0.0156204089348175,-0.278861803738565,0.359284061068847,-0.209283625867438,0.159229638857464,0.205208183553438,0.0581020629579338,0.0487977029643621,0.0652644552930052,0.101383790789553,0.496693163081594,0.0848344144250056,-0.119258160054852,0.00494670101529359,0.114200661322769,0.299156637559935,-0.325979619769705,-0.00504511434744203,-0.194565501376889,0.217406605763423,-0.11752087240521,-0.125333981625876,-0.127428603757291,-0.0532886774195456,-0.0905738428477129,0.476088888088488,-0.17999504699537,0.136202013432531,-0.420028421749785,-0.331987577897447,0.0468004891719881,-0.0924118376716219,0.550976126243442,-0.0818077068787393,0.0840288129830699,0.119648823594653,0.223034367890621,0.572445021806769,-0.0440301068362958,0.137330771991399,0.230697643760415,-0.116731933756475,-0.00074366774196151,-0.0180698457417786,-0.0155064562955021,0.120952748030465,0.154061153034709,0.0643210597311902,-1.00368521174447,0.0232963781173466,-0.0755823043972787,0.132128008503008,0.095461391854096,-1.36805167479121,-0.274889847056225,0.0128385964017002,0.0230807259837166,0.129008446757651,-0.123740417628145,0.274713656816863,0.149964907999712,-0.0862006686295035,0.0114025571542713,-1.36805167479121,-0.274889847056225,0.0128385964017002,0.0230807259837166,0.129008446757651,-0.123740417628145,0.274713656816863,0.149964907999712,-0.0862006686295035,0.0114025571542713,-0.360587828031605,0.0508990371093004,-0.144661009305606,0.299937436230043,0.11549308447673,-0.1383495237767,-0.111436746035168,-0.651468463248308,-0.0860404967951137,0.0366545979562154,-0.250613188603231,-0.204218585479743,0.137733888722158,-0.0768963447220537,-0.502572631255455,0.0368234912190675,-0.215986241679156,-0.142970082521497,-0.246136389120969,-1.72929862715326,0.191417694771219,-0.616036248112452,-0.0589345167248126,0.0993478069441972,-2.13597353950982,0.336536566318786,-0.0151829410937804,0.216075047074495,0.785158879631433,-0.592785107254879,-0.0381124519441887,0.131049540828192,-0.0831022077564427,0.27412714307755,1.0769248511862,-0.106158390397654,0.0727413447004558,-2.24695098470933,0.507488251250792,0.276872340952011,-0.00628173998181247,-0.47984104209463,-0.771870434624178,0.904585258239892,-0.887225495770688,-0.18752162860336,-0.0718910958378714,-1.61273999445549,-0.296292626373364,0.00799196779332716,-0.152506137491112,0.045080442602139,0.0888665416733069,-0.24196066798794,-0.125921057009793,0.316172377644301,-0.288332850595806,-0.203927851111493,-0.00496867526758762,-0.0239805737380869,-0.480308147947693,0.221970780099632,-0.0121827003985313,-0.359809732412643,0.141862173385721,-0.114871208668932,-0.578810454480843,1.0287165948101,0.196886725441318,0.421319708363353,0.766573471135634,0.249587845326694,0.159827766482107,0.543959119721725,-0.0643066925098879,-0.37985829316474,0.872660666592566,-0.431925253650479,-0.114715273869178,-0.332798762107873,0.29812575638279,-0.124248855470161,0.0261954743868281,-0.557655372829389,0.486610252194676,0.365709068780337,-0.224721087350291,-0.198195086860224,0.587201274513712,0.159019153086793,0.0594257619854178,-0.270669031654528,-0.0623684485494265,-0.780187073327209,-0.302946106651906,-0.0122888229048185,-0.619521196191268,-0.561437996359407,0.0668233056935352,0.354277682979299,-0.0755310935722696,-0.0139425703364903,-0.425970688307339,-0.0111034366225847,1.7596874572029,0.110244577373283,-0.0605468980001029,-0.0390656107607836,-0.214338660605546,-0.0219789443444318,0.051933346594895,-0.0076895490360398,-0.425970688307339,-0.0111034366225847,1.7596874572029,0.110244577373283,-0.0605468980001029,-0.0390656107607836,-1.10377514572125,-0.00036599419928116,-0.126458661307107,-0.224573406005469,-0.0992946764442862,-0.0491967602850176,-0.506432623967986,-0.129159284395235,0.0324161540176127,0.0211108331971782,-0.163318838167798,-0.117894170640283,-0.290941916688121,0.397616466394866,0.280372580289148,0.451279898289327,0.147012642292425,-0.00636512128811857,-0.148917350402106,0.477533712821696,-0.903088871535496,0.186329413217501,0.147418304358249,0.17147326478324,0.482460754709859,0.540544041676562,-0.760882368032027,-0.483596347597917,0.00687146241252334,-0.172446091595269,-0.202920763684331,0.177651644928016,0.0466619316380076,-0.0874679738844115,0.125436621532364,0.109916270967027,-0.353792094250067,-0.0662586861144261,0.0597352649352715,-0.0170215142502988,-0.551414503793246,0.428759101835178,-0.0423998478004993,0.211544856877806,0.0919733016136579,0.146778681966996,0.805739793776717,-0.185140935831685,0.351855739142131,0.27836262114777,0.0107482646644494,0.267700168905223,-0.141236899535523,-0.189639902049532,-0.232968615639429,0.580327258372722,0.264893662759078,0.103333545773116,0.113158745660024,0.477053345720857,0.319409225853347,-0.00380884091410442,0.302949179368254,0.154422126850482,-0.0311926293501184,-0.594990011546346,-0.115198387419122,0.106986843578898,0.0855985870288289,-0.0831617652602583,1.00095438739508,0.448484093379693,0.0730979399032932,-0.0348711954194439,-0.347234302379529,0.692077279755429,-0.0214725978981107,0.132049978728258,-0.0234230469675416,0.185011473836026,-0.0319896701415797,-0.253311710535937,0.352820933007943,-0.73878886118951,-0.0300951602449489,-0.367349480294895,0.00774965939150115,0.569427381940685,-0.143701260925622,-0.720014101258784,-0.0654329523582922,0.079652865957425,0.0190245856791534,0.0199080497983195,0.0554879573688431,-0.106736234163261,-0.043891322981817,0.0718812278006035,0.0470088790919787,-0.311546282705556,0.0388002647307509,0.310483469325377,-0.0820995097378778,0.207475045641686,-0.0869447447455168,-0.818544404399451,0.0907216587209955,0.307858982097492,-0.13927959477684,-0.199026943764049,1.22995876078165,0.175655933814398,-0.0791144224841159,-0.273024084248772,0.882836047806276,-0.207671331517164,0.190585717270855,0.119802792619252,0.727468525198202,-0.229400218488999,-0.00699200537035098,0.171648389545543,0.168530273066551,-0.144130319744686,0.0764361815799026,-0.642576463568166,0.486782913224306,0.579686979764574,0.063756182823533,0.0991933269148541,0.0253195711945431,0.121187244670916,0.306469233227172,1.63234384601579,0.127212030419688,0.306299801862883,-0.412894772388044,-0.345957559301282,0.735501247446802,-0.0444795396340144,0.0383556111768758,2.4870208836012,-0.226378544694897,-1.43395785327203,-0.0244742897714972,0.234878773186959,-0.26275579619103,0.236322903259259,0.490837031811372,0.0910980003746488,-0.0355546335678319,0.0131426167439781,-0.0907796870424136,0.48321119811206,-0.153007596867793,0.16038988224527,0.212837573335798,0.0106028453338398,0.775819885809554,-0.200477566554775,0.0499794925775755,-0.40676692668004,0.0725274671505788,0.237714503959598,-0.0832066646676545,0.315834127104948,0.065419871968286,0.134252156754507,0.496441731658372,0.48107156335516,0.421573770575689,-0.209834738385389,-0.010979817772072,-0.188346479736159,-0.331465556101846,-0.0928303581765927,0.0480863265718925,-0.0607158609349587,0.0232219621084791,0.0519550759519487,-0.0657604298866406,0.187093073726677,-0.205860432735091,0.246520932141082,-0.374643710005381,0.164923207329548,-0.0413801806244676,0.0844208763163984,0.513613650339253,-0.113147298398763,-0.36529168174535,0.00430725545543614,0.0881623282514374,-0.123252494227716,0.166136479008909,0.230749992920812,-0.786135368486154,0.448536434162812,0.0753092952900626,-0.391075615823935,-0.881533417946514,-0.550645491174188,0.0446395461559087,0.0575068494843874,0.00534801997153858,-0.239102130764272,-0.537394563484963,-0.0948011695952237,-0.325351903233171,-0.348050799763049,0.284503497133337,-0.288875037103675,0.10424455457115,0.415063740966571,-0.158809845898719,-0.178525727942776,-0.00474884733270806,0.882982417401624,0.0855648951632855,0.148954988280306,-0.0415458801046449,-0.20331901621807,2.41694552295796,0.352446815299161,0.189400978718478,0.126208004191219,-0.854654801734223,0.279389088088387,-0.645230642073487,-0.0734004071478221,-0.0369522773375356,-0.143914565222025,2.41694552295796,0.352446815299161,0.189400978718478,0.126208004191219,-0.854654801734223,0.279389088088387,-0.645230642073487,-0.0734004071478221,-0.0369522773375356,-0.143914565222025,0.65417423261834,-0.106078240871792,-0.0359307457246974,0.0264124616303435,0.393367384127651,0.692916695928802,0.393761658753976,0.774978180280959,-0.0756043432551297,0.0402262737529928,-0.0979907635831081,0.214234590061254,0.00474945464843814,-0.12118461576586,0.571268652713639,0.00926440137038259,0.374511993262761,0.301540547132906,0.531029146377648,3.07503196151371,0.508832024046411,0.746883932317901,0.127378134766865,0.128958594730226,3.19215966014518,-0.517211292342239,-0.223802652995782,0.243485760242379,-1.3913008614058,0.951782908857476,0.0167425581505644,-0.575784249161238,0.0953244653159833,-0.473394500678423,-1.77678520455753,-0.210440226251314,0.248892644100452,3.81279607571571,-0.510781282838727,-0.448415722425605,0.300761048796554,0.487855232085027,0.729251231913888,-0.43799337359174,1.14023776067585,0.767530347850986,0.134167238007459,2.50579445082893,0.219349038358558,0.286061155440508,0.803317504322601,-0.454619525943794,0.107586043084225,0.403296885338109,0.557846883932854,-0.814698369919252,0.447456374114644,0.292663502232867,0.154465370023262,0.726784741782214,0.735667667408944,0.183827389895255,-0.206657341403147,0.376479528614308,-0.550129172098291,0.0833537358223441,1.76213378515516,-1.60406789341869,-0.400010334592723,-0.488044440888878,-1.06937970500224,-0.113205617455534,-0.410061653688432,-0.992754319296081,-0.0838219888190026,0.607803845278665,-1.31294447705606,0.795502204762091,0.395533580101038,0.911490688534607,-0.551533399689672,0.292988342835765,0.195841704168603,0.641196608851242,-0.835439545091414,-0.30356746775149,0.41016324441735,0.363724902764746,-1.02299828196562,-0.169351140171267,0.14390906236479,0.287350046609457,0.0826234132036648,0.718515550845264,0.49944219536848,-0.189980871063048,1.5824815929315,1.15676781090746,-0.198683657130732,-0.435493607832417,0.0483444797091948,0.114464118555611,1.27571174771526,0.0347974638462989,-2.85653504689911,-0.114199066665874,0.0893290042464724,0.109756995038315,-0.0313771646829595,0.00306353696344894,0.133364689885557,0.0466388568009208,1.27571174771526,0.0347974638462989,-2.85653504689911,-0.114199066665874,0.0893290042464724,0.109756995038315,1.69027647242837,0.0137162616604667,0.10746099966457,-0.109340106681094,0.109665326378289,0.203706430687339,0.0101364551972501,0.104521390506578,0.0397078946111235,-0.098594771910187,0.180540416887456,0.170650218577586,0.808280783200024,-0.278334784816463,-0.352219161662228,-0.865278651433192,-0.192352245391704,0.0223614698725256,0.127905466603471,-0.76258578778181,1.69543065501458,-0.272878580509753,-0.434711663260973,-0.173078760152236,-0.533614507687465,-0.693657003839314,1.7020925582381,0.846107797178051,-0.00404622264848827,0.0817698270596266,0.235718413643302,-0.0909319231545639,-0.046980979365065,-0.000187982039053246,-0.277925549617206,-0.0441066195513937,0.201533732807002,0.0387731486614517,0.139991473731058,0.157579977386551,0.762077930688136,-0.699430663290099,0.115597887922856,-0.781954124518384,-0.477661063822916,0.145428610625676,-1.48158552238787,0.657160218673316,-0.492655620037127,-0.574014696286442,-0.0248830262692748,-0.508077205890225,0.506806825755983,-0.717289119240831,0.419804408578252,-0.445469061714409,-0.395143321685809,-0.305576596681543,0.0622150163051473,-1.46691952286322,0.86470307177122,-0.00372046824470847,-0.376198384765751,-0.554853889485107,-0.0299259146593904,2.30324983748122,0.230714905233712,-0.304477203049916,-0.238078126948659,0.420680405076602,-0.887845206642038,-0.0443090476208063,-0.183894864954468,-0.0170179485134458,0.543172994478903,-1.52549550492425,0.0607798884407615,-0.342850339836806,0.00763343845930321,-0.0441391414770896,-0.00791031922822335,0.836600964189188,-0.490400539216767,1.73369254199469,0.0121879896458524,0.296399450234702,-0.201141994813202,-1.12590858973703,0.285855933345434,2.29643417163955,0.164065165239823,0.110731591566475,0.0794614101754523,0.0930803567912835,0.060643684836871,0.527024828196506,-0.682715232820537,-0.0714381396885409,-0.0564171487880957,0.228414681577478,0.0828651714412494,-0.57891699513779,0.0018857275461116,-0.165162619995453,-0.0140272347345879,1.33320146619328,0.093288438205896,-0.114258436478266,0.206419958103391,-0.039878366774987,-1.70966371024105,-0.180602447617007,0.298197718245293,0.217890442146486,-1.48340436979014,0.768981592276923,-0.299682610872347,-0.0903003140515664,-1.44032948609927,-0.487052493193814,-0.00276449104625842,0.168558601114676,-0.0509549525745881,0.271549599306988,-0.279593871455426,0.65634650610177,-0.691492734331267,-0.67407205284082,-0.13533947534929,-0.132059589472148,-0.0571886052520475,-0.482124095949585,-0.0437445295430482,-0.471486459488576,-0.178564030618514,-0.627904545487955,0.445247744866914,1.02541033733034,-1.2218770177701,0.0234387168109538,-0.297471877057443,-4.46704482629205,0.169678678479516,1.94888775709428,0.0145021558679372,-0.164640418587145,0.277057683883238,-0.0534256211709418,-0.571141381346442,0.20158308452052,0.288213415293577,-0.708093701640339,0.265687197362443,-3.06101735125797,0.54113839562126,-0.765409170384197,-0.164424327911761,-0.143037516571473,-0.954000273172447,0.328550653715364,-0.114910205649527,0.384680706498268,0.327617713279198,0.179763458727919,-0.34937479991325,-1.17763583183076,0.113646098490467,-0.310298928495019,0.441990851369786,-0.841008309728395,-0.421133792966977,0.191069512472371,-0.0686610224328693,0.249649555173878,0.594539788765652,0.218772346817948,-0.0409791511290084,-0.272576779417579,-0.082129139310594,-0.620270068651058,0.0137188694403402,-0.16241243828722,0.32645004234011,-0.402038420229718,0.414544402199875,-0.386904357126014,0.00773700474411221,0.34002069250783,0.546722478298143,0.191594315281682,0.538449690616011,-0.118872000627521,-0.115178208364811,0.0266029681010796,-1.30457146583168,-0.170703225121349,1.4671321800941,-0.51857837361019,0.0923382056111126,0.349477828785795,1.79898490909489,0.414351102750415,0.222970767401831,-0.211729269670293,-0.153923238452982,0.489946133233862,0.513358346489852,0.370660971504201,0.476793712218062,0.522297819958368,-0.522571706716267,0.427330515776124,-0.0263564074092743,-0.707924675276998,0.402039679890839,0.24015554390786,-0.345256070752386,-0.765798828936698,-0.199132107046514,-0.181959537222674,-0.160729960089531,-0.0421758125536851,-10.3071156425005,-9.58799138566689,-11.3357627235025,-11.4458671449538,-8.21866210485522,-9.46854238166217,-12.3571336590356,-9.68051512527464,-9.15911743178616,-9.35709841856136,-10.3071156425005,-9.58799138566689,-11.3357627235025,-11.4458671449538,-8.21866210485522,-9.46854238166217,-12.3571336590356,-9.68051512527464,-9.15911743178616,-9.35709841856136,-8.20266701909901,-11.5210764236962,-11.237330734226,-10.6311897908412,-9.9966066826178,-9.93362339183642,-9.89634111977581,-9.74320906918426,-10.5795850082763,-10.9648898673413,-11.1676842253188,-10.1930837980782,-7.94728277541526,-10.4453137035814,-11.5085324084711,-9.14164841907798,-11.4329954902177,-11.0265787039157,-11.6372243494588,-9.89680490184089,-9.83179381813514,-10.2337550159153,-9.38983471686681,-10.4766968180161,-10.5010146946354,-8.98980778211898,-9.78604360531229,-8.76147654273894,-12.1187647699224,-10.3664348256481,-10.4722771101734,-10.2412599075648,-12.3644552293282,-9.22633667300666,-10.3351013268061,-8.60810715611479,-12.2323768404055,-12.0206158880724,-11.5587906560397,-10.5778906382125,-10.9284160845063,-9.39761753791319,-9.30108649868344,-10.4564392246692,-9.31007442239852,-9.99448647605363,-10.1881696163763,-11.3261636435569,-11.9109499407463,-10.1909569923761,-9.89458375089659,-9.86246852432149,-10.0172635579767,-10.3209560919,-11.8961565734851,-9.47388994022795,-11.1114561489291,-9.19347749627694,-5.95267126663151,-8.84867082168614,-10.5517541515416,-9.30847037903203,-9.15300599664003,-11.9859625542453,-9.39889503000399,-8.12982392084485,-8.52021863315873,-9.4919702194404,-10.5093732933679,-9.18302109803243,-10.6761286490143,-11.794624623341,-9.35604718295987,-9.79490863934917,-11.4473810581423,-11.2387970444025,-10.5058308223269,-10.6229952430132,-10.2177446932599,-10.2835853045174,-7.93269072956432,-10.438325035035,-8.504106013162,-11.0932293568374,-10.7650522701101,-8.98855300966137,-9.69085879315966,-10.2544999006181,-11.2230649365608,-10.175128005196,-10.4821042173446,-10.1473901311773,-10.4027213300745,-6.8378253947847,-8.78706483074754,-10.0525599370996,-11.4202148467651,-8.22182104405885,-11.1510401712692,-11.1603894822909,-10.2742409216459,-6.53617616494571,-9.84575155593516,-8.29844171754293,-11.0623283058092,-12.6691970389437,-5.70594622776537,-6.45396926829296,-9.58621899522181,-6.53661224884862,-0.519418213170828,-5.02265235979682,-9.84575155593516,-8.29844171754293,-11.0623283058092,-12.6691970389437,-5.70594622776537,-6.45396926829296,-12.9669963381875,-5.60802745791002,-5.65480669853883,-11.7678140737518,-9.03934740033396,-7.21192349054963,-12.3367041936514,-7.8265828782412,-4.40127964370962,-6.54187189958248,-7.4409117311,-6.38791302215536,-9.17596321329481,-10.9442395462915,-8.75103204997273,-11.1439940499894,-8.17794387301463,-7.63816259534548,-6.39265491008372,-9.27079645586263,-10.4682937088704,-7.18481711194673,-7.45659734049256,-7.1841739503761,-8.85675582852455,-11.8404040717135,-8.94924049415845,-11.1855598006784,-7.22081031832664,-10.1937135467735,-6.66923555032367,-6.65019987406528,-6.62283623963216,-5.67235877029913,-8.9876725785049,-9.63814198500792,-6.35260823780533,-6.95021595809054,-8.89055455119796,-6.39333871119269,-10.8700122972771,-11.6374261612833,-6.19645086060689,-9.44355324626988,-6.44788005057758,-8.70035280084937,-8.80828224661883,-4.86429193263666,-9.42008348755892,-7.54713890954337,-6.81196723648092,-7.01223845544154,-7.34106566618756,-10.4614497640852,-11.3583595413796,-11.6853704140038,-11.352310758582,-9.61458917018751,-12.1850037703197,-11.3154110371204,-7.98102279209913,-5.04113957954919,-9.66502626104542,-11.3092339278969,-7.70433412498565,-12.4505509738332,-10.5379513507075,-6.63075816676831,-7.31463031263815,-12.5083492268259,-10.1423082947182,-12.5772537915735,-6.34976739150343,-6.54132443590987,-10.9720202696202,-8.9642074063145,-5.34662444023003,-4.44553490583719,-7.69399358701256,-10.1534174548649,-6.27202955852162,-9.95139153139772,-8.88253431237337,-11.373080367106,-8.16848884715426,-10.3697447218642,-8.83562525356298,-7.98559216206262,-7.67235344313682,-11.152739105737,-10.6416078016463,-7.24716151189659,-7.11140255964026,-8.75652254676037,-8.0762041876826,-13.9744410597716,-12.3610896181177,-10.1687990017683,-8.80887659090459,-10.9097749836516,-8.95175405550754,-7.04087632385935,-13.5023540824481,-12.9428641970704,-13.4617743716067,-12.2115109579886,-13.0060751141464,-11.60165965532,-12.1119286673961,-11.9892115197637,-12.4558112408111,-12.5798628705664,-13.2999321734782,-12.8341326662637,-12.6331641842592,-13.4767179805913,-13.9126974301149,-13.3008681275543,-11.8817575408757,-12.2766869912638,-13.2089553388533,-11.8340396657865,-12.654495907397,-13.8130875267583,-14.0567935111966,-13.3133738992222,-12.173026933133,-13.3838312948243,-12.6801673169114,-12.8343597896451,-14.3977957702747,-12.6503498778026,-12.1679400709541,-10.8925963975028,-12.1708646956993,-12.7157029113918,-14.3336326534357,-12.7138751504286,-11.726335632195,-14.3981935498448,-12.88441791782,-10.3379470632781,-12.6879655024184,-10.8307974031975,-13.015765170572,-13.293430413049,-12.8322548765066,-12.9418778757348,-12.8839822572064,-12.1183565409871,-12.7012790297744,-13.0221066575732,-12.9231088344219,-10.9858966565944,-8.65349165020845,-13.0569180191631,-13.1513913699854,-13.1718579425321,-11.6858446938766,-12.7955973260797,-9.1399306887034,-12.3735382743471,-12.0142090776163,-12.5978680918133,-12.2463209457665,-12.5231638204437,-12.8704117555151,-13.1645705533185,-11.323341902315,-12.6509381258069,-12.4625135506692,-13.9739921836462,-12.6259497982496,-13.0013294644539,-12.4118053842025,-12.3598435463424,-13.6530148080565,-13.5551085952074,-13.6327966293702,-12.0256896515272,-13.1840134665542,-12.3315388695876,-12.6847357094186,-12.8190153162442,-11.9650570114464,-13.8504975008219,-13.5741554233812,-12.4225886883467,-11.534685188952,-12.8841146840328,-12.4618899641339,-13.3513525272262,-12.8102673525196,-12.7476048350889,-11.8113428051204,-13.3717771238835,-11.6060452828482,-12.7310237467195,-13.1360545450072,-13.5672001995296,-12.572812541418,-12.6213397395439,-12.9907087396461,-12.7186544730667,-12.6926380928173,-12.5661127963979,-12.0767844308164,-12.5568289263991,-12.7235942113922,-12.9112382309901,-14.4041773619102,-12.7193729159089,-13.3478606176942,-13.3331403009161,-14.0919246545285,-14.2375827356263,-12.6252480936185,-12.8986803979248,-13.2381552693964,-12.9890470965774,-12.6404272009901,-12.8127487336585,0.779397713061237,0.756614585164525,0.789463807993126,0.809840710951301,0.816980800351729,0.788138824396513,0.79206799832871,0.823045718049154,0.784743412697282,0.781996779409323,0.779397713061237,0.756614585164525,0.789463807993126,0.809840710951301,0.816980800351729,0.788138824396513,0.79206799832871,0.823045718049154,0.784743412697282,0.781996779409323,0.849599045076621,0.799957617625415,0.837118883803728,0.803219762304791,0.796636902217099,0.817126921996569,0.78983449559785,0.811959122120507,0.794732886547131,0.795129274146148,0.791859503131882,0.805076799854777,0.801791341258543,0.784656588196783,0.796430199959985,0.796895620905453,0.802455313507696,0.799288321477549,0.805725024582481,0.797299467004901,0.815008808345557,0.798495032064216,0.804638746976992,0.816459223108636,0.772327550547102,0.772738730542143,0.790863395547158,0.818604740544634,0.802316620345478,0.794949772281272,0.80230161157899,0.798261520804562,0.804842104406022,0.782281879340335,0.799586822535922,0.801041866825602,0.806849555040104,0.808570409642707,0.788780096221106,0.793775853455907,0.797418872248303,0.830067258151193,0.779489857501695,0.794769155226136,0.794436338300686,0.764292146666604,0.813558569009117,0.790122747014297,0.805338725435471,0.801352732382775,0.745869217229518,0.817713080366488,0.828110293360475,0.820260128832848,0.810303868742799,0.804148026162036,0.800916322790366,0.7931971156737,0.783880266508253,0.841104202015379,0.812256331669108,0.821165559576604,0.815588857222887,0.793987704035828,0.794383984416618,0.804053957265748,0.757543626300039,0.781594121401144,0.791301370239142,0.780606861596313,0.813083215968707,0.80279602783952,0.841500031761425,0.789511205451642,0.801370552681126,0.81056678419792,0.807014041798898,0.799481970117025,0.809682656819008,0.830631802854554,0.846560809371992,0.829781692540816,0.72643764956587,0.787752502610747,0.784546625013341,0.824366453765313,0.827101725241176,0.766587582092757,0.801894118003304,0.816486262651975,0.791608027390295,0.832914000052381,0.789667183944905,0.902816339280998,0.769866117891006,0.793408866598169,0.797678754977514,0.796384425966284,0.818595128920585,0.807315682298374,0.798183953349005,0.785457754263132,0.817375864149341,0.798807734033787,0.810684358030888,0.798650959771915,0.747152999922848,0.724235181889104,0.817385652402057,0.818279013773474,0.2,0.738831583621034,0.817375864149341,0.798807734033787,0.810684358030888,0.798650959771915,0.747152999922848,0.724235181889104,0.805680423198587,0.788425350580368,0.756143552803066,0.798971994377564,0.768690636555446,0.838389306838512,0.806021233294177,0.771239751993639,0.778356648639439,0.769901024207043,0.790611703730978,0.809610718000578,0.795101016989859,0.790592195851847,0.784756011818145,0.815076454332195,0.805784790832621,0.768760597047356,0.833459137740444,0.80882797653125,0.788051424314361,0.743929747942548,0.821747149592782,0.753855991511046,0.819925475864152,0.792293466145674,0.849888155299164,0.804929192221391,0.82005926494866,0.79235476894187,0.749432429676395,0.777560667015222,0.820063040964075,0.830965412839043,0.808003127831944,0.808917007202555,0.812403746081127,0.821578830026179,0.802647026512125,0.851237781418975,0.802638640435239,0.801101136174932,0.849518712721058,0.81451011937334,0.758928306627784,0.822392859717465,0.814611067780755,0.714633349775969,0.808570322369975,0.814876173417492,0.996031288371143,0.763695169596072,0.80449442526061,0.802843857671239,0.797184348344969,0.807453867858167,0.791528875992207,0.786661637953878,0.806698056338228,0.79661246915281,0.799545741380644,1.01763745644958,0.803405050887882,0.808344548764628,0.854049011801541,0.801203473530227,0.80276394291453,0.816051724714041,0.818462843722975,0.802068226237855,0.799953869690182,0.794201988872823,0.823691243298352,0.692402017030551,0.805187970195054,0.788575833237744,0.852778848752525,0.732187813283375,0.791495252136839,0.772817770729211,0.794278495469317,0.808749378822381,0.789037360558479,0.809419975289337,0.84583568965582,0.810679995560477,0.815831821923665,0.778668296495108,0.786279091049324,0.807444209412284,0.814011757616405,0.829526861384267,0.79086127605553,0.847023160721078,0.763196911336282,0.798800825697607,0.797542059230514,0.801971497954647,0.853898690730665,0.792329054617207,0.794897634240796,0.731834818112922,0.802507456364993,0.804099414025947,0.800617482184534,0.792492655987063,0.799268603658973,0.792707710961703,0.794143751720626,0.79230582771502,0.795009499942693,0.797011084260079,0.793901148284063,0.795399335039353,0.798320844514589,0.80348666564711,0.802662889435247,0.799781239610967,0.797723107275275,0.790035238474909,0.805428584169885,0.800882547637511,0.80143172690696,0.796789210754746,0.80149228697354,0.798857132614596,0.802647055405713,0.799892612682608,0.796556183242314,0.798927604191559,0.988647548575876,0.796367808075623,0.80427683238481,0.793154623517081,0.808471731585546,0.799582078086321,0.800937019415753,0.796875469666394,0.808264304437528,0.796991084754891,0.793203663266618,0.801058034015589,0.807205134801996,0.795246073028298,0.796874416596772,0.792315669954453,0.806148181293428,0.793604030795464,0.800061049436612,0.797806582897414,0.800120702499216,0.800491018375281,0.800333252002657,0.803511712489536,0.818424613138345,0.796428840499988,0.794344942424682,0.796947556319967,0.801520538788965,0.798264488672213,0.798257936525735,0.799956731931534,0.801772562808935,0.793506042023111,0.797599459131436,0.804976950934369,0.797812600520406,0.793203373547084,0.799309365809576,0.795025211436978,0.791432142376839,0.798593359457015,0.807993182748825,0.804862385982624,0.795512634101365,0.801270909237812,0.797439031411735,0.79657628810086,0.800816724550575,0.795986495806888,0.804183691058463,0.802976309036865,0.79845022926298,0.802303053737091,0.795146955747125,0.80279143929917,0.798124748371174,0.800374796112731,0.794397929797977,0.805663072729106,0.798581766736421,0.798035475149921,0.800736070811099,0.808311762758026,0.804121129852007,0.804582986069685,0.808419438528764,0.802125484701285,0.795554079732401,0.801963206449212,0.799186234609217,0.799041200148418,0.798406301124346,0.803387807631399,0.80018085778898,0.794591116384786,0.797228759568095,0.802612538363393,0.804510312792041,0.792203528569848,0.79897553564301,0.797107199538241,0.794666189130717,0.799552825337819,0.801382740200109,0.808184948816156,0.804717201483145,0.802159020860466,0.796331079203036,0.805151918596209,0.80705870763849,0.794668457926047
18,-0.584947035779132,-0.195313210671972,-0.029246494529036,0.136710618968889,0.0230955514044831,-0.0696481585369736,-0.0286787901389855,0.0173291401180754,-0.0564192331918955,-0.041959478198742,-0.584947035779132,-0.195313210671972,-0.029246494529036,0.136710618968889,0.0230955514044831,-0.0696481585369736,-0.0286787901389855,0.0173291401180754,-0.0564192331918955,-0.041959478198742,-0.14562444178632,0.145980530267997,-0.0230030123786436,0.0486728122877759,-0.107740044426214,-0.332480788954724,-0.0743030565680346,-0.445623278845187,0.0466039905401536,-0.0864390480411996,0.118146161188277,-0.155125781747636,0.032058785509531,-0.023666221503491,-0.298755212383545,-0.194760120704619,0.0387272105641153,-0.125490956251838,-0.184963625531262,-0.460464513370093,0.0677051872054141,-0.196947044527678,-0.000524933505100413,0.0150418687984817,-0.772663869555022,0.174891901917946,-0.0118278191551717,0.0896262276041207,0.476260516725173,-0.360489911093958,-0.00739305517679982,0.0685490636447151,-0.00996804772129863,0.125375669117355,0.628120947290363,0.0511746439726776,0.0222635025963301,-0.739481017219604,0.108715568819093,0.218819917368841,-0.270631837058611,-0.0978272514216255,-0.0500094576447673,-0.0495063663997725,-0.219584740596019,0.0383895496137939,-0.0418429409345205,-0.434022349762747,0.00234474905107922,-0.102032329103884,0.01179788505969,0.0391226650829702,-0.0597988828781074,-0.168916156140363,-0.308948054514791,0.16831189331488,-0.211922934290993,-0.0299284822730826,0.00761305666384278,0.0480217697895094,-0.0765643351844775,0.0399339109186725,-0.0690881926010862,-0.00548195925911747,0.0298778522249962,0.00528769582073715,-0.18273441709428,0.411648879238685,0.159018551670628,0.12861413746156,0.163576182183325,0.131687322378493,0.0169198851043474,0.349220756166689,-0.0843473654271808,-0.0202095059828603,0.286681854563548,-0.242232168979257,0.103300966810891,-0.110487863304912,0.182164712881482,-0.0586419793304816,0.126154492527242,-0.0118512965009352,0.212319126840264,0.108030413786152,-0.139367486393191,-0.123671991247995,0.315466350718575,0.0290988743223481,-0.0622481361443749,-0.0644762920767228,0.0590740879847274,-0.355584899107734,-0.1709671745947,0.0347235718991515,-0.263587176255182,-0.24068489235959,-0.0722113626660509,0.129316445763032,-0.00443685121612977,-0.17479640113374,-0.170425979700746,-0.0315884026674335,1.13054681334368,0.0618054617633413,-0.0307410740448465,0.0327690056286627,-0.158921268704283,-0.00466691554895078,0.0636149522172762,-0.0270176230091778,-0.170425979700746,-0.0315884026674335,1.13054681334368,0.0618054617633413,-0.0307410740448465,0.0327690056286627,-0.237187070065832,0.0121312049876505,-0.09441257745706,0.333937193565847,-0.0172929372574279,0.0306913945378518,0.338630308906277,0.00689350483909764,0.0374033824172074,0.0289037681023829,-0.0217966253782209,0.0452033849573192,0.0274813421708904,-0.104507228272504,0.118859225541379,0.146195910992599,0.0561424715238022,-0.0178252529749646,0.0178514615726924,0.170081988410775,-0.292960481434683,0.0473634656971943,-0.205011721267652,0.135827012297321,0.0710899411636097,0.182710625361803,-0.401029231075424,0.0482596449084486,0.0433489141074181,0.0240302682368852,0.00661840546534737,-0.0662076070368774,0.0456760983041232,-0.0112697305098961,0.0831765354763679,0.168149031306893,-0.245757750612996,0.0345882879928535,-0.400767038406205,-0.00295607517186542,-0.153621094029005,0.195263557165162,0.0417966298502523,0.169476127666072,0.0910658434511176,0.0705201934207174,0.378881572600981,0.0765088756708124,0.0853867759198939,0.0869008516055634,0.0166857129243681,0.129986919827796,0.0475524486581119,-0.119247490100977,-0.0660899759114734,0.884236541584839,0.280790468805292,-0.0608524217998377,0.0117596784003263,0.927033576162241,0.0459566909714515,-0.00346713657442484,0.104531730205621,0.190865239365862,0.0871069686913949,-0.188804708809151,0.160742794878815,0.0991205682853226,0.122605261347824,-0.0830037773326614,0.407780855923461,0.375632214010735,0.0381662412459994,0.0305739896974495,-0.0878079525010057,0.332854181085077,-0.000406635919536439,-0.0588399431302706,0.0732172102349953,0.0666643464205209,-0.157401079270643,-0.157841809854191,0.0662409224928345,0.00794529065378367,-0.0218515551756673,0.0278295640161197,0.0378541462020216,0.275184289178991,0.0195898801663606,-0.16179958316195,-0.0229187829837294,-0.0265430185487637,-0.0256988268647486,0.0268046833442504,0.0364527255015473,-0.0947758972684853,-0.439090455623576,0.0198082164875555,0.0841999917551506,-0.169695137400359,0.109110222997315,0.0827776848647865,0.0683935535857535,-0.021651340298752,0.0261780927579784,-0.528372886091537,-0.0894801625746515,-0.0225213102062986,0.00651421862812043,0.161774767055631,0.861176554846128,0.0619605163883718,-0.0108210383484767,-0.115744672413032,0.357092336357506,-0.0155553000766374,0.090573066545409,0.181277158662091,0.30522143517675,0.218401607052507,0.00536547005449133,0.0934293593089946,-0.10570584790436,-0.024946951347593,0.115683500769761,-0.24217439759558,0.0666985731895573,0.385885549117361,0.0122425935766891,0.00594555085913277,0.00968146225227071,-0.0231278996593771,0.264157514204801,0.421196109370118,0.0143226189096895,0.292886058589044,-0.213313523889519,-0.0033242808289395,0.0889471893822139,-0.0119354122710933,0.0160048146753265,1.44287727462405,-0.0675908005818068,0.0701579295986178,-0.00795618045813574,0.00782619770995817,0.019669490434073,-0.00560201075530144,0.0537678463294525,-0.113087006656099,-0.092776695805147,0.627945557552657,-0.0415441160046499,0.522033137760705,1.01144131172448,0.0475875554000317,0.0827956796853863,0.13007022597728,0.181938545270389,-0.0102393626906623,0.0181891920679799,-0.0391186536106133,0.0487833775803061,-0.263520838746182,0.151372266579931,0.0980686939810393,0.0321524848537011,0.0832113521878468,0.0945341938866284,0.264192518379418,0.0417058007961158,0.149158031587286,-0.194567272651821,0.0224978338497218,-0.0189141501161844,0.00876872451507134,0.0657952856399972,-0.0291531966648524,0.08070859962013,0.352365606262952,0.0121311587563462,0.0240847636428975,-0.104540682796955,0.222268768193772,-0.00786833885963059,-0.177192817276208,-0.0347424567602782,-0.0315090855423941,0.662705903302035,-0.159445793847937,-0.30865927442525,-0.112903835028481,0.00982431086065099,-0.174269651557743,0.309057030848693,0.0077349501789051,-0.305630320757727,-0.0602444171995278,-0.18923393108315,-0.217495897704523,-0.51693424551826,0.0524896169492743,0.0099061008806542,0.080258889668392,0.082146548357941,0.054267764737994,0.110632318209887,-0.0573125058210108,-0.0847418339097165,-0.0205397622433141,0.0537693311949444,-0.172941168478884,0.070487377254465,0.205600927429693,0.0237399211349849,0.0182193017091537,-0.00406630606144221,-0.218889375203226,0.060672900142828,0.0276643231031107,0.0543899508981989,-0.0853339201328996,1.07905141878449,0.081614828990692,0.175144081810926,0.15484310657726,-0.687057658351817,0.156581862490935,-0.377591324823083,0.0490807259041831,-0.102314519649431,-0.13310547515489,1.07905141878449,0.081614828990692,0.175144081810926,0.15484310657726,-0.687057658351817,0.156581862490935,-0.377591324823083,0.0490807259041831,-0.102314519649431,-0.13310547515489,0.311377524878424,-0.0311237506262641,-0.142902916528059,0.274902179696703,0.44779728965355,0.492540500985563,0.26131994427202,0.138522963808871,-0.139577505647704,0.0549205845923934,-0.267881971890436,0.0271047938349126,0.124484635247174,-0.182248350809377,0.102446338601677,0.0156464146351505,0.186621725254591,0.147830733068654,0.274745633885324,1.43086647794876,0.630737965647956,0.174781871763335,0.0804140797861931,0.197399543556005,1.15932060615977,-0.199608688037457,-0.224855673732241,0.419733393554229,-0.614009249479664,0.369152823057055,-0.0137230567808437,-0.4262294962708,0.021481362485412,-0.198119969697587,-0.704711088933904,-0.274685745677754,0.292055525365428,1.6694681973259,-0.0540146189537314,-0.176258574604867,0.23454971731183,0.0622472146904997,0.0591964438687283,0.303734431701007,0.320640213878409,0.572476515490672,0.0715777670999094,0.989053657605497,-0.0260185282841058,0.253931999959579,0.63503557865345,-0.387735950101242,0.157415399324278,0.154090455094549,0.37318354442236,-0.48352544083422,0.15249350700503,0.114501872608745,0.144993246191647,0.668549849766052,0.290067672160923,0.35264705947013,-0.217207099499514,0.0680313107376447,-0.401554092892726,-0.0175616000206827,1.150359216264,-0.622573959448183,-0.186368431631093,-0.0974826068720643,-0.353912870578879,0.118427736461199,-0.249511453761992,-0.444244358927124,-0.138707872084347,0.269671408340237,-0.486235435191966,0.360291948746689,0.29085938958747,0.568416936590086,-0.247261771898963,0.159139810066737,0.218024225004957,0.149832584999323,-0.354013652101306,0.0211611010222268,0.178903894513027,0.169742602929813,-0.446276936961729,-0.0245145184412546,0.173400668028941,0.0530774036353862,0.040462763415623,0.0074204897829022,0.209710492790905,-0.175588033661766,0.950139506361327,0.599999985940221,-0.149484554402397,-0.115227216505115,-0.0201280646953992,0.071315865216328,0.81807612202548,0.0213323330914712,-1.10833402056302,-0.00632740808528822,0.0380011164705731,0.0703516248704507,-0.212445844009739,-0.0182757483624056,0.169525033594246,0.0316283545132032,0.81807612202548,0.0213323330914712,-1.10833402056302,-0.00632740808528822,0.0380011164705731,0.0703516248704507,0.669511692287426,0.0110347266948878,-0.00404435688901825,-0.231044734740761,0.0296902512970549,0.158452153950241,-0.350830785502097,-0.00562864895948438,0.0606530013293685,-0.0776125298942985,0.0285845521471352,0.0691941724579119,0.532487321206271,0.0561949241641179,-0.0829813804345618,-0.431412160553464,-0.0446451934322017,0.0154090281382292,0.00801504170083983,-0.309787261963294,0.820032945883913,-0.0908942846305684,-0.317226219046554,-0.0103290181798013,-0.0930672420180755,-0.194745650255572,0.918222884500987,0.398046850818763,0.00433311649154319,-0.0498809750789245,0.05198347184972,0.0512593254992933,0.0013875499585988,-0.0749968335526744,-0.147633577590367,0.0756323421872321,-0.116209972100123,-0.012759321361137,0.127357629021465,0.141557399880064,0.251421236751918,-0.291451374603853,0.0722755958568571,-0.533741107082515,-0.356031229908917,0.25580421346272,-0.691752197687132,0.476363802668434,-0.157249836863308,-0.301021117992041,-0.00603430515436356,-0.248840382023689,0.372394720052561,-0.839919553978439,0.189914239711231,0.153151595206071,-0.127919493329913,-0.208322394392892,0.142891096136015,-0.859704604741687,1.07069738112963,-0.00203185410782557,-0.0961147189002415,-0.370422388496253,-0.0483095063440997,1.65127659386924,0.136316623310555,-0.189513610989138,-0.142643433869682,0.311638623397849,0.0336847613675945,0.368354745690546,-0.0997617808874338,-0.0322038960185223,0.219447677553862,-0.823910881901593,0.0407124929916859,-0.210927488677572,2.69724255868914e-06,0.110537391475628,-0.0512550144410179,0.556346278732304,-0.161066128082029,1.01748699970604,-0.0165365603126395,-0.0140549473701018,-0.168220655227041,-0.560775183874423,0.147828243036984,1.54735694906138,0.0947703750379475,0.165864259177134,0.0856315145425617,0.116035542082112,0.111451595798264,0.40045655087731,-0.717445195402656,0.000276506068631423,0.000612509362844685,-0.0557417754553364,0.112954557642953,-0.289642961968662,-0.0595437099795216,0.00719069032756483,-0.0871970414741389,0.522420225627592,0.151013089165703,0.141167981060084,0.088712821412559,-0.180839652042428,-0.492400024507148,-0.0228783649837257,0.208883077170322,-0.032252115979407,-0.638365584003243,0.549791124600675,-0.112543299808516,0.0385088395959042,-0.71408570045256,-0.614490822050312,0.000612874847441452,0.303005431597648,0.0830102762812795,0.143152754855087,-0.175600635512843,0.0711612375367321,-0.243642005461285,-0.116242776214118,-0.0804329375065955,-0.0491804234301402,-0.0379551112765935,-0.355978186273644,0.246552190150758,0.929817248027782,-0.0568605553746317,-0.308005333083561,0.0675118663250967,0.679636957066045,-0.532548052616727,-0.0181647191110847,-0.244081288924505,-1.98171919859251,-0.0362475774575106,0.673198771224458,0.00193760013008946,0.0315082765123472,0.042247755419505,0.129559048709035,-0.135299427999093,0.255390735145844,0.222337958570927,-0.568310657689123,0.171703967803157,-2.40218798750679,0.508397443723843,-0.570771953741579,0.037364496711518,-0.108646035952632,-0.245716290623424,0.15309858942784,-0.0626824823537512,0.0204087393524172,0.362534253647069,0.328669489179506,-0.369170316776988,-0.837611629894435,0.158210175840664,-0.168230244498495,0.829951910893214,-0.365330308397217,-0.0432549159286383,0.0226084625889239,-0.0895690133262886,0.0792949899147945,0.279735988365225,0.123766836528656,0.00157562365569758,-0.304868436790411,-0.0548602104699045,-0.483174412559153,-0.0341455734098778,0.00635176802987607,0.125044887534094,-0.150508497416204,0.078970698263003,-0.244547438316413,-0.036712637539548,0.376293573710549,0.998126760659017,0.0647585237011158,0.179370012833222,-0.117490480766265,-0.027260625057969,-0.0878924116247627,-1.04095960308091,0.0280376953338919,0.700494887518653,-0.121560615040051,0.125063492793996,-0.01929650721066,0.906839522909985,-0.0484495008927216,0.249673939023391,-0.148111293991031,-0.129873334364788,0.272088055887598,0.0701396808112404,0.259960279427746,0.16727707150657,0.210420590369699,-0.255125038105524,0.147574916157224,0.0672879225452841,-0.291426310586193,0.256349273032401,0.090002334732102,-0.317494351512135,-0.0273031330742465,-0.104386869109802,-0.0448318173613547,-0.185010358475792,-0.221858674746683,-1.47219364032577,0.0483241383229963,-0.158563954333566,-0.307425860480981,2.09395920753533,-0.50841010120746,0.462184955430361,-0.0950500038375385,0.172351400911692,0.376180539834943,-1.47219364032577,0.0483241383229963,-0.158563954333566,-0.307425860480981,2.09395920753533,-0.50841010120746,0.462184955430361,-0.0950500038375385,0.172351400911692,0.376180539834943,-0.376345865107087,0.0367248905847797,0.257136744042482,-0.608747376676997,-0.815128763333524,-0.86311168254795,-0.384025586896217,0.155886374787665,0.759370111320661,0.177343638416903,1.57109889108492,0.199038194417173,-0.395243752355786,0.390066720633087,0.0697560454495082,0.162882707099153,-0.390253601297036,0.201800209393141,-0.14094700112106,-2.34009933606855,-0.990270498881349,0.0605148579046635,-0.0775546234984694,-0.938796421214903,-1.1256027436087,-0.0114729312935135,0.379141569516221,-0.796532382447271,0.439942436043694,-0.278936050813534,0.039156560395291,0.766443327631343,-0.0588799649526461,1.40011150028953,0.144517830781535,0.72016278860492,-0.601456771943551,-2.02189541174235,0.0210565788701655,0.120871739444773,0.0923314304778511,-0.152053617703162,0.312851963297147,-0.589385951822234,-0.134068418007994,-1.06323018301281,-0.00149086493699601,-2.09432485753274,-0.283459069758029,-0.284342800606093,-1.36230613101808,0.729417572594826,-0.273117007546638,-0.256470027404599,-0.474125106476167,1.41641314554324,0.248631593257433,0.25126363606817,-0.257552645588292,-1.22466836026271,-0.464165236304263,-1.30777033712872,0.542563505044624,-0.0345584816735662,0.834934282363372,0.0994515692997178,-1.64562260481036,0.863028019000081,0.118515689286605,0.0498092951357018,0.46307716919955,-0.275129631354489,0.730764297439466,0.385700356699923,0.236679638040398,-0.718881317623122,1.39699837014291,-0.524731579364899,-0.593365305725728,-1.15770090945867,0.29428556980776,-0.469269656710461,-0.347395998950603,-0.401200709879041,0.978559156749167,-0.0513192986706068,-0.101177264471996,-0.190913956906884,0.0655601645331827,0.0221573074389244,-0.166721525219545,0.196645118575048,-0.344203122999374,0.388725324520871,-0.144028894810358,0.214630877436534,-0.878966533933459,-1.35454608669669,0.21720331218961,-0.509854577396652,0.0583006279794758,0.115678274625112,-2.14390195743813,0.0308880271276001,0.890590622081825,0.490632690165135,-0.0257334579709037,-0.143284241353993,-0.197992806625667,0.179769153139536,-0.199883876105918,-0.0183361714534392,-2.14390195743813,0.0308880271276001,0.890590622081825,0.490632690165135,-0.0257334579709037,-0.143284241353993,-0.849198034855424,0.00914325986823529,0.18819770470999,0.454041710370374,0.0522488720651303,-0.279731725481037,0.355723951629879,0.0280128347354621,-0.154857127827875,0.27601596895602,-0.11818410977786,-0.136780931399674,-1.11980603313925,0.485379183737574,0.0711394253909383,0.639697023923438,-0.00954076345853403,-0.0823011480534929,-0.0873335441207173,0.43178561445426,-1.23662190732642,0.113289951505493,0.0857263776683473,-0.39899919652273,0.543376067570172,0.780482189726038,-1.07678990635119,-0.0553967555621402,0.0135838588903907,0.111551543742175,-0.113200349757687,0.0320649648802033,0.00797580914971615,0.186338053108408,0.252905527699227,-0.104638726768252,0.208773730832786,-0.0447578982446806,-0.0509383431829087,-0.404815396188511,0.175258933932364,0.694234848679914,-0.178352519019261,1.12356964686746,0.893490643998857,-0.403034408783346,0.840441697597432,-0.689577275083249,0.296012359264335,0.5465915473272,0.12692681364469,0.364323255901241,-0.712759562995761,2.94872296828864,0.431666567228446,0.256190472433122,-0.0276471418559835,0.473191904200384,-0.326884899750331,1.10057152725101,-3.19565941099421,0.00585152389085375,0.00010614924340651,0.466302141451669,0.173994022902676,-1.96128263879327,0.233607205813282,0.353193041662905,0.59138468261065,-0.597281561547691,-0.277087071272791,-0.160210617415503,0.203900189056027,0.148720362594201,-0.731666978245206,1.15764192988703,-0.0461473795701952,0.401566101811418,0.0361810741447949,-0.181985274028535,0.0225254522533995,-1.01921337601041,0.179888154806516,-1.76414271633472,0.0428924469042908,-0.275951763372561,0.393810466688596,0.9905644957585,-0.321420471081258,-2.49038300349562,0.048984378709086,-0.143972258120357,-0.142581186279585,-0.245239256473223,-0.169554475142947,-0.338817529885734,0.32482862814971,0.104414723447773,-0.0148821077033651,-0.531785957900947,-0.205431264506185,0.595858532522212,-0.187103112961619,0.0797867042218096,-0.0371031303587227,-0.584926079995195,-0.0931224750953293,-0.282436597201251,-0.226359534095485,0.334039973344968,0.129733401115693,0.0158135408431542,-0.53013161358222,0.197026564658565,0.460426353080756,-0.970824545777419,-0.295708516784959,-0.107193266661601,0.550306524027943,0.912276554529644,-0.0229239328584575,-0.401806676608884,0.0170526978935235,0.0566787936321569,0.112117811344169,-0.262340739703877,0.154985593403747,0.0616307535527346,0.428707117625573,0.0318848858119724,0.021707367559557,0.5033868616626,-0.388740484272212,-1.76898050529978,-0.126520816842678,0.247567734039078,-0.0317301843137211,-0.878876808066327,1.05800895548724,0.0736489806408982,0.868724122871078,1.64658681689761,0.122456249066998,-1.00355665484288,0.0444981583848042,-0.0216764181308672,-0.186783186491106,-0.278816451098793,0.55385447791391,-0.382677095989037,-0.147853855528711,0.401236157346505,-0.41926317985608,3.11318376226927,-2.50693858568684,0.655262093117964,-0.134712402741376,0.0759217911305688,0.341863111903943,0.454534911172913,0.0432107296708516,0.120005126442618,-0.751656638904494,-0.29338843501394,0.207226446802379,1.43300561209986,-0.447945290881449,0.0818532406085806,-1.79770153531207,0.880421118692304,0.156818544210917,-0.547909647856477,0.504848631171066,-0.178923018471411,-0.364306512925183,-0.224579837366696,-0.142217991723903,0.603231163763073,0.363170093653327,0.289853342789715,0.0258641330712558,-0.219710102869746,0.119387810743276,0.0686941600984729,-0.874213035669136,0.474037891712579,0.196499020817922,-0.671608942871588,-1.83594359002694,0.445602103116964,-0.141753685242872,0.421815283534756,0.0219529645003046,0.264896276272724,1.51640317518761,-0.00428410789474784,-1.35317917217244,0.344979592961702,0.0736455701259941,0.22517596530545,-1.11899151202895,-0.220806814240719,-0.542593364053242,0.0885873122005489,0.0746466234562716,-0.598670332212118,-0.751832829127422,-0.425313076155627,-1.02158830556849,-0.426174191838412,0.429102391993931,-0.0937882664171195,-0.183124649868412,0.176763976457074,-0.354206442890842,-0.163226805522394,0.172292902718856,0.0836187717785847,0.0727763052709831,-0.0287012462991195,0.718868262610411,0.690819723150347,-10.8387448064392,-9.71046412651308,-11.3357627235025,-11.5903391209335,-8.52562872991084,-9.46854238166217,-12.4329888322653,-9.74312196693417,-9.21574749286781,-9.78772031669162,-10.8387448064392,-9.71046412651308,-11.3357627235025,-11.5903391209335,-8.52562872991084,-9.46854238166217,-12.4329888322653,-9.74312196693417,-9.21574749286781,-9.78772031669162,-9.10547969106707,-11.5210764236962,-11.3049881437336,-10.6401679750774,-10.0724381850661,-10.1497956219652,-9.89634111977581,-10.1283961926238,-10.605000329438,-10.9648898673413,-11.1832588872306,-10.4281710788214,-8.01906872792528,-10.4453137035814,-11.6312488857374,-9.3066108371251,-11.5330658412056,-11.0265787039157,-11.6372243494588,-10.9226617350632,-10.9821709860508,-10.2979228924438,-9.71161592014848,-10.4791756715533,-12.0196550836751,-9.73576783017088,-9.85663104699599,-9.5758375159448,-12.1187647699224,-10.3666106824148,-10.4722771101734,-10.2599578143246,-12.3644552293282,-9.30536055431707,-11.5901566612812,-8.67508135254491,-12.2323768404055,-12.7488151894876,-11.5587906560397,-10.5778906382125,-11.0542342478892,-9.75686952395612,-10.1935031906292,-11.0966094331544,-9.52723860659365,-10.4121216622758,-10.2640701536935,-11.8382110026348,-12.1425693130531,-10.2100571001365,-10.1162632167706,-10.1188370107127,-10.7487882261115,-10.3719200266221,-11.9110989589976,-9.51401172635663,-11.7295815847004,-9.69233719769979,-6.39112959736976,-9.72380318136129,-10.5522928446638,-9.6477296104301,-9.25072080061886,-12.2648105673697,-9.39889503000399,-8.13036206450311,-9.10564369080392,-9.89759051122471,-10.8475050095058,-9.47683783780796,-10.8153055086767,-11.794624623341,-9.39912159165701,-9.93082586027795,-11.4473810581423,-11.5456888556051,-10.5146997874567,-10.6229952430132,-10.3905035981984,-11.3614585485701,-8.55395773578802,-10.438325035035,-9.31568938050088,-11.1145247055796,-11.249916972671,-9.16353253317003,-9.77277986185885,-10.2544999006181,-11.3080283433708,-10.175128005196,-10.490230763648,-10.9675188298433,-10.4027213300745,-8.67590363193684,-9.13640770268254,-10.1017837292654,-11.4313425881458,-8.47744700441323,-11.2901835197159,-11.1673596473487,-10.2742409216459,-7.31848721968109,-9.85435082250083,-8.29844171754293,-12.3679447683007,-12.6691970389437,-5.72738126256653,-7.70462965663538,-9.60261236543037,-6.57022113313275,-3.02574218588923,-5.02653417794513,-9.85435082250083,-8.29844171754293,-12.3679447683007,-12.6691970389437,-5.72738126256653,-7.70462965663538,-13.0978365673404,-5.77918595832701,-5.80656891351153,-11.7723722938305,-9.06815894672937,-7.62478782605587,-12.3367076805691,-7.93906379776923,-4.5081941512703,-6.54262237649805,-7.52733372811959,-6.45215881542393,-9.23631739726649,-10.9930079166209,-8.98555396400768,-11.3017968098454,-8.31839228303684,-7.63816259534548,-6.69390105739814,-9.91400388382608,-10.5631018125963,-7.89360815685156,-8.14580232833774,-7.6680159083046,-9.08851960920134,-11.8404040717135,-9.93210156332847,-11.2107193653456,-7.47506147934625,-10.5674564315343,-7.1622672896309,-7.62525143803764,-6.63558824129353,-5.78526538692085,-8.9876725785049,-10.4122187114343,-6.76363153687338,-6.95863250664652,-9.35043350883987,-6.73524723725768,-11.0507181643469,-11.7087955284669,-6.29273108808264,-10.0362355680831,-7.5949110238523,-9.09278704216251,-8.99614329441987,-7.18982247313881,-9.49614462584073,-7.59985267500979,-0.519418213170828,-7.76321889729604,-8.69503924805108,-11.7264742300084,-11.4796090253002,-11.6853704140038,-11.4600028739514,-9.79827763091757,-12.1892171867704,-11.6618036591829,-9.43163102828525,-5.04113957954919,-9.89885702133332,-11.4661451199691,-8.39730345162282,-14.055010769029,-10.5407339556516,-7.03394751769774,-7.71128600120429,-12.5083492268259,-10.2486457105495,-12.5822655366174,-6.4744402355441,-8.16337865462278,-11.1806472481624,-9.61646704018842,-5.34662444023003,-6.16447390994046,-7.69399358701256,-10.1534174913979,-6.61033760017758,-10.3162130384284,-9.70734015419642,-11.6882522872684,-8.16848884715426,-10.806501832229,-8.99816722844693,-8.82039614726109,-7.94867466880984,-11.4863572336639,-10.6416078016463,-7.36047829271473,-7.11144361427356,-9.45829737488089,-8.0762041876826,-13.9744410597716,-12.7898890528088,-10.1687990017683,-8.80887659090459,-10.9105530399749,-9.26590695191044,-7.05525726557382,-13.5023540824481,-12.9428641970704,-13.4617743716067,-12.2780318144003,-13.048057640511,-11.60165965532,-12.1119286673961,-12.4230103211888,-12.853416929991,-12.5798628705664,-13.2999321734782,-12.8341326662637,-12.6340957238277,-13.6235667659183,-14.1972210552469,-13.3008681275543,-11.8817575408757,-12.4457160592876,-13.2089553388533,-11.9272965799494,-12.654495907397,-13.8241588442185,-14.0583936272644,-13.3133738992222,-12.173026933133,-13.3838312948243,-12.6801673169114,-12.8343597896451,-0.519418213170828,-12.6503498778026,-12.5405638098109,-11.7027353200644,-12.1708646956993,-12.7157029113918,-14.4228975815623,-12.7138751504286,-11.8510448849947,-14.3981935498448,-12.88441791782,-11.5669867802059,-12.6879655024184,-12.0077505069322,-13.015765170572,-13.293430413049,-12.8322548765066,-12.9418778757348,-12.8873226178756,-12.3048164369009,-12.7012790297744,-13.0235053353473,-12.9231088344219,-11.6989256678949,-11.3826184974497,-13.2356551826141,-13.7959294111004,-13.1718579425321,-11.6858446938766,-13.1048819709272,-9.1399306887034,-12.4326306991173,-12.0142090776163,-12.6666268388861,-12.2463209457665,-12.5231638204437,-12.8704117555151,-13.1645705533185,-11.6834757097296,-12.6509381258069,-12.4710390752763,-14.0249346879247,-12.6259497982496,-13.0013294644539,-12.4118053842025,-12.3598435463424,-13.6530148080565,-13.5551085952074,-13.6327966293702,-12.5683348948153,-13.1840134665542,-12.3315388695876,-12.6847357094186,-12.8190153162442,-12.9044401364043,-14.1550275113864,-13.5741554233812,-12.4225886883467,-11.6135556870146,-12.8841146840328,-12.4848571411678,-13.3513525272262,-12.8102673525196,-12.7476048350889,-12.0221597341664,-13.3717771238835,-11.6106623343773,-12.8695043862177,-13.1360545450072,-13.5672001995296,-12.6255223216366,-13.4576139386961,-12.9907087396461,-12.7186544730667,-12.6926380928173,-12.5661127963979,-12.0883498087118,-12.5568289263991,-12.7235942113922,-12.9112382309901,-14.4041773619102,-12.7193729159089,-13.3478606176942,-13.3506504146837,-14.0919246545285,-14.2375827356263,-12.7258745652128,-13.3422233248104,-13.2381552693964,-12.9890470965774,-12.6404272009901,-12.8340877664025,0.782222502522812,0.770030560619883,0.789463807993126,0.807629279860075,0.832076429787935,0.788138824396513,0.79206799832871,0.829593466905529,0.775860803711713,0.837412459162865,0.782222502522812,0.770030560619883,0.789463807993126,0.807629279860075,0.832076429787935,0.788138824396513,0.79206799832871,0.829593466905529,0.775860803711713,0.837412459162865,0.846323934020879,0.799957617625415,0.837118883803728,0.803219762304791,0.7966369022171,0.815973495494987,0.78983449559785,0.803710139834762,0.79473288654713,0.795129274146148,0.791859503131882,0.805076799854775,0.801791341258543,0.784656588196783,0.793519549574056,0.7969823845044,0.804969364418853,0.799288321477549,0.805725024582481,0.796366728328228,0.788202072236382,0.794946254281178,0.804638746976993,0.81885782034757,0.785197690058208,0.776327336129227,0.791197357221628,0.829593855360805,0.802316620345478,0.793824110801088,0.80230161157899,0.798261520804562,0.804842104406022,0.782392976851041,0.789140919789461,0.803593355848847,0.806849555040104,0.807245850940686,0.788780096221106,0.793775853455907,0.798043788865345,0.807136990509186,0.789199574956133,0.795581919165473,0.790156527435044,0.782292303107693,0.813558569009117,0.791503873659979,0.80417714848121,0.801779715277772,0.766858485956299,0.805216756602703,0.822764037225363,0.817684340186953,0.809857013767803,0.805640230545933,0.797768230144552,0.793090629390115,0.768432665497063,0.778574623569605,0.811846665498774,0.812730788847189,0.834856606128597,0.794865837315552,0.794383984416618,0.79932591331997,0.757194510845185,0.783500031369087,0.791301370239142,0.780747487416242,0.815158215619825,0.80279602783952,0.848318959092623,0.794258809454774,0.801370552681126,0.81056678419792,0.807014041798898,0.799481970117025,0.806572400437803,0.818456289993234,0.855720807345507,0.829781692540816,0.788292069003242,0.790003147065315,0.78560120094508,0.82332575570844,0.827101725241176,0.766587582092757,0.801894118003304,0.816486262651975,0.78673507680246,0.832914000052382,0.789667183944905,0.833605253120473,0.767426664014135,0.794466372656373,0.797678754977514,0.825513403064521,0.816771746854772,0.802827565655919,0.798183953349005,0.794938002353358,0.817375864149341,0.798807734033787,0.803035360381142,0.798650959771915,0.741852358033784,0.788769202405075,0.817385652402056,0.816348589872797,0.791091535876127,0.738831583621034,0.817375864149341,0.798807734033787,0.803035360381142,0.798650959771915,0.741852358033784,0.788769202405075,0.805854738460546,0.766227193821267,0.768540866867118,0.798971994377564,0.768690636555446,0.830927723252457,0.806516910368485,0.771239751993639,0.783982064306413,0.769901024207043,0.788552452119686,0.802125862394847,0.793185032779145,0.794689298654949,0.782555792016221,0.815076454332195,0.794516620089364,0.768760597047356,0.846834983904045,0.827453509980389,0.793631449999785,0.749288402506009,0.829657928796696,0.776153661839286,0.82272617531288,0.792293466145674,0.841945542466448,0.80492919222139,0.853969912558027,0.792354768941871,0.733340210329253,0.778472950810789,0.815103637346984,0.840370136319933,0.808003127831944,0.805729526120226,0.810090061486885,0.818807650143126,0.815369961652597,0.841332577047844,0.803157727382461,0.801101136174932,0.837260125856304,0.81580606574946,0.762858816294458,0.818056725813593,0.80434109859185,0.771330404707129,0.808570322369975,0.812526155936963,0.2,0.775978671541503,0.766093990518892,0.798402266037123,0.80112954490689,0.807453867858167,0.792227180015518,0.787805200248066,0.806698056338227,0.79522858699572,0.795937970329584,1.01763745644958,0.8184800015734,0.813060593500971,0.823700381825593,0.802156656696087,0.80276394291453,0.822274987585694,0.812797864246911,0.802068226237855,0.804810893265713,0.793147898441687,0.823691243298347,0.771274992526251,0.80667247717887,0.804320734617567,0.852778848752525,0.736651371660888,0.791495252136839,0.769863575130685,0.814802058369941,0.805564945120604,0.814659576538848,0.808451842826366,0.84583568965582,0.816868098382185,0.815831821923666,0.797759328476777,0.790414071255234,0.801400493341152,0.814011757616405,0.826740192493547,0.79086127605553,0.819332843555452,0.763196911336282,0.798800825697607,0.797542059230514,0.801971497954647,0.853898690730665,0.792329054617207,0.81042924289038,0.733108755562594,0.802507456364993,0.804099414025947,0.800617482184534,0.793931530410716,0.799320072744615,0.792707710961703,0.794143751720626,0.795389570888048,0.795613289987404,0.797011084260079,0.793901148284063,0.795399335039353,0.798320844514589,0.801226157460935,0.803202566249516,0.799781239610967,0.797723107275275,0.788730771046832,0.805428584169885,0.799145243072099,0.80143172690696,0.796789210754746,0.80149228697354,0.798857132614596,0.802647055405713,0.799892612682608,0.796556183242314,0.798927604191559,0.2,0.796367808075623,0.80427683238481,0.792241187122209,0.808471731585546,0.799582078086321,0.800937019415753,0.796875469666394,0.808344010536177,0.796991084754891,0.793203663266618,0.813960900973186,0.807205134801996,0.794543322999863,0.796874416596772,0.792315669954453,0.806148181293428,0.793604030795464,0.799805289318816,0.797806582897414,0.800120702499216,0.800648390834587,0.800333252002657,0.803815157928977,0.79870894880166,0.79579830486802,0.794344942424682,0.796947556319967,0.801520538788965,0.798264488672213,0.798257936525735,0.799956731931534,0.801772562808935,0.793459963497773,0.797599459131436,0.804976950934369,0.797812600520406,0.793203373547084,0.799974039255275,0.795025211436978,0.79195220791502,0.798593359457015,0.807993182748825,0.804862385982624,0.795512634101365,0.801270909237812,0.797439031411735,0.79657628810086,0.800816724550575,0.796555429490253,0.804183691058463,0.802976309036865,0.79845022926298,0.802303053737091,0.794112597602402,0.802614520005374,0.798124748371174,0.800374796112731,0.794182165178569,0.805663072729106,0.79858176673642,0.798035475149921,0.800736070811099,0.808311762758026,0.804631087076714,0.804582986069685,0.807391372759176,0.802125484701285,0.795554079732401,0.801963206449212,0.799282415661,0.800612966623288,0.798406301124346,0.803387807631399,0.80018085778898,0.794591116384786,0.797228759568095,0.802612538363393,0.804510312792041,0.792203528569848,0.79897553564301,0.797107199538241,0.794666189130717,0.799970352359416,0.801382740200109,0.808184948816156,0.804717201483145,0.80131617196135,0.796331079203036,0.805151918596209,0.80705870763849,0.794668457926047
19,0.178184478909051,-0.0778373355077429,0.0960016947259474,0.187617182966141,-0.227042960973246,0.00203243867494817,-0.250315398524711,0.0375199108979843,-0.0930087465978372,-0.0913451944703928,0.178184478909051,-0.0778373355077429,0.0960016947259474,0.187617182966141,-0.227042960973246,0.00203243867494817,-0.250315398524711,0.0375199108979843,-0.0930087465978372,-0.0913451944703928,0.0858840533147893,0.102743670313513,-0.1041539908476,0.165706203355067,0.148176118083788,0.00180220393777777,0.095544919842815,-0.21801216099697,0.0403653573633227,-0.0020290968418366,0.122701394536626,-0.0815940724634362,0.0698659734900093,-0.10416934827152,-0.15054632871796,-0.119189925351743,0.113969170299546,0.057507662620372,0.0414296233356409,0.42801614737412,0.405818917781177,-0.0179621485407489,0.0516271180512249,0.0222132762375512,0.132244319243255,-0.0218274035238289,-0.132744276500729,0.283044861029097,-0.0434093440765171,-0.0382081114870914,-0.0117220544362259,-0.164879248013032,-0.00500482652363545,0.151297550236777,-0.0490111742940705,-0.0776427952632166,0.171233358744851,0.447943007137197,0.0528407029788334,0.0560408535667758,-0.0225143595301795,-0.0460797654453128,0.0466393022971751,0.114209198193718,0.0514442823432375,0.319958990758806,0.0286283963491276,0.13389662854163,-0.0705032052209899,0.0818438780104178,0.317017423777316,-0.164333987543179,0.0445115061777423,-0.0529613730175338,-0.0237968565810031,-0.0373555383922167,-0.0128006080390444,0.109953233524107,0.0792334368796377,0.384281653144919,0.0990470113598227,0.122873340106049,-0.140397493549793,0.0505668887170875,-0.170156623172921,0.00725593018026017,0.527873893754778,-0.0449345951291296,0.00461206688031679,0.0352178353106288,-0.0923937045708127,0.163269146678606,-0.0813824612446298,-0.012460289686703,-0.143776885833164,0.0866405421163092,0.0525658530996525,0.0184221611465911,0.229101890774042,0.190383538765936,-0.00100814547461876,0.00830201656278162,0.222417516420164,0.0427187703926204,0.0242543284134199,0.0931907466329908,0.00941786748828605,0.0175203395382277,-0.104788913572183,0.0161263262648936,0.0610619416161263,0.0222935052278016,0.0303809737427187,-0.221142498603523,0.0159475328856281,-0.0781974360684628,0.424911389967984,0.087043153866055,-0.13747444421716,-0.0658936350872635,-0.0071768199786701,-0.0595599384513312,0.199603038294538,-0.00308356999026036,0.141391670991122,0.126724337160111,0.00732096537533586,0.059653386852,-0.318667065626597,0.000890929079116243,0.160259425786962,0.00681090857403604,0.199603038294538,-0.00308356999026036,0.141391670991122,0.126724337160111,0.00732096537533586,0.059653386852,0.226605538087432,0.0121839215635369,-0.0408024251631948,0.155769736628035,0.00775542271286081,0.107513396237352,0.0419978478697734,0.00843499660930912,0.0587517855371387,0.00672052072380329,-0.0114586223002839,0.0675850343769067,0.286829235166456,0.0251240229780935,0.0432909896321077,-0.130166144576365,0.00380407144460835,-0.0146095186384533,-0.00017876716014539,-0.0376305669159285,0.226910752280971,-0.0151216862994072,-0.409326425270431,0.031241276800632,0.0632735640030743,0.100523918080088,0.243995778288536,0.348402648313255,0.0399144856944959,-0.0089108124427971,0.0306997261089228,-0.0104469139335755,0.0381446410532304,-0.0347639443406601,-0.0190132881283444,0.178805555437596,-0.267674854142045,0.00389115637877747,-0.216371626818251,0.057396325151791,0.110450410524205,0.0310459917899142,0.0570065244083661,-0.117684229907972,-0.0855867937429766,0.199839002915313,-0.133520079010782,0.329612217536064,-0.0080244297077148,-0.0852871701127607,0.0185148268918429,-0.0374587199547527,0.23294037297869,-0.319881185438022,0.171195240276875,0.865708772227504,0.114083226566273,-0.142007739532357,0.0721360794676342,0.223553882069446,0.409755637465225,-0.00879685242229633,0.0046186586551198,-0.068726283722249,0.064391287687231,0.88149629201438,0.274632842430245,-0.0171781597683573,0.0732946095146699,0.0876669088084527,0.320324050597624,0.573999191717376,-0.0282773325890458,0.0254506736422975,-0.00936211762893029,-0.213495532153502,0.0244879371921886,-0.160675812300686,0.0666620491847129,0.11714767345002,-0.160767655617107,0.163616985257525,-0.0419502749821757,0.554018625318,-0.0250926831180074,-0.0378592251133034,-0.0543955621068476,-0.0823526118056919,0.0786867585637042,0.744189385924008,0.0548544611921006,0.0989963992288231,0.0237071170917181,0.0794021400647203,0.0952722468407518,0.192802123582412,-0.869947014048311,0.0340294882882645,0.0731321907119787,-0.257344431963644,0.154138927445444,-0.0768002736888676,-0.0172555735056256,0.00627223474515321,-0.051312410476266,-0.0920129587690653,0.0252908134628628,0.0612988377957385,0.047600652048611,0.033503606668116,0.322606779977008,0.025917439487461,0.0826599075737749,-0.082970696926335,-0.152886427104005,0.282253059353987,-0.0718996206739086,0.168496799300054,-0.239172483486066,-0.181380370162989,0.00946963153124776,0.249156518471252,-0.00586508600726663,0.108415974863228,-0.04111579542145,-0.178003322733626,-0.119907270404873,0.228180018050804,0.01328904021397,-0.0255200303710772,-0.018524161334261,-0.231192711342354,0.35708190027923,0.80643059882752,-0.0490906719603419,0.0270920419940591,-0.125363490208488,0.408887253218694,-0.203951285425388,-0.00366694825165976,-0.061406494148131,-0.181376040518657,-0.0690972947407215,0.434844623417054,0.00120885404640472,0.0212957261944116,0.0132756602099614,0.0570101277639754,0.0175841887331425,0.0514784398629488,0.0822692086038391,0.104595310057265,0.0405357555309892,-1.03084771651334,0.834446732913599,-0.320781939048011,0.0665045451098494,0.0216692884994103,0.0102539226701417,0.189705192879188,-0.0231915665219697,0.00689385599871636,0.208807230841794,0.0133029616896307,-0.150792554313855,-0.377448868189672,0.0758085013417989,-0.0649864616300774,0.47499781868443,0.0551732466869479,0.0132381681547552,0.0582023095792727,-0.147685161647312,0.0597398108231159,0.161397337813257,0.0697111651597841,0.0284975461423369,-0.174379304407981,0.0726024201692902,-0.0565640677731516,-0.0179506203286474,-0.013882678552367,0.0321806626255083,0.0726864550011391,-0.066995853453679,-0.260575340931909,-0.0257449953104155,0.177243567249044,1.05389203780536,-0.0145582344614559,-0.115979844604356,-0.118201943536907,-0.020242035917111,-0.165548664795071,-0.362985432442066,0.0336790392426821,0.112080136052874,-0.0987938689735319,-0.037630553031473,-0.152973454898949,0.146853896623249,-0.0321935127342695,0.133201693583452,-0.0426996261476826,-0.0278004930500426,0.163797952744422,0.0226687499576671,0.0958566870489226,-0.0942447250945729,0.0972794774541518,-0.106693675987011,-0.025225996375715,0.0798996872509429,-0.0402298618620254,0.173322349972627,0.0611735185028578,-0.224847378100816,-0.182111689129041,-0.0165402234098444,-0.0152661903454088,0.0106357059386445,-0.142817949315213,-0.479239871543405,0.101430040008828,0.00522608280781038,-0.13627250475799,1.37352836202049,-0.351994540388149,0.0926555298484225,-0.04898902148826,0.0711743995983628,0.239954263910075,-0.479239871543405,0.101430040008828,0.00522608280781038,-0.13627250475799,1.37352836202049,-0.351994540388149,0.0926555298484225,-0.04898902148826,0.0711743995983628,0.239954263910075,-0.0950901626467928,0.0279755085829982,0.108306554747079,-0.316203104909368,-0.384063920241071,-0.406118393790486,-0.14469721806581,0.230997802736167,0.591477630586026,0.209473898948595,1.25825884040002,0.194736922985566,-0.264745770092644,0.199381832854459,0.125248157857931,0.149893179445021,-0.208326733235388,0.305500830565289,0.0884875509130265,-0.984643739473294,-0.36745223015434,0.187134904680418,-0.000375469235893308,-0.712991493561054,-0.110398066644223,-0.173732852138123,0.146900819580907,-0.37961535705596,-0.0880084138882036,0.0264259555385461,0.0156577890500974,0.361021455129987,-0.0343262403633603,1.16753131102023,-0.442820203219849,0.447687300961449,-0.304518076189526,-0.49979866550777,-0.0224060375765373,-0.0136811332098272,0.274463509414493,-0.102079007102314,0.336990415900503,-0.297967430845142,0.149146257006439,-0.495284307314553,0.0676108639562046,-1.13296268814336,-0.28620735540169,-0.0609372675700015,-0.725137025571889,0.352971187267834,-0.122173094317955,-0.119344360848717,-0.149072900585196,0.934439626959695,0.346214244520849,0.335636831467624,-0.109983622761727,-0.564549975525228,-0.184123880269185,-0.914494399341573,0.312726051206964,0.0281169745198321,0.430775409666045,0.0840274013882355,-0.554461647014884,0.295745779390896,-0.0400821018015587,-0.0291731361872875,0.135581371637678,-0.149694713486253,0.479084578873308,0.0106838075368809,0.0999589849188993,-0.436866110858199,0.924091774019491,-0.206233231715642,-0.297691998055749,-0.606099893876892,0.0666496717768855,-0.317568137817345,-0.123998409673786,-0.254326007595782,0.63692843171578,-0.0269492311656488,0.0557170536897076,-0.0347425907592574,-0.30559636151426,0.0019874780611078,-0.00339124338471519,0.222276559235802,-0.29436450935741,0.34900722779211,0.0399297220431357,0.0519805040988603,-0.00202596198393758,-0.768877718045998,0.0724130596783441,-0.582439515295641,0.0435191666709772,0.158199083052734,-1.3163241324656,0.0481360901693207,-0.0380753939565085,0.463623129927247,0.00296000589092588,-0.0741237515081923,-0.390020993037644,0.160439456927652,-0.0242631434061258,0.00994447745775407,-1.3163241324656,0.0481360901693207,-0.0380753939565085,0.463623129927247,0.00296000589092588,-0.0741237515081923,-0.222730757324619,0.0264040979251411,0.162467721521658,0.263293268006051,0.0695679349233187,-0.110241401220014,0.0541179266673285,0.0260350920575951,-0.0964167867007474,0.198051677558008,-0.0976930890340519,-0.0629339699983348,-0.586834955727643,0.498003835483745,0.000278878656366123,0.229269405460224,-0.0469764210444649,-0.0655516440242565,-0.0833862690154032,0.14168806431086,-0.472444714773679,0.0272741953073792,-0.225694654504495,-0.382725842291928,0.440536985122345,0.584159388058753,-0.24385035689453,0.30976627407633,0.0114085790140331,0.0538518451174518,-0.061064822329052,0.0652010030513193,0.00494253678039192,0.118048961364051,0.118980989907485,-0.0113269877693723,0.0604860371889064,-0.044912205258698,0.0279432703232647,-0.265039874228107,0.372744803582825,0.424984664544102,-0.0974901052263525,0.600103942552838,0.528999786276835,-0.152068005390608,0.223624327742306,-0.223003553715788,0.157017055066015,0.26693291857263,0.123079131034991,0.126002267220193,-0.34086910233164,2.03850905416909,0.575991148763295,0.472153409870008,-0.116937715841059,0.263145757969703,-0.186800332349509,0.361389704319462,-2.0642169650224,-0.00422850970222833,-0.0725206094149385,0.135205084984767,0.130212393141234,-0.395682494880454,0.356684825791795,0.179708277508113,0.437526858758974,-0.300222263225194,-0.192980620208883,0.215263371850334,0.105558227129898,0.10728297826515,-0.498634698603397,0.40069177387945,0.00114571970803,0.191156886573845,0.0475831975794994,-0.0745136916500724,-0.0465689462093708,-0.49013572382798,0.023955827922079,-0.768526346786587,0.0208703023322347,-0.278870201495403,0.231184375281251,0.455813104674302,-0.165586342261575,-0.983198032691542,0.131760709382326,0.00994110134922935,-0.055795228601532,-0.131723174915905,-0.0668204809977451,0.0376548712747279,-0.375908078621892,0.104061708025736,-0.000941337562948883,-0.570324205450116,-0.0747624287755093,0.306359892120264,-0.217805427498585,0.0817039398532084,-0.109950686643945,-0.135586656657236,0.0388068648892127,-0.146479520036949,-0.138268702712342,0.166162679376926,-0.228630075775979,0.00720201348063415,-0.310019853846719,0.148173948380424,-0.100257941292681,-0.426274631473084,-0.372845301880727,-0.0520117364552043,-0.0930838955188295,0.330864062494961,-0.0155240421114552,-0.0930948918835035,0.0770998078545534,0.186687823249663,-0.0450207270877833,-0.199568368717212,-0.0673067851824383,-0.00368139516733993,0.328475822643609,-0.0105797773354196,-0.0215340738818124,0.155737182090756,-0.125996685050528,-0.80480744386018,-0.174443269574801,-0.0175182604473619,0.00593938338334387,-0.223043287786812,0.525291893507297,0.0457168106869682,0.60082773219737,-0.0782848242431717,0.0758215928229471,-0.348447325502107,0.0442027171674198,0.00824880192063577,-0.144651717049832,-0.14950762414862,0.400038270267007,-0.154632550914206,0.0493938751105118,-0.0722840325163155,-0.256371748145889,0.857410633335227,-1.81961652100168,0.116758777195916,-0.0947534247462317,-0.00701634968611377,0.123608683343034,0.561001659606364,-0.0182133090510145,0.136702309901736,-0.380197552333127,-0.013136395239903,-0.128745736928202,0.610850605483031,-0.270050083912342,-0.0696089586070822,-0.942614830004023,0.543921906682207,0.120479734163233,-0.494397920022339,0.375879349954888,-0.0912870113539829,-0.0946261210145278,-0.09857144895647,-0.130733936245063,0.302961538909988,0.29767062756062,-0.127382194944414,-0.00151081046727808,-0.208211605179134,0.218933373500582,-0.0414596424459339,-0.760529659110697,0.212791569286309,0.146157190117201,-0.29769010695271,-0.787731760975487,0.460680926827641,-0.00494119019626689,0.282073669038029,-0.00487478899005404,0.147046068088611,0.542351892921454,0.0311038344080793,-0.677252696673648,0.217689442033458,0.169484070626118,0.167022952487049,-0.304678295286463,-0.254932549128949,-0.298369036761031,-0.0502399241039892,-0.0405665162369565,-0.325280318888865,-0.635374636108725,-0.183858351172167,-0.823675010809422,-0.211316402347844,0.185635761591673,0.0265156697563741,-0.101202131396546,-0.0796561466250528,-0.113103221284179,-0.0636432152130228,-0.117358843323522,0.0356141195423387,-0.0145179950239323,-0.0628388210934497,0.529681670268474,0.440767721217005,0.674267797846647,-0.0401670536909538,-0.423622763613608,-0.0501460849679641,-3.22280668259714,1.15436862220406,-0.0149889627800661,0.429910983210383,0.020786968796394,-0.361729249501216,0.674267797846647,-0.0401670536909538,-0.423622763613608,-0.0501460849679641,-2.79613109540116,1.15436862220406,-0.0149889627800661,0.429910983210383,0.020786968796394,-0.361729249501216,0.017969212675475,-0.163510252015515,0.156473464439687,-0.113946961674917,0.598304058412962,0.342890200662855,0.346399998276002,-0.0486970686003195,-1.20864407559917,-0.587968963811797,-2.21049358755445,-0.240121344253044,0.955065767069565,-0.34615156830298,-0.241108220570758,-0.192281749940188,0.0546292508918252,-0.478870485196179,-0.255311442381655,1.088628981888,-0.347083091032221,-0.22214094328145,-0.255712795087403,1.00970495997657,-0.0676347498509005,0.716652851255683,-0.0809955894991988,-0.15866775123569,0.164915864878563,-0.27932816673169,-0.0108508602659956,-0.559365401237518,0.0764597357353658,-1.84404347345212,0.658025128204618,-1.27318698648249,0.221831735559883,0.290813295253677,0.0171239402368504,0.231095015009207,-0.687436992439492,0.267682781879578,-0.521317252882175,0.465411353638624,-0.357276526372118,0.639833835939147,-0.275346033713559,1.80664217948316,0.545362685431535,-0.0248649005863544,1.11840894460396,-0.517958042873077,0.422301930138667,0.158899973429251,0.0620384399245341,-2.72247748368872,-0.570165097418326,-1.21384665573718,-0.478000411855322,0.496331272297408,0.421834169820792,3.30572960982614,-0.438309700714988,-0.309152941769087,-0.991313662992312,-0.529005064571072,0.463463934999022,-0.561360732271206,0.276961642217268,0.0218945607553169,-0.191302129082977,0.572148489188288,-1.11272005643485,0.120877624251683,-0.0290413866019287,0.847030327799294,-2.31861250040613,0.147839899378599,0.147782015259013,1.35115982738184,-0.150816954413429,0.105571820870439,-0.0638759733116223,1.87072687836338,-1.14928014187154,-0.000208551477760145,-0.05000746115666,0.0414747960231443,0.675038481271981,-0.0370217583324687,-0.157051164702781,-0.267029318695885,0.602593053216237,0.646411502548944,-0.123679240197818,0.442655687440693,-0.391171750971884,1.34951356822365,-0.00169360205952859,1.04393419981443,-0.0472583672339866,-0.298540665401841,3.95047845272258,-0.147281987672819,-0.0851041214658345,-1.28565497054713,0.0354902124406439,0.0775087148399748,0.697420422258463,-0.261458665175059,0.0348348542006707,0.0117639652338556,3.95047845272258,-0.147281987672819,-0.0851041214658345,-1.28565497054713,0.0354902124406439,0.0775087148399748,0.0951416406356201,-0.122708614713119,-0.224933824267226,0.271069448356591,-0.207145920061778,0.0888243050691537,0.0706807616538948,-0.0641210172516838,0.0604527123795692,-0.286327186341269,0.275319108210054,0.0503285254141429,1.52753257686539,-0.869407082137642,0.0714443254335147,0.282872753276963,0.131550549068898,-0.161612780533574,0.335693772820389,-0.281409189444924,0.420069488667531,-0.066299950779295,0.248290744930486,0.900807015315275,-0.926024149286558,-0.94051740637251,-0.223620904051386,-1.11496088585309,0.0906306599749749,-0.0133900203250326,0.118989902865386,-0.0577645664360642,-0.0309075600363671,-0.163140757005901,-0.246575981774582,-0.531171086343574,-0.251577492185696,0.0661613152298031,-0.182232554248627,0.435798175202093,-0.977892206492073,-1.28803625192188,0.249382941733624,-1.1240745263125,-0.949934089389501,0.214688018145396,-0.400276854572412,-0.0355445758951115,-0.262665029012454,-0.438968683900414,-0.150143236053662,-0.107150654096313,0.424182869248778,-2.8713589800616,-1.4278102149267,-0.648969321315364,0.174687427835284,-0.0674548861798797,0.311879346006121,-0.517981071922418,3.20200641349734,0.0130906266583887,0.377941324806201,-0.405501647435507,-0.128299516335372,-0.168443586971523,-0.627060836615955,-0.340397036012853,-0.652366179323804,1.37252645166552,-0.500228390198274,-0.985371471536039,-0.0622434557720215,-0.247401832116922,1.68442952946873,-0.284731591981369,-0.0733087492380159,0.0911488935338493,-0.184537132037054,0.250753720724345,0.170240558863829,0.203461896276592,0.0954466921034015,0.732260648103225,-0.0283790181702486,0.938604526740411,-0.285189832018238,-1.01080646257174,0.335971292067722,0.797284655812082,-0.468871634183327,-0.19683085336431,-0.0130137560094377,0.162067655880997,0.123725443484262,-0.642602345805193,2.23814298129084,-0.0609011153969509,0.086088204850266,0.315490382560675,-0.0496142118412556,-0.514437744914058,-0.00511151943511504,-0.107401161664688,0.304101468493223,0.549827097360577,-0.214874572061223,0.164577686111375,0.209406748870391,-0.093873608777238,-0.0926433180916969,-0.26712305475355,0.475009343030348,-0.079567692111132,0.245504822647708,0.466015042192543,0.447351239297036,0.0918224844054463,0.516940691192069,-0.439281819052885,-0.0247791436066249,0.0818116539493277,-0.131438255202839,-0.289448404027983,0.18835916278207,0.440758592726138,0.242115802821564,-0.0717050398060157,-0.918484494505979,0.126935342192037,-0.668414181166996,-0.122284620219199,0.327054735927117,1.02470608466701,0.189440126764957,-0.140816045109108,0.0533316376323069,0.118632094994081,-0.47461217378128,-0.0622543608638044,-0.866796936412139,0.237811767239073,0.482389782049305,0.184120717541573,-0.0172478754001816,-0.0566646868530574,0.272453043812915,0.158075139006624,-0.757480550663521,0.193436929201598,-0.436300289000794,-0.154620626572017,0.476932625456808,-0.656390789435346,2.27257198881339,-0.266408535901727,-0.147882636003694,0.181348444376196,-0.0116298776509924,-0.973442150525083,0.0566759101495074,-0.0672139786824711,0.0689580791682773,0.00725119697870868,0.0490874998653978,-0.864893755603181,0.439211771195145,-0.105438721288825,1.2148870369029,-1.53243462427496,-0.453167371191491,0.444085378729103,-0.578774431447497,-0.174626238365369,0.00403690649122076,0.130623300735093,0.479880592916793,-0.697966693203205,-0.401022761296345,0.31140856583894,0.0456968270363991,-0.00776220524679103,-0.346421311020466,-0.251236043652488,1.07774720376119,-0.052104622822185,-0.248315275383787,0.254362880370925,0.277662466310819,-0.866171631385589,0.47211285119722,-0.331239265688401,0.481785885905049,0.495512962811379,-0.732700398692717,-0.0609005002162128,1.06573508906571,-0.217035160832025,-0.240012849995975,0.205195534449717,0.315002915339282,0.462943624777897,0.319489070638653,0.228383922511622,0.226366857394737,0.689059902075047,0.948228371520253,0.238916783893689,1.7900337793924,0.118681646766379,-0.182234314645828,-0.31255770670564,0.107721468769771,0.246250732733925,0.112859407435266,0.16304823051237,0.103179987038439,-0.0103590415061472,0.0515167697814514,0.111015550302645,-0.594377889968539,-0.953953532006753,-10.8835355452302,-9.71046412651308,-11.3357627235025,-11.5903391209335,-11.2248459822807,-9.94969364629439,-12.4329888322653,-9.74312196693417,-9.24574303698888,-10.0793351694739,-10.8835355452302,-9.71046412651308,-11.3357627235025,-11.5903391209335,-11.2248459822807,-9.94969364629439,-12.4329888322653,-9.74312196693417,-9.24574303698888,-10.0793351694739,-9.1292505801834,-11.5210764236962,-11.9163973306458,-11.0847253002134,-10.1656692015008,-10.3292663139768,-9.9681102102564,-10.1566767138291,-11.2312851439536,-10.9648898673413,-11.6442461018301,-10.7566479224828,-8.01906872792528,-10.4453137035814,-11.6312488857374,-9.3066108371251,-11.7081366416636,-11.1776438014335,-12.1523906724486,-10.9291915986071,-11.0583311143283,-10.4265564646875,-9.71161592014848,-10.8548797975148,-12.4145420098237,-9.74819109362482,-9.88130727926646,-11.2600616243944,-12.1188536518916,-10.5014116173684,-10.4722771101734,-10.8590319575725,-12.3644552293282,-9.75178729782317,-12.0152914582436,-8.99522011369459,-12.6743948308571,-12.9213190352492,-11.5587906560397,-10.6784355082082,-11.100789453878,-9.75686952395612,-10.8387230623818,-11.1424000463207,-9.9914500690234,-10.9028199099405,-10.2644613380276,-12.8916675160466,-12.1630737212984,-10.296640511775,-10.3013320811951,-10.1195965371648,-10.7487882261115,-10.3719200266221,-11.9110989589976,-9.83397265232737,-11.750017004452,-9.75774222781831,-6.60748957595299,-10.0843039706293,-10.5522928446638,-9.82441992751068,-9.32004293573911,-12.2648105673697,-9.59256272563266,-8.13036206450311,-9.81145549265264,-9.89798253996684,-10.911866326021,-9.47683783780796,-11.3502189565484,-11.7956671416743,-9.91790165526909,-10.1878964290574,-11.4473810581423,-11.5456888556051,-10.8183522741186,-10.8092810713429,-10.4610264347544,-11.4366922015051,-8.69102249833066,-11.0319186143262,-9.3647382026505,-11.1145247055796,-11.5469361551083,-9.16353253317003,-9.78777581793086,-10.4000846636005,-11.8293515668674,-10.1795450735729,-10.490230763648,-10.9756516599157,-11.5560403756861,-9.84546788178019,-9.38031945941248,-10.1017837292654,-11.6312345732739,-9.16728953115462,-11.3562092374302,-12.1907882546617,-10.2742409216459,-7.44596736579321,-10.1423485632918,-8.29844171754293,-12.5059624086608,-12.693367289986,-5.73383019067057,-7.71217114976233,-9.80726868736925,-6.72180148743986,-4.69221126441732,-5.02826496709528,-10.1423485632918,-8.29844171754293,-12.5059624086608,-12.693367289986,-5.73383019067057,-7.71217114976233,-13.1006523272723,-5.77930685090806,-6.59571744087759,-11.7723722938305,-9.06892120522739,-8.06459322042033,-12.3367076805691,-7.93906379776923,-4.65787612692791,-6.77832120769772,-8.01571634431272,-6.45554584744565,-9.38861451847696,-11.0973904385597,-8.99160118300172,-11.3017968098454,-8.31839228303684,-7.63816259534548,-7.02551453154613,-9.99792679962446,-11.3959652495798,-7.89360815685156,-8.63394288856735,-8.04086048378052,-9.19416544959494,-11.8404040717135,-12.3918679881328,-11.2107792008637,-7.70838391007456,-10.582368978307,-7.1622672896309,-7.62525240542024,-7.08270503506696,-5.86574851204128,-8.98810492121178,-10.4122187114343,-7.58838170961195,-6.95863250664652,-9.52974271622067,-7.09873168480049,-11.0569268260639,-11.8629945528584,-6.42604879494152,-10.0680838039585,-8.6409460289904,-9.15450006464699,-9.61390624753427,-7.77692492579925,-9.84588777705445,-7.87447176060143,-2.30157215184391,-8.27131658082769,-8.85263104128596,-12.0775198438766,-11.5214902857698,-11.7622427359438,-11.460066898358,-9.89147070384257,-12.1892171867704,-11.6925865235667,-10.3170184309686,-5.04113957954919,-9.89885702133332,-11.4789382977763,-8.51431071271171,-14.055010769029,-10.5407339556516,-7.28115578454082,-8.0482331295274,-12.5083492268259,-10.311960286109,-12.5822655366174,-6.79032635369933,-8.20187303600003,-11.1823305883289,-9.98671184153171,-5.7300511895024,-6.99113274812477,-7.69401324765678,-10.1785001700648,-7.11201843520645,-10.8264891150821,-9.71105369428567,-12.3195168560658,-8.16848884715426,-10.8290167825524,-9.35151223663084,-9.22081634462697,-7.99581091587841,-11.9697724900474,-13.0803845553785,-7.63222022192169,-7.11179774578487,-9.45829737488089,-8.14243867544389,-13.9744410597716,-12.880628448621,-10.1687990017683,-8.80887659090459,-10.9422240593906,-9.41772790934672,-7.87075653323619,-13.5023540824481,-12.9428641970704,-13.4617743716067,-12.2780318144003,-13.5169471500292,-11.601659655741,-12.1119286673961,-12.4230103211888,-13.6752856101862,-12.5798628705664,-13.2999321734782,-12.8341326662637,-12.6340957238277,-13.6235667659183,-14.4079607199657,-13.3008992139174,-11.8817575408757,-12.4467089690096,-13.2089553388533,-11.9273996124664,-12.8124260704505,-13.8241588442185,-14.154964584925,-13.5889089833658,-12.173026933133,-13.3838312948243,-12.6801673169114,-12.8343597896451,-2.25093720731187,-12.6503498778026,-12.5405926717821,-11.8801416996485,-12.1708646956993,-12.7157029113918,-14.4228975815623,-12.7138751504286,-12.2266309646948,-14.3981935498448,-12.9404327149522,-12.6855861928441,-12.6879655024184,-12.1511743334136,-13.015765170572,-13.293430413049,-12.8322548765066,-12.9418778757348,-13.6107832716284,-12.6253877313238,-12.7012790297744,-13.0235053353473,-12.9545470099231,-14.1383798517918,-12.0904497924818,-13.2356551826141,-13.8171955656824,-13.1718579425321,-12.0178628941678,-13.1486034927919,-9.1399306887034,-12.4326306991173,-12.0142090776163,-12.6666268388861,-12.3617681843877,-12.5231638204437,-13.1803846599261,-13.5001816571936,-12.2073262153477,-12.6858566675868,-12.4710390752763,-14.6677355476337,-12.6259497982496,-13.0013294644539,-12.4118053842025,-12.3598435463424,-13.6530148080565,-13.5551085952074,-13.6327966293702,-12.5683348948153,-13.1840134665542,-12.3315388695876,-12.6847357094186,-12.8190153162442,-12.9044401364043,-14.1550275113864,-13.5741554233812,-12.4225886883467,-11.6332443795835,-12.8841146840328,-12.4848571411678,-13.3513525272262,-12.8102673525196,-12.8180654125604,-12.5902034504022,-13.3717771238835,-11.9315708256288,-12.8695043862177,-13.1360545450072,-13.5704982271342,-12.6255223216366,-13.4576139386961,-12.9955759622637,-12.7186544730667,-12.6926380928173,-12.5854309564539,-12.3677821567018,-12.5568289263991,-12.7251119270154,-12.9363595080256,-14.4709926590909,-12.7430878471037,-13.3478606176942,-13.3506504146837,-14.1181706905219,-14.2375827356263,-12.7260780138982,-13.3422233248104,-13.2381552693964,-12.9890470965774,-12.6514456938474,-12.8340877664025,0.778879664323551,0.770030560619883,0.789463807993126,0.807629279860075,0.804826634417902,0.770623083288733,0.79206799832871,0.829593466905529,0.775860803711713,0.811548955639814,0.778879664323551,0.770030560619883,0.789463807993126,0.807629279860075,0.804826634417902,0.770623083288733,0.79206799832871,0.829593466905529,0.775860803711713,0.811548955639814,0.857160931114634,0.799957617625415,0.841718732060139,0.80321976230479,0.793526021338841,0.815937651776823,0.78983449559785,0.803040493841436,0.792605630053231,0.795129274146148,0.793790572531938,0.802503139026757,0.801791341258543,0.784656588196783,0.793519549574056,0.7969823845044,0.804969364418854,0.81440082068936,0.796084197272962,0.796054821644186,0.787639138263642,0.794994484247721,0.804638746976993,0.826937135161769,0.785083350928099,0.776108669342947,0.791197357221628,0.825557331155879,0.802316620345478,0.793972408918276,0.80230161157899,0.79951487034068,0.804842104406022,0.796395608743836,0.792413350830674,0.799184562116191,0.803516080255864,0.806309534670831,0.788780096221106,0.793775853455907,0.799873280670436,0.807136990509186,0.789199574956133,0.795581919165474,0.784461903506984,0.784637391357078,0.813558569009117,0.791503873659979,0.803645396040998,0.800969397625754,0.775381203797278,0.805216756602703,0.822764037225363,0.817684340186953,0.809857013767803,0.816567875555042,0.797768230144552,0.794304261829416,0.772895653240252,0.779333722177754,0.811846665498774,0.805211667072066,0.83803028641835,0.794865837315552,0.793196414209932,0.79932591331997,0.793316611661582,0.783500031369087,0.792877773096489,0.780747487416242,0.790829177590477,0.80279602783952,0.834850382119211,0.793703202028359,0.801370552681126,0.81056678419792,0.801980987335916,0.798427866368565,0.806572400437803,0.818456289993234,0.853172914140643,0.829781692540816,0.788292069003242,0.790003147065315,0.789590940962837,0.82332575570844,0.827899523968441,0.773280876408332,0.804097308116717,0.814739213574797,0.78673507680246,0.836653827335818,0.789667183944907,0.803276747140928,0.769088680120831,0.794466372656373,0.800312366723809,0.785814426796778,0.816461597804424,0.802827565655919,0.798183953349005,0.795004679694433,0.812083156921689,0.798807734033787,0.803134652664892,0.79902717885395,0.743220967136429,0.788769202405075,0.807074458192435,0.803703285042695,0.798609261834376,0.726120737580348,0.812083156921689,0.798807734033787,0.803134652664892,0.79902717885395,0.743220967136429,0.788769202405075,0.805625198625831,0.781359872612241,0.811599926363001,0.798971994377564,0.774034313234019,0.839513912761457,0.806516910368485,0.771239751993639,0.824215500159964,0.788316685896182,0.78855245211969,0.803718208314445,0.79034520943342,0.790472515282966,0.782555792016221,0.815076454332195,0.794516620089364,0.768760597047356,0.838209556507404,0.824959430575261,0.783407644872102,0.749288402506009,0.812619847922807,0.793084768955535,0.81281933750756,0.792293466145674,0.803999860490666,0.807812262123578,0.853969912558027,0.792354768941871,0.733340210329253,0.778472950810789,0.815103637346985,0.842386074325937,0.818500591564554,0.805729526120226,0.816829640290606,0.818807650143126,0.816449261173779,0.853798063736291,0.803157727382461,0.800186834988713,0.827071923485801,0.81442899542276,0.770664156264332,0.818056725813593,0.801481251161656,0.759146771156152,0.808570322369975,0.812526155936959,0.0295056962542757,0.778176929683223,0.769185830366228,0.799330787283611,0.804160279516289,0.808868135394494,0.792117151951078,0.787805200248066,0.806698056338227,0.796307250802336,0.800397991846638,1.01763745644958,0.8184800015734,0.811346874947131,0.827497642617944,0.802156656696087,0.80276394291453,0.816002288470891,0.796073462711043,0.802068226237855,0.802236971259785,0.793147898441687,0.776803380926295,0.749023130377998,0.80667247717887,0.807025176470363,0.852778848752525,0.732927760366079,0.791495252136839,0.769863575130685,0.809882035020394,0.806710549522199,0.814659576538848,0.808329845739647,0.84583568965582,0.812820241606463,0.7950732523882,0.799588209512229,0.784891857748495,0.805356219523362,0.796665461306411,0.840173059876279,0.79086127605553,0.819332843555452,0.760701766258748,0.798800825697607,0.797409919202228,0.801971497954647,0.853898690730665,0.791538055057373,0.808743070503465,0.743348285322332,0.802507456364993,0.804099414025947,0.800617482184534,0.793931530410716,0.797080901035841,0.793701234301918,0.794143751720626,0.795389570888048,0.795475797869084,0.797011084260079,0.793901148284063,0.795399335039353,0.798320844514589,0.801226157460935,0.805723248793254,0.79922256686058,0.797723107275275,0.788730771046832,0.805428584169885,0.80041135683665,0.802872373106004,0.796789210754746,0.801343649596396,0.798857132614596,0.802647055405713,0.799892612682608,0.796556183242314,0.798927604191559,0.549965652717016,0.796367808075623,0.802132393360325,0.790029459625606,0.808471731585546,0.799582078086321,0.800937019415753,0.796875469666394,0.808344010536176,0.796991084754891,0.793594153735751,0.805873529418898,0.807205134801996,0.794892760053965,0.796874416596772,0.792315669954453,0.806148181293428,0.793604030795464,0.799805289318819,0.797806582897413,0.800120702499216,0.800648390834587,0.800333252002657,0.799088671113941,0.802503539464502,0.79579830486802,0.794826204342774,0.796947556319967,0.804398581600623,0.799008460414717,0.798257936525735,0.799956731931534,0.801772562808935,0.793459963497773,0.798665413799875,0.804976950934369,0.798411116217936,0.795299143617551,0.799750900481451,0.795025211436978,0.79195220791502,0.798593359457015,0.807993182748825,0.804862385982624,0.795512634101365,0.801270909237812,0.797439031411735,0.79657628810086,0.800816724550575,0.796555429490253,0.804183691058463,0.802976309036865,0.79845022926298,0.802303053737091,0.794112597602402,0.802614520005374,0.798124748371174,0.800374796112731,0.794242202422163,0.805663072729106,0.79858176673642,0.798035475149921,0.800736070811099,0.808311762758026,0.804681324668447,0.804582986069685,0.807391372759177,0.802125484701285,0.795554079732401,0.801963206449213,0.799282415661,0.800612966623288,0.798406301124346,0.803387807631399,0.80018085778898,0.794591116384787,0.801688333833133,0.802612538363393,0.804035645189877,0.792309902910087,0.798803006943926,0.797414723259794,0.794666189130717,0.799970352359416,0.801382740200109,0.808184948816156,0.806157750325645,0.80131617196135,0.796331079203036,0.805151918596209,0.80705870763849,0.794668457926047
20,-0.149338378883602,0.00609507751727145,0.0146701027462167,0.0315837386931319,0.436563221970837,-0.111741706090524,-0.126923732705161,0.0613324767358647,-0.01741139320461,0.0555657945143481,-0.149338378883602,0.00609507751727145,0.0146701027462167,0.0315837386931319,0.500564560050234,-0.111741706090524,-0.126923732705161,0.0613324767358647,-0.01741139320461,0.0555657945143481,-0.00987201198323208,0.0781816113510148,0.0310377243437672,-0.138446819519511,-0.101156226441952,-0.276752832093827,0.0115380824854055,0.00374802972824209,0.330688931287687,0.0730330736868385,0.772365399665327,0.0478398998464042,-0.00772879155449508,0.024815716631807,-0.0599443848589906,-0.00962601617432073,-0.06473743436095,0.21477458313008,0.0645639282787442,-0.276483574464722,-0.018891332271017,0.0941636096101392,-0.00203203698910353,-0.399792151351162,0.0151625889972468,-0.0419554045348748,-0.00764551121948161,-0.0984692945953242,-0.0795510404975807,-0.0446864950873834,-0.00427177477969767,0.0664207760393324,-0.0240924296164625,0.769698264901222,-0.302217963055769,0.105465641146859,-0.0807050542378905,0.00594316029984473,0.0249266856646793,0.0644648923561653,0.0886098933809388,-0.0823183936662069,0.231818307388573,-0.07531695076801,0.115922388676068,-0.043247270994641,0.036337088649706,-0.520711739360638,-0.204891300885924,0.00820159820338846,-0.149729898768297,0.0708249702882691,0.00221322304535642,-0.108405042375585,-0.130506704550003,0.315405436791268,0.180999897333015,0.176076440298377,-0.0923974004929347,-0.067618888245923,3.87892147127268e-05,-0.131638145315608,0.0790135045100138,0.0101261985342899,0.0524804384022265,-0.0142278295913942,0.0463556960393804,0.124303285674451,0.00797778633223838,0.00593518505605404,0.0113243658591343,0.0953996381770946,0.152099007912997,0.0106741762047879,-0.0463784686127411,-0.151874953060068,0.442390653345163,-0.131396961077175,-0.0230167858780543,-0.12090976294129,0.0258503570153363,-0.238070341221745,0.0639144712768734,0.116904954142134,0.353208268739596,0.0572366613297128,0.0351018475129241,-0.00886329883580181,-0.233890622435842,0.00527953978130622,0.0239241798646219,0.160772692373251,-0.126639812054989,0.208637489029075,0.0182639355494157,0.0491066031661987,0.279071312477271,-0.341136546490032,-0.0520832330927616,-0.361113497974045,0.0123508878156315,0.0273761878408924,-0.303573812167209,0.0119796268641308,0.0726833069304332,0.274502410037245,0.0150008155319851,0.00607113322757026,-0.465399344517113,0.0807834354169412,0.104388019581653,0.0084148755805567,-0.303573812167209,0.0119796268641308,0.0726833069304332,0.274502410037245,0.0150008155319851,0.00607113322757026,0.014309109781104,0.00340204977175949,0.0583896570277365,0.374043626996891,0.0350314516579085,0.0101839877494112,0.0853031403996966,0.0132245080346821,-0.0221641727515502,0.121532757301191,-0.0395123505678764,0.00654270688818011,-0.0117034400699641,0.281435045515481,0.0504877241129845,0.122281985909534,-0.0183449124049046,-0.0937172041681185,-0.0139437346634312,0.0372329808601846,-0.134489841456979,0.00530116652089954,-0.468295470798021,-0.153920053905125,0.259468380129094,0.408043712466352,-0.0255959990968468,0.366285877340038,0.047831643504325,0.0365315880024884,-0.00559780540388409,0.0417770410099918,0.0240408748305472,0.0355687205992235,0.0388912276899544,0.0455488880964776,-0.210944307665692,-0.0224845572588201,-0.185429608949416,-0.0969394202724877,0.237882702619128,0.167531951098156,-0.00481330105493361,0.213380798258975,0.215352401381418,0.0722979330489095,0.0210833069515018,0.0809931515310388,0.0804419313972463,0.0870160775811071,0.0894264257309074,0.0499682846369138,-0.0137111121182755,0.941807364915118,0.384574783029858,0.978548896183732,0.02240285794974,0.0929019703134888,-0.045155747644261,0.391939094988333,-0.839365290030103,-0.00631061688714873,0.00719479698215923,-0.00184294550642113,0.143335130703992,0.35693654887153,0.403677467741813,0.0710608036293463,0.308908556117956,0.0436931323221546,0.0216500537178931,0.481419571767846,0.0579577488349678,0.0677944649533884,-0.152887701290269,0.101010972870447,0.00254267324343261,0.0393081462121536,0.0725720543165786,0.0683961540198852,-0.130645199973148,-0.221706359374676,-0.00411887469702993,-0.0682602973080464,-0.0128741754776407,-0.107011150125748,0.0953066576537544,0.15142215658663,-0.0286289434041101,-0.0729209363046648,0.0721232167745574,0.0539671325281709,-0.0262772566243566,-0.0123756408920474,0.0354782876513732,0.0973592243107964,-0.668848609306459,0.105019585367435,0.0701046459825799,-0.612907282926533,0.0562789820069798,0.107444925368123,-0.198449763171752,0.0475167373990323,-0.0861639621609335,-0.101575718865149,0.0218428603950941,-0.0483852109268342,-0.0396709215475471,0.151673105245976,0.0582229047225791,-0.0226349694507714,-0.12027079001692,0.0334734193166474,-0.168458476058941,-0.0472850924945905,-0.285897348626536,0.102034104886124,-0.186811492872227,0.0597157987341721,-0.0116223609296493,0.128058975750383,0.032069532778453,0.190798583922249,-0.0364106900318444,-0.236900818276582,-0.115645467524684,0.16410973202478,0.134539137432568,-0.00917546820945946,-0.125797563079824,-0.0834345398609569,0.233097632421206,0.148348257740581,-0.145495953546192,-0.0128949173181059,-0.0910791549006232,0.161123629636703,0.188434888752285,0.020500097179654,0.300444355214629,-0.166532774792186,0.080215687055523,0.0888824921538151,0.029065638882774,0.0165105979752352,-0.0564020895043034,-0.043291853950388,0.213654477341847,-0.0509204845492464,0.0407312097637731,0.00929438272816317,-0.106921633704294,-0.243796464426398,-0.451346568615628,-0.211938112953499,-0.0522381293849864,0.0393327022677126,0.0979935625467585,0.458354852117931,-0.0266121516286464,0.100707699737217,-0.136602422978413,-0.00272286020345386,-0.21315538725108,0.0588652588015454,-0.080470064225019,-0.122454237523967,-0.191212968057765,0.256955710452354,0.0376719609731568,-0.287137636606079,0.104743626905704,-0.0538227792399919,0.055019713449393,0.00210981677594271,-0.0113236879503858,0.00428057211171897,0.235858776749796,-0.0987643386326422,-0.00481181059024575,-0.176693678958507,0.153753191116886,-0.00690469590481848,-0.493461215995798,-0.0524906615296907,0.0517649231944336,-0.0661065348678238,0.252683899808133,0.23483085729083,-0.0311103322242735,0.0792267321917218,0.0576439745281142,0.0582426853015078,0.0344334308548858,0.0366549421750703,-0.299245725027804,0.063812137086686,0.0783373132870866,0.0386948387092134,-0.069321083971219,-0.151269958733691,-0.0882508348107278,-0.0465872691732543,-0.0259779969438741,-0.0202451954541407,-0.351276371275841,-0.0302890820370392,-0.475335692070308,-0.0747340101624464,0.0289803467293702,-0.0495101572309433,0.00046156098389329,-0.0538001582728233,0.059262272520377,0.0318654575045868,-0.266173961447627,-0.115070116269507,-0.0176803265439875,-0.0439276069853158,0.343317132317634,0.0962296800805356,0.232059857755055,0.0493596483829081,-0.393636891336507,-0.148526214524756,-1.83848263069009,0.778107798792749,0.0396399033366603,0.37084208192269,0.0737743996149983,-0.134292725987899,0.232059857755055,0.0493596483829081,-0.393636891336507,-0.148526214524756,-1.43314082285391,0.778107798792749,0.0396399033366603,0.37084208192269,0.0737743996149983,-0.134292725987899,-0.0539932739291744,-0.120856246430263,0.232201932401047,-0.382464216811537,0.235672729533178,-0.0493510647127442,0.216166642770398,0.141285149459809,-0.607624129150827,-0.374036685250729,-0.951469570748704,-0.0579855050394145,0.670719259657768,-0.167575592680071,-0.123618866165404,-0.0641537345965087,-0.119605615365412,-0.164419317416179,-0.162251344532727,0.19850938886051,-0.620549061767327,-0.0541478544856281,-0.23585335004963,0.319683289906363,-0.150298671778046,0.523667595540298,0.0416455655743448,-0.459914327072613,0.0738746629934154,-0.245928748766226,-0.000150582374887325,-0.222933274746113,0.036887720002892,-0.693830397104088,0.229717819822167,-0.813595054755958,-0.049049583053101,-0.131581483899571,4.10658654103999e-05,0.214312922142441,-0.407662810596326,0.147999513881666,-0.18730866984367,0.189673131126296,-0.202852251733392,0.189728504951944,-0.203124610171549,0.700957786906002,0.251051310137632,-0.0712180706033646,0.432255838346855,-0.189463038128186,0.288581295327823,0.0298714280695057,-0.0774516125632473,-1.74755906876748,-0.234554215014735,-0.847930470972177,-0.553802452690746,0.000850649963642534,0.245336719571275,2.326055988846,-0.154792417267531,-0.265361538806358,-0.57681374279337,-0.43364678947942,-0.0138404297465315,-0.267550489227627,0.232778834058763,0.00438859573756166,-0.0789073162045382,0.433724396617659,-0.633620720382507,0.119888736856612,0.0403385203278932,0.42695282955874,-1.3597867695685,-0.0409017719236414,-0.100018474517799,0.763476306526773,-0.0754362314015765,-0.191561361655259,-0.141517380202948,1.54927722967579,-0.520831638560113,-0.00912615477787008,0.000391917045455184,0.015769203545453,0.359741088202535,-0.0304373500173173,-0.145881208260118,-0.0537606872783452,0.316395190026728,0.910575855533185,-0.0708463862288465,0.458325312396715,-0.324180819865436,0.597169191686266,0.0593368180847762,0.452236206058263,-0.00144299456737544,-0.143175404297278,2.58272420479366,-0.0939076619554289,-0.0912651147982043,-0.793389521188501,0.0326327846245925,0.0156520175482654,0.278934495128682,-0.101375384807279,0.0322851113027195,0.0248219344736882,2.58272420479366,-0.0939076619554289,-0.0912651147982043,-0.793389521188501,0.0326327846245925,0.0156520175482654,-0.0881418748998938,-0.0890653607222549,-0.0656177111209325,0.509083059035437,-0.136910299360682,-0.0102852607960226,0.118176432808223,-0.0464103052011296,-0.0157102040332241,-0.0916417068823582,0.176704849843504,-0.00585973941644897,0.955483652998231,-0.372194925237268,0.0671435755918396,0.454296648535578,0.0908398839963693,-0.218460514111246,0.248437304518741,-0.133776399035102,-0.00693038625950289,-0.0322607392381696,-0.0088766338230554,0.504698376440287,-0.474663283021228,-0.357761100483178,-0.407417433589255,-0.744193235936324,0.100013362284146,0.0390244319013931,0.0619051385026774,0.00223033403146659,-0.0238615046505296,-0.0521835767481824,-0.133420550548268,-0.504823297741531,-0.203295421165549,0.0235996714367847,-0.172455945065983,0.178382396004581,-0.583827545729103,-0.836562049641241,0.155509962085228,-0.549365720657441,-0.434908840790946,0.0913584257889702,-0.195168735996793,-0.205862985373987,-0.114277366312355,-0.194384867129441,-0.0324196742690089,0.00692578507683266,0.110174492595791,-0.923764568035643,-0.828009050301235,-0.113389393766522,0.0722746005364166,0.160082696660905,0.132168555805836,-0.152320515926962,1.21644624341824,0.00675350529055205,0.294638625305766,-0.274044132041686,-0.00406615624235108,-0.4300142338792,-0.25297613666234,-0.170799782836085,-0.226547311580755,1.04653124755154,-0.611589164930863,-0.678643142064692,0.0230892305820453,-0.12735033334966,1.15092607085844,0.0654636268968458,-0.0738209305636367,0.249354529253707,-0.119863268805363,0.185286495644173,0.108340933929401,-0.225145630330034,0.115995560369331,0.0525022970190906,-0.00216445196704107,0.63361342157371,-0.0729804840425815,-0.552262403905062,0.174825565360005,-0.0471544227555347,-0.317387820196652,-0.166810722041864,-0.0599447391490181,0.0409925413168481,0.0727497136148546,-0.552809959050295,1.71004124889346,0.038042125670814,0.0950143802188958,-0.240893431940239,-0.0894843636500721,-0.229388338619643,-0.197603499263749,-0.0238552873069077,0.179310626138182,0.394102557804517,-0.156963095655501,0.0286965677328614,0.0747756251572388,0.0664816198901315,-0.262246848108112,-0.242167602968328,0.18550988447306,0.0534852232763156,0.122209881738306,0.0902885298729262,0.0919454316282232,0.055319927486231,0.378921883283527,-0.134913332748613,-0.0372941668937974,0.0213770633700613,-0.050134308894567,-0.0970891771871372,0.130802611717551,0.215106369833536,0.155566969425253,-0.0583854629860369,-0.567843476696891,0.109965330710709,-0.652005215331075,-0.00291596545986802,0.236809414227554,0.332813089402559,0.0127514872894145,-0.154590790590975,0.0512393859513257,-0.0516206845605594,0.00607974969106178,-0.00855707827811451,-0.292340012454155,0.145016839861859,0.518904987087491,-0.104942606672248,0.0257668650157296,-0.0443433636525713,0.130059580934202,0.0227052272230242,-0.358158595390884,0.053913002753775,-0.361050767825094,-0.202015232709476,0.22364292658211,0.0450460200006357,0.600378263796249,-0.187980435801576,-0.211082883609082,0.168911527353247,0.0983780243684006,-0.403727646212472,0.0337856660053247,0.0613497771789478,-0.255150289104606,-0.0134238683844953,-0.0843298779404134,-0.305346296596402,0.178971346028461,-0.173667155816794,0.348030624583415,-0.969841379506666,-0.323159725708237,-0.0181940493038985,-0.235623889470395,-0.240722822768869,-0.0722896180006151,0.0339714635308095,0.341232940957853,-0.40630647365256,-0.109017948142226,0.16769313562458,0.0316170496005644,-0.197150053561591,-0.128441093708561,-0.272348789263111,0.326871666708551,0.113927276518128,-0.112680509372982,-0.015994235584496,-0.347693113159809,-0.405641574626452,0.437740111886013,-0.0663083925659382,0.441330920334499,0.595105568829605,-0.243821760003889,-0.0298085243108716,0.406471360967457,-0.0133528281475063,-0.0732836753459994,0.332377085571788,0.0443289136357343,0.213463819176155,0.0562586386195832,0.160605362974839,0.184280212114219,0.374942640273271,0.326570130274458,0.0770912998607329,0.94661197825956,-0.0618248048866094,-0.0127496333655272,-0.274256360710151,0.0195067688916402,0.155863589596222,0.0285775234237058,0.108226950104458,-0.0209693202830391,0.00284014849028916,0.0409852837764545,0.0458001474974553,-0.0773604908820859,-0.532563057733271,-0.340819808367674,-0.138562456212929,0.674768480045794,0.238057897269229,3.3605772932627,-1.31359218726999,0.0896194186486012,-0.812383985787747,-0.0937075408307914,0.243073907513576,-0.340819808367674,-0.138562456212929,0.674768480045794,0.238057897269229,2.69509231428839,-1.31359218726999,0.0896194186486012,-0.761767381365933,-0.0937075408307914,0.243073907513576,0.132653391672966,0.0987426083625901,-0.407052305454587,0.570651039984599,-0.641337041966541,0.4787558554985,-0.48803521317814,-0.267809929937361,0.6460808774556,0.454642000225187,1.04389925772486,-0.0349988255492542,-1.90645623105905,0.268646139240354,0.123754070084416,0.235532560792554,0.775799834969277,-1.35152148917234,0.114210972521078,-0.146822526596429,1.95964098116274,0.0779716258789346,0.438793450715738,-0.0450573887123744,0.891068178845988,-0.652687958421188,-0.196378934190833,2.38998507365439,-0.00726311176983189,0.32533322568876,0.00999954820245148,0.575170632861649,-0.153020295935068,0.896225259667082,-0.143742808132333,2.1696978043235,0.0576573710259835,0.392277554864074,0.185049167287739,-0.269495073929682,0.594921036590907,-0.197646240842483,-0.259817990405516,-0.421637249645787,0.144025953578374,0.165952771910619,0.361523505368084,-0.818091774157048,-0.280931810907392,0.39966474105884,-0.659586398690184,0.274607088110647,-0.397735833503695,0.0306776662688536,0.357859896231608,2.56700477803123,-0.125757838417434,1.3807504176853,1.70902733056293,0.245920540841314,-1.3308188934844,-3.68929653756291,0.171442298109064,0.526982859910086,1.8789872110893,1.95871018593255,-0.144031259712045,0.508336993514551,-0.48198065954116,-0.170518800743483,0.362572363339491,-0.77533746056661,1.67830274615946,-0.255624591383728,0.815110436413463,-0.726085869794722,3.28349955637863,0.352657647014519,0.14937434637371,-1.22679850382493,-0.195577562420386,1.28146150599248,0.0797417763832681,-2.52756669628283,0.327374394699543,0.27726089820126,0.00186726758477881,-0.0359493116768337,-0.308385641583436,-0.0972588147470492,0.252618961813516,0.168123617444039,-0.272112961590784,-1.72263477477922,0.183605321541163,-1.28686563021287,0.297596825267693,-0.566371359710101,-0.313421701046577,-0.26678309112476,0.0203785169979439,0.102773945699545,-4.91906708432134,0.226271669642207,0.0119886484282161,1.41382983155476,-0.116973264546928,-0.0230161312937091,0.104470342417156,0.670889346170383,-0.270765854289318,0.016660954088466,-3.91299779436394,0.226271669642207,0.0119886484282161,1.41382983155476,-0.116973264546928,-0.0230161312937091,0.103858270928174,0.269999902852251,0.237660107153322,-0.417158755311939,0.203490212970064,0.115616721470686,0.387672694139192,0.0997795984920504,-0.0147077949102145,-0.0220418840200606,-0.321560772005974,0.0058695976943119,-2.5765506814389,0.454269271314348,-0.113072973870562,-0.221624788682924,-0.08279745985462,0.328720044517157,-0.0716141775870296,0.433082567109057,0.418887456950681,0.0431958141209843,-0.126066391514876,-0.723190403316432,0.74323948641726,0.795233299007843,0.853931282071761,0.791386000139088,-0.347488981931203,0.112450168544668,-0.111819167725411,-0.050674223172017,0.0757273729324016,0.0530211757069521,0.235367867898192,0.981544243749916,0.550007969643892,-0.00462113348165488,-0.232763740156717,-0.128152461449223,0.703998211308832,1.47324754588829,0.0488795863885802,1.43013532051906,0.961486580266092,-0.213278142597897,0.239301603124571,0.275431886410428,0.30005924273272,0.354522108400828,0.0131508788551928,0.00439734953577116,-0.0350209123543951,0.555048033685627,1.3712440668896,0.277954857386958,0.494099479129212,-0.760743431333671,-0.207481256492182,0.374897277625133,-1.20644029558317,-0.0110387194642082,-0.840262461633875,0.692277023158459,0.0908452668863273,0.492558608221729,0.135764596294674,0.273163992896396,0.0550708148435058,-2.82141265341284,1.63783855712046,1.37839304341084,-0.102048951771929,0.173507614201123,-1.74646417720488,-0.196896237625541,0.232169007087241,-0.495283761057838,0.132655125985722,-0.503596670862261,-0.0872886890516139,0.466442725396775,-0.195694376813586,0.219682903856243,0.0620728810825468,-1.41174514822886,0.122567938125804,0.861678159585394,-0.337023959507958,0.116131985810184,0.470057759876274,0.422065633384598,0.155478116705958,0.00144798943133406,-0.140724175783636,0.761524344153945,-2.61072298135684,0.0761355938664585,-0.037333682076613,0.0343424774682545,0.0966227458354755,0.66004865481403,0.310774818083528,0.0142685089104587,-0.379870026906864,-0.81478483528669,0.239821111708686,0.848906206011997,-0.0802181561727876,-0.724702627067684,0.41690763558138,0.447755370138387,-0.133435029961771,-0.143637465160749,0.302941092274385,-0.722852444765,0.0670944877229152,0.0631755680056982,-0.52133570014943,0.616677306150814,0.0295017407966213,-0.33434892410005,-0.395483454682115,0.160750508079512,-0.292347524395624,-0.319067293929779,-0.206161837257731,0.147555281526205,0.783925191959257,0.091297146584834,0.948843124526909,-0.084372997007154,-0.573862921054327,-0.615286262499771,0.0745051976616978,0.147498417331845,0.135203688389949,-0.152540048350867,-0.246720304024226,-0.0161709949349685,0.220043452377366,-0.00614037298891417,-0.710234124103468,-0.104078350986499,-0.0754052278138315,0.0827405952455385,0.300189492372293,-0.528760810753542,-0.0877108416419849,0.0320349865608912,0.780837927732483,0.297120472237055,-0.387075034584852,0.211183718882322,-0.819662216339672,0.41338313000527,0.076515720467079,-0.215252720801874,-0.275502590247662,0.49969959210014,-0.00129385768380298,-0.31579458541441,0.0990425352555774,-0.0247142964967043,0.402250778122798,0.194019312823712,-0.0182261009561279,0.310218079861668,-0.582678106442208,0.698468732768241,0.449172816991638,0.202634184250166,0.284825374144997,0.383007514997485,-0.239907489180208,-0.0374846550600716,-0.370022853129395,0.726417058632064,-0.148656283007501,0.0171448204732409,-0.0441868876110519,0.439879410232203,0.306158584739329,0.603602620792626,-0.18581027900323,-0.410069683558133,-0.331676644366094,0.141784585861438,0.50673671091594,0.639040829735391,-0.807738828457827,-0.494508428421215,-1.11396648350387,-0.816297587799872,1.11428699650453,0.0255284698259914,-0.335624706488105,0.0700759136337642,0.174538641129743,0.221990643349841,0.876367469961919,-0.246301082589017,0.29862521470305,-0.25201468451375,-0.293888973393552,-0.306598030659808,-0.434813874699883,-0.164679896945533,-0.794388784681316,0.0998132722826561,-0.277597222989498,0.390924485485822,0.00794643386926059,-0.261426641834802,-0.206016343235814,-0.165588851767244,0.25224767912042,0.0913690800055461,0.0476565617599922,0.164822609177629,-0.172995617828135,0.981366961911248,-11.2363288403693,-9.71046412651308,-11.3670202029937,-11.5903391209335,-11.3710980488578,-10.1509851040152,-12.4329888322653,-10.0745596942987,-9.24574303698888,-10.1332628554837,-11.2363288403693,-9.71046412651308,-11.3670202029937,-11.5903391209335,-11.3560089032463,-10.1509851040152,-12.4329888322653,-10.0745596942987,-9.24574303698888,-10.1332628554837,-9.13327190155511,-11.5210764236962,-11.9163973306458,-11.1309548331545,-10.1656693194793,-10.8185936648078,-10.0767160507833,-10.1566767138291,-11.2316115382468,-10.9648898673413,-11.817090845605,-10.7573718583967,-8.56018117771303,-10.4453577135106,-11.6312488857374,-9.30661094719379,-11.7081366416636,-11.6791860203006,-12.1523906724486,-10.9537601494198,-11.0590631726227,-10.457507675184,-9.71161592014848,-11.0164236760566,-12.4145420098237,-10.0089840678403,-9.88130727926646,-11.4725332508,-12.1188536518916,-10.5755679919519,-10.4722771101734,-10.8590319575725,-12.3644552293282,-10.4403193764758,-12.206188970723,-9.08306917192873,-12.6743948308571,-12.9213190352492,-11.5587906560397,-10.6784355082082,-11.6197927108852,-10.1510882704592,-10.8390424792159,-11.1424000463207,-10.06804836243,-11.1204439626017,-10.2644613380276,-13.0443681970148,-12.1630737212984,-10.296640511775,-10.5741418492761,-10.1195965371648,-10.7487882261115,-10.4143910545109,-11.9110989589976,-10.3154713185036,-11.750017004452,-10.114850141998,-7.85438677429341,-10.0857150607582,-10.5522928446638,-10.4328006672543,-9.32958248723552,-12.2648105673697,-10.0291447726239,-8.49329479167197,-10.2623458482066,-9.99019251903354,-10.911866326021,-9.47683783780796,-12.142391354149,-11.7956671416743,-9.91790165526909,-10.1878964290574,-11.4473810581423,-11.5456888556051,-12.0512306814309,-10.8092810713429,-11.6181423733363,-11.6431692512007,-8.72372668067558,-11.0337270320077,-9.54210301159557,-11.9042108293181,-11.8246756556379,-9.19923170088792,-10.4950830718975,-10.4000846636005,-11.8446431723717,-10.1795450735729,-10.490230763648,-10.9756516599157,-11.5560403756861,-10.0705350764744,-9.43892264548925,-10.203314097217,-12.0864355127027,-9.21032892974803,-11.512518447712,-12.5216808389429,-12.2836868695324,-7.81920463229092,-10.4477228040459,-8.29844171754293,-12.7706631770183,-12.693367289986,-5.73443525132972,-7.74264844426129,-9.89185868466916,-7.07259604520653,-6.04145505378419,-5.02826496709528,-10.4477228040459,-8.29844171754293,-12.7706631770183,-12.693367289986,-5.73443525132972,-7.74264844426129,-13.1006523272723,-6.10772984897574,-6.86459755335828,-11.7723722938305,-9.06892120522739,-8.06526461716768,-12.3367076805691,-8.4055330663975,-4.79030591217236,-6.79804459368039,-8.08340687255892,-6.51420538382672,-9.64900794421217,-11.0988575019727,-8.99160118300172,-11.3365317766846,-8.31839228303684,-8.15663001713741,-7.02554160216502,-10.0589131443885,-11.3969735665921,-7.89360815685156,-9.13500593555723,-9.05658825070679,-9.28169540311094,-11.8404040717135,-12.5526019439269,-11.5529224692563,-8.12839479823409,-10.582368978307,-7.1622672896309,-7.62525240542024,-7.08837794385889,-6.04665847118985,-8.98810492121178,-10.7365855546017,-9.96514966377294,-6.95863250664652,-9.77056140764431,-7.61063172470963,-11.0569268260639,-11.9761196068539,-7.00224465803359,-10.7880354174888,-8.69008774677307,-9.28575079111941,-9.66732015956124,-9.00205940052334,-9.84588777705445,-8.1428172047074,-3.91584020633352,-8.27131658082769,-9.21993969203466,-12.3889968720399,-12.0638963157027,-11.7622892132127,-11.460066898358,-10.2189953120765,-12.1892171867704,-11.8391565602451,-10.9480760420523,-5.04113957954919,-9.89885702133332,-11.4811612165311,-8.51989343427676,-14.055010769029,-10.9576877685487,-7.64664016734424,-8.30175981354859,-12.6596640781222,-10.5263822079036,-12.5948026460065,-7.89045167370298,-8.50052221407275,-11.2913413889971,-10.0966197706915,-5.84635512466893,-7.99214769499232,-7.79697523423408,-10.2005506619384,-7.88103180226357,-11.5500779509024,-9.71105369428567,-12.4560432805784,-8.16848884715426,-10.8382891808548,-9.35151223663084,-9.47032388971392,-8.04051880853017,-11.9865389771169,-13.0803845553785,-7.63542268194515,-7.11179774578487,-9.6899339857773,-8.16280972959858,-14.7973419544448,-13.6169963333575,-10.1687990017683,-8.81981708009766,-10.9725683643306,-9.86511764632416,-7.87818812884882,-13.5058550131715,-12.9428641970704,-13.4617743716067,-12.2780318144003,-13.576450275191,-11.601659655741,-12.1119286673961,-12.4230103211888,-13.6752856101862,-12.6188324140893,-13.4713667998481,-12.8341326662637,-12.6340957238277,-13.6235667659183,-14.6584216046721,-13.3008992139174,-11.8817575408757,-12.4467089690096,-13.2089553388533,-12.0323207963675,-12.8124260704505,-13.8241588442185,-14.154964584925,-13.5889089833658,-12.173026933133,-14.048196621514,-12.6801808705954,-12.8343597896451,-4.2511264847974,-12.6503498778026,-12.5405926717821,-12.0286235740195,-12.1708646956993,-12.7157029113918,-14.4228975815623,-12.7138751504286,-12.2266309646948,-14.3981935498448,-12.9404327149522,-12.7536380751445,-12.6879655024184,-12.5432318550223,-13.015765170572,-13.293430413049,-12.8322548765066,-12.9418778757348,-13.6107832716284,-12.6253877313238,-12.7012790297744,-13.0235053353473,-12.9545470099231,-14.172384502954,-12.3701332600171,-13.2862359181718,-13.8171955656824,-13.1718579425321,-12.0178628941678,-13.1486034927919,-9.1399306887034,-12.4326306991173,-12.4922109870214,-12.6666268388861,-12.3617681843877,-12.5231638204437,-13.1803846599261,-13.5001816571936,-12.2253496331074,-12.8287942656049,-12.4710390752763,-14.6677355476337,-13.2481704327989,-13.0013294644539,-12.4118053842025,-12.3598435463424,-13.6530148080565,-13.5551085952074,-13.6327966293702,-12.5683348948153,-13.1840134665542,-12.3315388695876,-12.6847357094186,-12.8190153162442,-13.0186797274899,-14.1550275113864,-13.5741554233812,-12.4225886883467,-11.8633378402004,-12.8862277594324,-12.4848571411678,-13.3513525272262,-13.0835268202387,-12.8180654125604,-12.5902034504022,-13.3717771238835,-11.965396979083,-12.8695043862177,-13.1360545450072,-13.5704982271342,-12.7175723741957,-14.0559510464472,-12.9955759622637,-12.7186544730667,-12.6926380928173,-12.5854309564539,-12.3677821567018,-12.5568289263991,-13.0034441250313,-12.9363595080256,-14.4709926590909,-12.7430878471037,-13.3478606176942,-13.3506504146837,-14.1181706905219,-14.2375827356263,-12.7385312631685,-13.3422233248104,-13.2381552693964,-12.9890470965774,-13.542902831169,-13.2122759094309,0.780206652041033,0.770030560619883,0.789463807993127,0.807629279860075,0.804826634417904,0.770286324288611,0.79206799832871,0.823107378532699,0.775860803711713,0.799780515383502,0.780206652041033,0.770030560619883,0.789463807993127,0.807629279860075,0.804826634417903,0.770286324288611,0.79206799832871,0.823107378532699,0.775860803711713,0.799780515383502,0.857160931114634,0.799957617625415,0.841718732060139,0.80321976230479,0.793526021338841,0.815937651776822,0.789834495597852,0.803040493841436,0.791405773219025,0.795129274146148,0.797633831326414,0.802960655856029,0.815425050346409,0.784656588196783,0.793519549574056,0.7969823845044,0.804969364418854,0.81440082068936,0.796084197272962,0.797497787411036,0.781045677816318,0.796283008960261,0.804638746976993,0.824852852674803,0.785083350928099,0.783744655891303,0.791197357221628,0.800506797039752,0.802316620345478,0.793750182178506,0.80230161157899,0.79951487034068,0.804842104406022,0.785926102214901,0.797798575116714,0.800632743949576,0.803516080255864,0.806309534670831,0.788780096221106,0.793775853455907,0.802701968334631,0.807136990509186,0.784097100861515,0.795581919165474,0.786011623192047,0.784805817181697,0.813558569009117,0.792558536874019,0.803645396040998,0.800969397625754,0.775017580190175,0.805216756602703,0.822764037225363,0.819925630928457,0.809857013767803,0.816401790396031,0.797768230144552,0.791935511168655,0.789289799857906,0.779333722177753,0.811846665498774,0.81253401506276,0.838534937830061,0.794865837315552,0.802902577151192,0.82500098840924,0.801736991814401,0.788049186835211,0.792877773096489,0.780747487416242,0.790829177590478,0.80279602783952,0.834850382119211,0.793703202028359,0.801370552681126,0.81056678419792,0.805487843575084,0.798427866368565,0.806018163849357,0.819472211154647,0.853172914140643,0.823297367553247,0.784804432065191,0.802343648451782,0.789893084197781,0.82332575570844,0.794441115632717,0.773280876408332,0.804482027383246,0.814739213574797,0.78673507680246,0.836653827335818,0.789667183944907,0.809785263733022,0.769088680120832,0.797696084619809,0.80153333274184,0.783881691358375,0.816461597804422,0.802827565655919,0.777757625161949,0.792115901212077,0.814179275533928,0.798807734033787,0.803134652664892,0.79902717885395,0.743220967136429,0.788769202405075,0.807156924827904,0.762307024706436,0.862576784180627,0.726120737580348,0.814179275533928,0.798807734033787,0.803134652664892,0.79902717885395,0.743220967136429,0.788769202405075,0.805625198625831,0.808429670940801,0.78297477759468,0.798971994377564,0.774034313234019,0.839513912761457,0.806516910368485,0.771239751993639,0.831349001984035,0.799302807587003,0.785391667231289,0.804778133276075,0.798189951471132,0.792686974329515,0.782555792016221,0.817479550025406,0.794516620089364,0.784342984555306,0.840133620616433,0.824959430575259,0.779317326672676,0.749288402506009,0.823689025503923,0.788292214997522,0.810981323998515,0.792293466145674,0.803431659619999,0.800971136415702,0.802556386847333,0.792354768941871,0.733340210329253,0.778472950810789,0.816124517854007,0.829661954343642,0.818500591564554,0.806098415040632,0.823251198861922,0.818807650143126,0.81200965109881,0.824643725176457,0.803157727382461,0.804217855903766,0.811593298690311,0.815284793050164,0.773047156792651,0.811271498487297,0.801666034459783,0.80301331908187,0.808570322369975,0.809219186455577,0.821511820593054,0.778176929683223,0.763219493628859,0.800047837921077,0.801145708140868,0.806594438270548,0.792117151951078,0.794789797776541,0.806698056338227,0.796307250802336,0.800237962584682,1.01763745644958,0.8184800015734,0.815581169127516,0.827497642617944,0.802156656696087,0.802004752218751,0.759832684625925,0.790965691161671,0.80169271866573,0.80363132332059,0.793147898441687,0.778229100119682,0.749023130377995,0.806672477178871,0.79495780126094,0.850007822831149,0.79399311105778,0.797560434984278,0.769863575130685,0.819730191651299,0.796495876454396,0.814659576538848,0.807663747397147,0.84583568965582,0.814059459916233,0.7950732523882,0.793212150669482,0.783500441859273,0.806623176917064,0.796665461306411,0.840173059876279,0.79086127605553,0.811175799576139,0.760701766258746,0.799281852663074,0.796799758777757,0.801971497954647,0.858330606262351,0.791538055057373,0.808743070503464,0.743348285322332,0.801986662938018,0.804099414025947,0.800617482184534,0.793931530410716,0.797080901035841,0.793701234301918,0.794143751720626,0.795389570888048,0.795475797869084,0.797323116859297,0.793493795696352,0.795399335039353,0.798320844514589,0.801226157460935,0.805723248793254,0.79922256686058,0.797723107275275,0.788730771046832,0.805428584169885,0.800204435546285,0.802872373106004,0.796789210754746,0.801343649596396,0.798857132614596,0.802647055405713,0.799892612682608,0.796556183242314,0.798927604191559,0.671872273341495,0.796367808075623,0.802132393360325,0.789208018469307,0.808471731585546,0.799582078086321,0.800937019415753,0.796875469666394,0.808344010536176,0.796991084754891,0.793594153735751,0.805873529418898,0.807205134801996,0.794470003464485,0.796874416596772,0.792315669954453,0.806148181293428,0.793604030795464,0.799805289318819,0.797806582897413,0.800120702499216,0.800648390834587,0.800333252002657,0.799758191505159,0.800071294511686,0.797244821797743,0.794826204342774,0.796947556319967,0.804398581600623,0.799008460414717,0.798257936525735,0.799956731931534,0.806940535994623,0.793459963497773,0.798665413799875,0.804976950934369,0.798411116217936,0.795299143617551,0.799727902864716,0.795450855438545,0.79195220791502,0.798593359457015,0.808279102639473,0.804862385982624,0.795512634101365,0.801270909237812,0.797439031411735,0.79657628810086,0.800816724550575,0.796555429490253,0.804183691058463,0.802976309036865,0.79845022926298,0.802303053737091,0.793574441353542,0.802614520005374,0.798124748371174,0.800374796112731,0.79581839949022,0.805633249182657,0.79858176673642,0.798035475149921,0.800736070811099,0.808311762758026,0.804681324668447,0.804582986069685,0.807391372759177,0.802125484701285,0.795554079732401,0.801963206449213,0.797630447727381,0.799172877253079,0.798406301124346,0.803387807631399,0.80018085778898,0.794591116384787,0.801688333833133,0.802612538363393,0.803557849854646,0.792309902910087,0.798803006943926,0.797414723259794,0.794666189130717,0.799970352359416,0.801382740200109,0.808184948816156,0.806157750325645,0.80131617196135,0.796331079203036,0.805151918596209,0.807058707638491,0.794668457926048
21,0.0248314336201405,0.0328704338899894,-0.203827760537838,-0.0599072960168799,-0.622266981057775,0.340984260414982,-0.0573272920465827,0.215255851727845,0.0332450288206545,-0.0255687359334196,0.0248314336201405,0.0328704338899894,-0.203827760537838,-0.0599072960168799,-0.346615211171457,0.340984260414982,-0.0573272920465827,0.222848342391117,0.0332450288206545,-0.0255687359334196,-0.0399204913634873,-0.0213156842617767,0.14507380670534,-0.334098643625161,0.00300596828579808,-0.183643850187987,0.114903852827828,0.0661017046094953,-0.133752682218912,-0.170069520463007,0.00743841956090874,-0.0103935820087467,0.235639669702673,-0.073229461035636,-0.122453801355229,-0.0307714117583385,-0.0328690655168617,-0.166756157183488,-0.0704644472180306,-0.0854481478973781,-0.224877310350594,0.0353514967272913,-0.120783536907258,-0.0626344944613704,0.0199016243861535,0.285472054378994,-0.010242485819754,-0.0828489524535051,-0.0155675751869587,-0.182306715494614,-0.000876853284568832,-0.0315320416173132,-0.00614552464681952,0.201149152866024,-0.0884168100990153,-0.238443899284517,-0.0867093965081336,-0.0409118342155059,0.0440492125043158,0.180492797215264,-0.165100604476635,0.0203577767768949,0.00471125643906131,0.0244348533133268,-0.0503276092456702,0.138061955833489,-0.0816634735812975,0.0310809189161915,-0.0117555669781122,0.0126716138409257,0.125857679052446,-0.0622023052640754,0.180035862027427,-0.0496375220851609,-0.120977353314058,-0.767013739487991,-0.0526745206124366,-0.32224449887325,-0.265509979830565,-0.01735199962665,-0.00636817356831836,1.20282107673729,-0.0338609586588789,-0.132462218211383,-0.129719728340704,-0.0635023652264647,-0.00334679667940709,-0.03723245496097,0.125494745044249,-0.020970238203513,-0.00522244934989167,0.315140437907083,-0.138579470572149,0.0672308777675406,0.113210410888932,0.11091728795784,-0.233884493614539,-0.0831236849356016,-0.0801066078692129,0.323455999906043,-0.0600794357591143,-0.160288145735727,-0.0424577096476843,0.963431936172956,-0.0842595774679414,0.0777204817227846,0.0288914830029944,0.00681418069816908,0.052913944921143,-0.0441994076431377,-0.0668946860423861,0.106437406265431,0.115758256544834,0.639253433704482,-0.0130757312454213,0.218109482577361,0.00134933511037359,0.115353459707673,-0.0365097840400946,0.037104573233158,0.0215603139264264,-0.0679322597083916,1.08359064978049,-0.0336636775686728,-0.0178851971017624,-0.198104999844091,0.0196177490941508,0.00529990359577531,-0.131290573331209,0.085111565531672,0.0785008483422301,0.0383796127584509,1.2345010432741,-0.0336636775686728,-0.0178851971017624,-0.198104999844091,0.0196177490941508,0.00529990359577531,-0.0412767166388431,-0.0270789402141739,0.0211403014139346,0.641940168076305,-0.0554396190890331,0.0142940192253015,0.212527884795012,-0.00615580902685515,-0.0265603160644454,0.0108532084817155,0.0524032280728655,0.0039638823858587,0.362678435895659,-0.00149478710222744,0.0683598235621877,0.428700708170574,0.051410047246603,-0.207511663206476,0.17508812826503,-0.0165844958523326,-0.059749223723589,-0.0161337064802123,-0.407918784718423,0.163787246276508,-0.0569642442347502,0.16772228743904,-0.223970790054223,-0.185612491518331,0.0581669681660765,0.0826725250374911,0.0183359849020714,0.0289902622923235,0.0126637022926057,0.00206365385573975,-0.0337469906676255,-0.214166821475301,-0.257745861910692,0.00280388227435966,-0.312777296565065,0.0466887028029545,-0.174838506604572,-0.316342140245394,0.128792840589561,-0.0568078231100133,-0.023345919523742,0.0951288621541851,-0.105760714604114,-0.0625970312317408,0.0154785563087859,-0.0231188683750849,0.0410342302544276,0.0493099388034435,0.0706924547219809,0.0892085283476859,-0.142000181429223,0.742408549961187,0.141567204600108,0.0819346682677628,0.0475206673509871,0.256055617905862,0.11579452150497,-0.00212698732393121,0.112381622010809,-0.116186826017303,0.126087796433037,0.00810026824688222,0.148824587816596,-0.0378257822906276,0.0663952970994076,0.450082364741418,-0.221088957739685,0.0453286575472662,0.0439882971933289,-0.0134767234305763,0.531353556553343,0.104769480195983,-0.0264214507382867,0.156405443442123,-0.0104272367858352,0.129223273514781,-0.0350212677013264,-0.294092642342856,0.0690730901287384,0.0115440260142755,0.00494338124232161,0.219141238485086,0.0369790887913496,-0.193777532165815,0.0666200848570968,-0.0719586356946589,-0.12721160021093,-0.036449363845536,-0.0528777867108226,0.0187199783274416,0.0702446730514971,-0.247853961896951,0.442795095533024,0.131063502569528,0.11929258588044,-0.682406152765978,-0.00737029031587235,0.00567643805538589,-0.260449165457741,0.0303604580120536,0.0156672254732942,0.109741745916526,-0.0769410695238002,0.116515230690321,0.0151078981127632,0.0571921887178964,-0.0984722545542565,-0.143727029296137,0.0419532428487764,0.0573123159020432,0.00657268671217494,-0.0760871167540468,-0.149915408511991,0.140289775442439,0.074544815957553,0.0237173713802327,-0.0324972063223016,0.070348215799733,-0.0825006104797154,0.0970927341472501,0.0272013358168977,-0.068263123401916,-0.00739375196040591,0.112138596392421,-0.223109338017664,0.0845731127383834,-0.489032409596423,-0.079199285053406,0.283983066929739,0.295608864317596,-0.103804063477255,-0.111182284810565,-0.00575757294932133,0.0576438535477268,0.116839064169879,0.00281661950222946,0.0300438319719786,-0.0191792243171421,0.365490278404561,-0.0368166955168791,0.0362609740630963,-0.00164392025371356,0.0983046807836571,-0.0977779276570884,-0.136745609860547,0.0125594463804422,-0.149066963707336,-0.108223113414533,0.036476879323256,-0.119920435289397,0.00284731112784333,-0.251906299825016,-0.208034726617476,0.136912436530723,0.12421758866574,0.119413894974052,0.00186236903585534,0.0801716004266011,-0.29764221557104,-0.0191647106139652,-0.169574350470808,-0.171886436838763,0.0736794984627671,-0.194380349812305,0.0355904270851539,-0.455940378324756,-0.167558091982688,-0.210735140488377,-0.0632055167368758,-0.186668268566205,-0.042741424663571,0.0318300454057656,0.200134290378365,-0.218999713049565,0.0882068297304854,0.0658409236775314,0.00991196119853723,-0.23391856460827,0.0631277190631105,-0.132181112468035,-0.160097354449506,-0.0196825355232104,-0.0905851320889368,-0.0434221263423362,-0.00775118480082927,-0.0396776905538015,0.20932954712334,-0.0674930352894384,0.226542999790017,0.408375794291181,-0.00547512636398282,0.0104306407912375,0.0312126068332975,0.0506467014245187,0.0377311724296652,0.331972790340151,0.107376832717313,0.00623246657701377,0.0281259233654776,0.0446102630312085,0.0902217771629284,0.247389444817379,-0.0842541148225487,0.0103827314682465,0.258079092467779,-0.0875932075148731,-0.0301635942120459,-0.209858878772274,0.00994472138279936,0.0380460083563998,0.0441402836759545,0.0895135725937056,-0.190428042449521,-0.0708848175635822,0.0185898672807243,0.0217044712935569,0.191516573597499,-0.197637787401004,-0.124895470770505,-0.0866009748825339,0.287602669089254,0.0981181054737656,1.58762032088083,-0.55430831825383,0.105181554767537,-0.429800775566969,-0.0244407091027907,0.121999078113624,-0.124895470770505,-0.0866009748825339,0.287602669089254,0.0981181054737656,1.32661735171574,-0.55430831825383,0.105181554767537,-0.381715001366246,-0.0244407091027907,0.121999078113624,0.073731887214658,0.00275578049909648,-0.170705269535469,0.18835224423154,-0.416143731904307,0.389049667798499,-0.276570091212061,-0.122983236387751,0.0915147417065564,0.103729187068401,0.222201436236745,-0.0762711544533299,-1.20509877153314,0.104332679183949,-0.00757502290125307,0.160231007990923,0.626877578115736,-1.40399979465622,-0.0323607948005219,0.0213381494687021,1.3049178585725,0.0290624503961575,0.213057574453465,0.196969896211769,0.708696458630042,-0.160162864104299,-0.143206315434179,1.84469185324108,0.0571674918685048,0.0746148016706599,0.000465927341134736,0.350434567662784,-0.124389606856673,0.305136383280486,0.0485541726381231,1.33127520235311,0.010282062696742,0.258824491766789,0.179365176792381,-0.0566793543276563,0.208095994625542,-0.0661480042049538,-0.386269527734144,-0.227411433012651,-0.032762266633444,0.328280869159515,0.164547999384069,-0.190104589008435,-0.0554752262994907,0.318288208930114,-0.254918644978476,0.0885214987919059,-0.115463451099233,0.0507018175525756,0.252459424352072,0.892190561129431,-0.304062109479791,0.573776191445552,1.1103948171803,0.230867104980047,-1.05047107719792,-1.43274612167951,0.0340560258151223,0.253438742817187,1.26258258211676,1.46877437131701,-0.138961956079505,0.248243705456557,-0.242769935978419,-0.151158810578885,0.268958069602042,-0.330906497912023,1.03643255892383,-0.141683317669316,0.810552923097625,-0.32463494560367,1.93308668645359,0.278248003084426,0.0541587353159434,-0.488177651601119,-0.259188402980454,1.01760265971959,-0.0385809263415156,-0.99476299061628,-0.123913525752268,0.251731985462926,0.0134357731773077,-0.0185058448856533,-0.000172687867232848,-0.114969533846345,0.119581878811378,0.136337265337801,0.0174124689420907,-0.794739880639695,0.116091146168654,-0.81184079346377,0.0133758252107376,-0.0366412291611834,-0.247646507890977,0.120791472788644,0.0242592979065687,-0.0284848294454886,-2.37964052203372,0.134117475357588,-0.0574311189132778,0.661019423259331,-0.0831954462853621,-0.00509850608544553,0.303673570813824,0.560571115990408,-0.212768846356643,0.0390093021918221,-1.42387469657418,0.134117475357588,-0.0574311189132778,0.661019423259331,-0.0831954462853621,-0.00509850608544553,0.0206942153033948,0.183067027950186,0.169852440349511,0.109181061492012,0.0775084871138076,0.105893782784178,0.474314787027844,0.0606666412156764,-0.038968431504488,-0.0873592907169716,-0.158868872372597,0.0021056192350559,-1.57937498857012,0.129104573955932,-0.0387811412966618,0.208006941678692,-0.00662615395233235,0.101473897166652,0.158152264052734,0.301198525127091,0.37696535087993,0.0223409319599955,-0.170939374174089,-0.253888235857643,0.313502410407293,0.46632968457714,0.437933662255028,0.111456776386495,-0.228682128276329,0.143578664723228,-0.0455380098215895,-0.0506027466194175,0.0443987957475337,0.00498210601994872,0.0976000710195209,0.483880869905005,0.3270328601756,0.00635244517110723,-0.38715617420957,0.0330952101256593,0.168180619872802,0.663445365768298,0.186869792903143,0.882185687195837,0.549483069950619,-0.103192027739056,0.0551808564259263,0.0886777288935635,0.190529953628503,0.178842992483823,-0.00178878432932948,0.0172903257387291,0.062147234529569,-0.218832740365889,0.598372299206698,0.265375803318282,0.531931576144468,-0.574542995529449,-0.0742644274100152,0.265850933398082,-0.140772390114125,-0.00180079538010275,-0.539355151002142,0.402638172187788,0.0995746436955825,0.107229313181414,-0.0669053534862427,0.112596657233733,-0.114995892894675,-1.74040591135844,1.01249434749802,0.753127316016873,-0.0759719493482985,0.0627685488243663,-0.641502577075775,-0.125840300896262,0.158907173620955,-0.246093102650938,0.0187337683642862,-0.311644846577776,0.00608947785485616,0.220562113345036,-0.0900076872314148,0.245551284888452,0.0623723938596638,-0.781221557683659,0.0587962184598751,0.327524309089072,-0.157893688169401,0.0629343603092378,0.160533909881264,0.260521416331315,0.0996207545102904,0.0459584911348756,-0.0608373033411689,0.237036222749847,-1.00443312445996,0.110346799578403,0.0515708566600769,-0.24739651874925,0.018792874595583,0.434675383554596,0.1025112646124,-0.00316283414797365,-0.208734553279267,-0.427032541113841,0.0947974937780683,0.831930696926523,-0.0158167105585,-0.611393837761202,0.165788015330692,0.211539001928296,0.0331318516479761,-0.0849713817989582,0.380315888593231,-0.607700332619611,0.123950854644774,0.124489546179867,-0.17586080215512,0.472465910770321,-0.00677469818716864,-0.279200483373553,-0.420330893815354,0.0943153448061092,-0.159739957582162,-0.12891204488226,-0.0762713956363434,0.110364420490716,0.238483291642622,0.188688299640374,0.293547249425327,-0.0899731738453276,-0.299148323849267,-0.265774648769127,0.0708668744208849,-0.00284239814393949,0.157561064389897,-0.180083261081871,-0.206082493065942,-0.0145682585014965,-0.0253116973727447,0.117837981264309,-0.196044145528405,-0.190128416339595,-0.0368632090036144,0.0323842677013853,0.392527666070899,-0.493431850247134,-0.377665373525347,0.0718387483506094,0.426458816685181,0.0927329381241701,-0.185605754137966,0.214806640607925,-0.293283355726942,0.203537687488553,-0.11392287491348,-0.0567851665056312,-0.155665192155405,0.161185050241248,0.0275555594660064,-0.234706439967187,-0.148248543936408,-0.0391841477697347,0.29087934561672,-0.0746369626601001,0.137100274254338,0.130356120368215,-0.259158826226987,-0.175324612219513,0.145590564129213,0.149296875650447,0.0666281367468219,0.132903323204961,-0.28502969694711,0.000689130120422846,-0.0502947877119296,0.319647076835703,-0.207347103713419,0.164928042138075,-0.0195225790325316,0.226019918657423,0.18362893535298,0.319417123401125,0.0709162810863361,-0.301662925691981,-0.419899722008289,0.113394479227236,0.199433021322006,0.259183130169051,-0.371683858260379,-0.515247091632314,-0.660907461147122,-0.228291259080429,0.839670103386586,-0.00671736797378976,0.0215873682752373,0.057012365732445,0.101021267761584,0.507074501327508,0.870084422253605,-0.0547523596217986,0.317419499123247,-0.103101361889389,-0.109301552366119,0.0445410963037037,-0.155779253732152,-0.09926863508846,0.0575468246588892,0.0340469311543413,-0.279878242697726,0.123888522050107,0.0336458948128454,-0.104530916854594,-0.160241435105871,-0.0553374718166256,0.197746955520471,0.0711278617843701,0.0749069042539979,0.191481795462702,-0.197729270362594,0.465949003565929,0.188897132699426,-0.0607461839762405,-0.326447843472211,0.294930973021833,-2.86508446315331,0.736565041270314,-0.0011054147046875,0.355546734307618,0.259142402661069,-0.246595309767731,0.188897132699426,-0.0607461839762405,-0.326447843472211,0.294930973021833,-2.37062473934625,0.736565041270314,-0.0011054147046875,0.962586476011718,0.259142402661069,-0.246595309767731,0.377816314204714,0.0401418941249381,-0.143146831700439,-0.150681239852775,0.635654155031439,-0.500512965081205,0.49358370246503,0.0419294098979279,-0.321758819548599,-0.0210312236163773,-0.793655855701411,0.124966120261824,2.21864033260956,-0.162666898929217,0.304218296705311,-0.555104953313614,-0.947902243779659,3.03305240628934,-0.0788761477875009,0.13759975770292,-3.29020918361352,-0.143079387003948,-0.249509687933598,-0.115551845382292,-1.67657711045443,-0.0510015488928335,0.051930962200845,-3.73234658286573,-0.0427506115739701,0.0460080611081593,0.000484036081415914,-1.05593087188956,0.189568717405892,-0.772411803333638,0.174288093009162,-2.71547901071285,0.118614998780674,-0.709228976073042,-0.335782836755004,-0.245922874390842,-0.116095862827875,0.0391769187704526,0.565195567385598,0.331879468897245,1.56547224586486,-0.602070963840056,-0.559300505589548,0.382012754299324,0.345198614159914,-0.735402830446453,0.343983904873073,-0.189012452987028,0.297653703273797,-0.14969685922256,-0.378791241006166,-0.912835419866153,1.367343562297,-0.746975899861581,-1.43314864485572,-0.406749769142564,1.86136414929459,1.57780311849035,-0.0261089891059641,-0.00165816277880107,-3.44496443531978,-2.98830586211053,0.390966695283558,-0.403555746370526,0.263525882153938,0.42849629471508,-1.02568375522859,0.110516242347566,-1.86995568502662,-0.0942630726502857,-1.2978277330494,0.779913126508051,-3.37268475868272,-0.516834366526774,-0.251121537376151,0.403596536228222,0.450791861038228,-1.30087947823032,0.118686559281234,1.00126627540236,0.497818864133803,-1.15757786455675,-0.0400539823798862,0.0386296828282717,-1.43968650101778,0.534893667153732,-0.219121487858547,-1.04715980481534,-0.0756204007681485,0.714152880695195,-0.503625731888228,1.28483405578651,-0.0528991785347728,0.0111892959628603,0.150318384676712,-0.204559605468357,-0.0443729813834182,0.0847664555919291,3.39586463564035,-0.213364623829245,0.190144162469737,-1.0809810249597,0.193932671628628,-0.000841877431255951,-0.257677602053982,-1.13713046925298,0.383576885058633,-0.105496757894577,1.40297772193856,-0.213364623829245,0.190144162469737,-1.0809810249597,0.193932671628628,-0.000841877431255951,0.00195237817039495,-0.330866020386865,-0.350805737491157,0.0818333832415029,0.0113268569148658,-0.266631533408543,-0.0646003954401517,-0.173647642614785,0.0939512391022798,0.476056938686391,0.237608206299668,-0.0290979080229633,1.9057093993328,-0.770168170591435,0.0763424239328417,-1.43152704620896,-0.0319377171065074,-0.135912209775206,-0.43973421708543,-0.391689657206955,-0.437323571491228,0.136929784294182,0.154261012941941,0.517610595548871,-0.539238038745947,-1.20651342844411,-0.447765686829013,-0.368767489737332,0.212579072963495,0.0220735516812013,0.172170898423669,0.0885085013218696,0.0352746464461262,-0.0315390471424321,-0.0590251419903698,-0.715306748475194,-0.192983410571834,-0.0407889724368592,0.563647405857409,-0.220592437010093,-0.305242941830418,-0.962978771895168,-0.384312716891493,-1.11523497983458,-1.71579276933271,0.0675797515990757,-0.0191213608363811,-0.117018443715725,-0.279292134739779,-0.295624767144356,-0.150006441205677,0.0143676108640231,0.0603633311790495,0.137045815813787,-0.694682587302238,-0.293812952962367,-1.22154171143276,-0.410068630422391,0.200189953728821,-1.21279547035078,-0.143080746187383,0.00509399227141042,1.13494273361816,-0.613506621893804,-0.157707823048119,-0.617584101443159,-0.104224660590145,-0.197235024097509,0.193234638567912,2.42980245093434,-1.28694889109345,-1.22961695845617,0.208837174995099,-0.152522706698759,0.762351796640572,0.467737619423087,-0.189568408720754,0.0462805827645746,0.0782038975010993,1.04053011646212,0.0206735333364366,-0.212466263037089,0.139949640547199,-0.858119288584382,-0.0922722326347374,1.5387132806202,-0.10308321964294,-0.415345318213704,0.312109967238597,0.0278714976823366,-0.258734063249435,-0.450131619017373,0.130233240927682,-0.0221071581426263,0.132211649881778,-0.333913574246251,0.861292209541427,-0.146449645222221,-0.217247899288097,0.694447703590638,-0.0800410754091763,-0.49975353665556,-0.124779992119052,0.0445978214757419,0.34465485978473,0.924124137482334,-0.0386715169280761,-1.24958215514233,0.00698138495745978,0.903050941078422,-0.165778977579454,-0.1434728548764,-0.229283756083349,0.175713128204628,-0.600551883149223,1.0636726485983,-0.00451803614880357,-0.407460854876191,-0.0756584970077531,-0.792750734734488,0.0275313583391772,0.346159090683266,0.456338167017342,-0.148071036179498,0.44360375747537,0.324436420462855,0.168476330832023,-0.166052706341236,-0.24930873506133,-0.446321111289843,2.53278711671982,0.0105897796415104,0.0149393356209729,0.608371532965337,-0.255489390987033,0.0195041874211623,-0.250549675572704,0.424009141044724,0.16702566741848,0.0569654932068417,0.0246428822498293,-0.318434635453047,0.0602538977162231,0.504369878106371,0.0306075025467007,-0.00260080325013303,-0.699728458998955,0.702277859944962,0.849030446823438,-0.00213029364368893,-0.420935616950958,-0.3234618621728,0.15358635644511,-0.310643541085718,0.318012429029285,-0.132179152338971,0.93511267411653,0.230590391875311,0.142556960693019,-0.00873308959462621,0.11966398069186,0.234050855727513,0.266261182739828,-0.00237163455654446,-0.369102544661023,0.340827498907031,-0.506895243137641,-0.327693015011522,0.265641948798311,0.682452319152688,0.424435202516438,-0.212677037403384,-0.0589406512862594,-0.22569827728073,0.276756164492201,-0.0852421736928369,-0.543453996835989,-0.261849386099442,0.286046777820458,-0.478703071413012,-0.0045565196759043,0.0260740067143759,-0.612543133531226,-0.016961349783253,0.0400840672599037,0.49566567294426,0.526247995746185,-0.829268727124668,-0.179904027205231,-0.427710211065859,0.292065814605935,0.701794037042846,0.701222577906895,0.0841231095351555,-1.57731639931597,-0.00242497482965611,-0.089971190703627,-0.701814884880641,-0.447483234297375,-0.718588295700208,-1.1223757075845,0.0751269824968623,-0.465285683650196,0.171062315537597,-0.0357428480382968,-0.61962392817557,0.395795432394357,0.325016880524374,-0.272574041707187,0.0360493992658117,0.543207459059193,-0.0204975286850711,0.0578300341524195,0.169807316513889,0.385653228299809,-0.310162649853269,0.00232119120267812,-0.0281097042399605,-0.218919496313105,-0.163479334960255,0.387456954585832,-0.641358125347381,-11.2543111876983,-9.80081456227452,-11.3670202029937,-11.5903391209335,-11.8842777512636,-10.9210396113524,-12.4329888322653,-10.5411605692393,-9.24574303698888,-10.1332628554837,-11.2543111876983,-9.80081456227452,-11.3670202029937,-11.5903391209335,-11.7496152965263,-10.9210396113524,-12.4329888322653,-10.6232653491159,-9.24574303698888,-10.1332628554837,-9.13327190155511,-12.0878147700509,-11.9163973306458,-11.1430391590943,-11.132671036671,-10.8640515526875,-10.3504180158201,-10.2983080359594,-11.6029004507319,-10.9648898673413,-11.9472164187326,-10.7573718583967,-9.11343918386383,-10.4453577135106,-11.6674333972531,-9.30661094719379,-11.8465666110416,-12.0682681356088,-12.4747153487312,-12.7347397170751,-11.0888977119539,-10.5029024975718,-9.71161592014848,-12.4218932889155,-12.4217367862917,-10.0305793873095,-10.2262120477045,-11.9406894305756,-12.7141808252934,-10.7395127151112,-10.4722771101734,-10.8637963627152,-12.4114934597656,-10.9131175985516,-12.7788230014755,-9.5193379283135,-12.6743954295728,-12.9213190352492,-11.5587906560397,-10.6784355082082,-11.6197927108852,-10.1510882704592,-10.8980372823173,-11.2122018087083,-10.06804836243,-11.1204439626017,-10.2644613380276,-13.264176289084,-12.1630737212984,-10.296640511775,-10.5741418492761,-10.1632633484406,-10.7487882261115,-10.4284886767793,-11.9715115690587,-10.8862732314505,-11.8348239347111,-10.3346465693409,-9.25741180288901,-10.0857150607582,-10.569891730482,-11.0990738305554,-9.32958248723552,-12.4216869355493,-11.8557264319377,-8.99165181682856,-10.2779126956414,-9.99019251903354,-10.911866326021,-9.53858656483123,-12.142391354149,-11.855283972357,-10.3452631706899,-10.1878964290574,-11.5138416790446,-11.5456888556051,-12.5858842488057,-10.8092810713429,-11.6181423733363,-12.2975103466825,-10.0970341147805,-11.9806102339287,-9.54328378877458,-12.2799890427285,-11.8246756556379,-9.40464978748712,-10.4950830718975,-10.4000846636005,-12.0287661769393,-10.1830084924448,-10.7119620076938,-11.316773253766,-11.5560403756861,-10.6617098948696,-9.43892264548925,-10.2227787551941,-12.1366724103591,-9.32606132381779,-11.512518447712,-12.5216808389429,-13.1337465456211,-7.95418246932095,-11.3018818895579,-8.29846641758373,-12.7706631770183,-12.8537766862642,-5.73443525132972,-7.74264844426129,-10.114114797256,-7.63291923379952,-7.59076107626207,-5.93564565045214,-11.3709259291766,-8.29846641758373,-12.7706631770183,-12.8537766862642,-5.73443525132972,-7.74264844426129,-13.1006523272723,-6.14021616145849,-7.50807097006965,-11.7932992371461,-9.06892120522739,-8.06526461716768,-12.4950666932673,-8.4055330663975,-5.35378204413018,-6.94043541374226,-8.48490066950513,-6.51420538382672,-10.3117174404932,-11.1705661935645,-8.99160118300172,-11.3814375782978,-8.49885756830422,-8.57716399753508,-7.45308116414698,-10.1710766712366,-11.6221594171467,-8.05862800099594,-9.28501086585375,-10.5359123602787,-10.4044139242443,-12.6626529306766,-12.5526019439269,-11.5726325185369,-8.29475220975347,-10.582368978307,-7.48957677305744,-7.62525240542024,-7.10859005225616,-6.0496728782948,-9.2790787816476,-10.8094008095626,-10.2180905831194,-6.95863250664652,-10.6120564082461,-7.61938016227534,-11.0569268260639,-11.9761196068539,-7.18955417763988,-10.8753411278868,-9.49215286310741,-9.53190300613982,-9.66732015956124,-9.00205974175801,-9.84588777705445,-8.42353479829136,-4.74758296589813,-8.27131658082769,-9.21993969203466,-12.9973005425479,-12.0869176579234,-11.9663233349659,-11.4858198687451,-10.4897304912154,-12.1892171867704,-12.22880456956,-11.9811914076779,-5.04113957954919,-9.89885702133332,-11.4811612165311,-8.55233383212334,-14.0846981996905,-11.1475410188929,-7.64664016734424,-8.82935141500363,-12.8127302933481,-11.0668489200304,-12.6331799896372,-8.22220628366033,-8.50052221407275,-11.5568043159048,-10.097281152242,-5.8525376771158,-8.02294167216774,-8.06990513726235,-10.2454017520502,-7.99312874830051,-11.5500779509024,-9.71551512035999,-12.7592795577821,-8.16848884715426,-11.2854688237783,-9.35151223663084,-9.6882876290496,-8.07253895624781,-11.9865389771169,-13.0803845553785,-8.24823945138078,-7.79168088557363,-9.6899339857773,-8.20638538289634,-14.7973419544448,-13.6217659606607,-10.2143918109479,-9.40755093675211,-11.0368481371754,-9.86511764632416,-8.75418247365614,-13.6268683793325,-12.9428641970704,-13.4617743716067,-12.2780318144003,-13.576450275191,-11.9050884013305,-12.1119286673961,-12.5343322080522,-13.6752856101862,-12.6188324140893,-13.6087351493592,-12.8341326662637,-12.6340957238277,-13.6235667659183,-14.6584216046721,-13.3008992139174,-11.8817575408757,-12.4527793406569,-13.2089553388533,-12.0323207963675,-12.9094385790253,-14.2363842235765,-14.154964584925,-13.5889089833658,-12.3116584376179,-14.048196621514,-12.8636135604715,-12.8863939655354,-6.54052891609239,-12.6503498778026,-12.6733920425315,-12.0286235740195,-12.2119255414707,-12.7157029113918,-14.4228975815623,-12.7138751504286,-12.2266309646948,-14.3981935498448,-12.9405464391976,-12.8664521685877,-12.7847091657041,-12.5432318550223,-13.015765170572,-13.293430413049,-12.8322548765066,-12.9418778757348,-13.0249389000472,-12.6253877313238,-12.743577804024,-13.0235053353473,-12.9750820587112,-14.1723845070392,-12.8656206009592,-13.2862359181718,-14.034867160383,-13.1718579425321,-12.0180803486129,-13.1486034927919,-9.1399306887034,-12.4326306991173,-12.4922109870214,-12.6666268388861,-12.4036377261158,-13.645364541469,-13.1803846599261,-13.5001816571936,-12.2253496331074,-13.1248558755279,-12.4710390752763,-14.6677355476337,-13.2481704327989,-13.0077543160962,-12.4118053842025,-12.3598435463424,-13.6710659249637,-13.5551085952074,-13.6682694735115,-12.5769488027731,-13.1840134665542,-12.3315388695876,-12.6847357094186,-12.8190153162442,-13.0186797274899,-14.1760320052547,-13.643507180214,-12.4225886883467,-11.878272131147,-12.8862277594324,-12.4848571411678,-13.3513525272262,-13.0835268202387,-12.8180654125604,-12.6275999785618,-13.3717771238835,-11.965396979083,-12.8695043862177,-13.1360545450072,-13.6481523999064,-12.7175723741957,-14.0559510464472,-13.1698279533922,-12.7186544730667,-12.6926380928173,-13.3637529597213,-12.3677821567018,-12.5568289263991,-13.0169772011496,-12.9363595080256,-14.4709926590909,-13.3410928329091,-13.3478606176942,-13.3506504146837,-14.1181706905219,-14.2375827356263,-12.7385312631685,-13.3422233248104,-13.2381552693964,-12.9890470965774,-13.542902831169,-13.2123244904971,0.78084781771562,0.768526114190129,0.789463807993127,0.807629279860075,0.804826634417902,0.787960667678704,0.79206799832871,0.816262224295576,0.775860803711713,0.799780515383502,0.78084781771562,0.768526114190129,0.789463807993127,0.807629279860075,0.796836564059253,0.787960667678704,0.79206799832871,0.809968660075974,0.775860803711713,0.799780515383502,0.857160931114634,0.799957617625416,0.841718732060139,0.80301231417349,0.809719090328317,0.817631895385108,0.789347414681891,0.803837700643379,0.797786979915867,0.795129274146148,0.79958010183814,0.802960655856029,0.810250312822472,0.784656588196783,0.796362468744542,0.7969823845044,0.803710271668157,0.800186997204704,0.803335071329098,0.797497787411036,0.787931533566842,0.795873432654844,0.804638746976993,0.843448540606,0.785083350928099,0.782796214245007,0.800005898480217,0.808314243942855,0.797512498042872,0.793750182178504,0.80230161157899,0.79970712019544,0.804842104406022,0.78775649605667,0.801632464491563,0.810804838424304,0.805523444791953,0.806309534670831,0.788780096221106,0.793775853455907,0.802701968334631,0.807136990509186,0.784631953940971,0.795581919165473,0.786011623192047,0.784805817181697,0.813558569009117,0.790118829992199,0.803645396040998,0.800969397625754,0.775017580190175,0.805570127189244,0.822764037225363,0.81993536640784,0.810291772059579,0.804657273819746,0.799491956805544,0.789941512706558,0.799439474912094,0.779333722177753,0.809089242107162,0.805723493645035,0.838534937830061,0.794865837315552,0.802243206061484,0.815425419133129,0.798992720909545,0.788049186835211,0.792877773096489,0.779677002132709,0.790829177590478,0.802963011985231,0.796071878443698,0.793703202028359,0.801509077486516,0.81056678419792,0.813976788317734,0.798427866368565,0.806018163849357,0.804526296424383,0.798951843425663,0.807330447697016,0.784804432065192,0.803209669027592,0.789893084197781,0.821347450122807,0.794441115632717,0.773280876408332,0.804482027383247,0.814739213574797,0.78673507680246,0.836653827335815,0.789667183944907,0.813369011640866,0.769088680120832,0.797696084619807,0.796229487685068,0.787735607843106,0.816461597804422,0.802827565655919,0.785029162453523,0.772631199411523,0.797893533380554,0.800881817609728,0.803134652664892,0.799382949887202,0.743220967136429,0.788769202405075,0.802220367410665,0.782433681854522,0.770056690674204,0.824906716011044,0.799767747532198,0.800881817609728,0.803134652664892,0.799382949887202,0.743220967136429,0.788769202405075,0.805625198625831,0.808429670940802,0.726616815714629,0.798971994377564,0.774034313234019,0.839513912761457,0.805009441758211,0.771239751993639,0.797550441218971,0.785782756569755,0.782478135612526,0.804778133276075,0.805965849545728,0.792686974329515,0.782555792016221,0.812487362560614,0.794516620089364,0.796212947758419,0.818121710289696,0.824144606936967,0.783497224175787,0.749288402506009,0.810750485418247,0.800288253688665,0.810258281726623,0.800438803233886,0.803431659619999,0.799893762865374,0.799003614260715,0.792354768941871,0.704387920162918,0.778472950810789,0.816124517854002,0.829865105793424,0.818500591564559,0.803750697283969,0.82016750112606,0.818807650143126,0.804597807686755,0.826849337041676,0.803157727382461,0.804217855903766,0.816870811275794,0.80975952331397,0.82483899560736,0.811271498487296,0.801666034459783,0.80301331908187,0.808570322369975,0.814068831854222,0.720640360418947,0.778176929683223,0.763219493628859,0.799677116370556,0.802343440276854,0.808466119189154,0.792559015283733,0.796430162849386,0.806698056338227,0.796657104740145,0.805397185613409,1.01763745644958,0.8184800015734,0.815581169127516,0.827497642617945,0.802156656696086,0.802113608207254,0.759832684625925,0.793141722346878,0.800095298364071,0.806945875846554,0.793147898441687,0.761937647879483,0.749023130377995,0.805959035249439,0.78977268199438,0.84957180704669,0.79399311105778,0.797560434984278,0.769863575130685,0.78384785776226,0.796495876454396,0.811379800462249,0.802332408368886,0.84583568965582,0.805005636294762,0.7950732523882,0.791332979352849,0.783500441859271,0.806623176917064,0.796665461306411,0.83368066453713,0.791129741355756,0.811175799576139,0.754126950503332,0.799281852663074,0.796346574736448,0.798417850355502,0.795833313422056,0.794925649210015,0.808743070503464,0.777907875000959,0.801729087456047,0.804099414025947,0.800617482184534,0.793931530410716,0.797080901035841,0.797185614641044,0.794143751720626,0.796066879318634,0.795475797869084,0.797323116859297,0.794039894081418,0.795399335039353,0.798320844514589,0.801226157460935,0.805723248793254,0.79922256686058,0.797723107275275,0.789855038798923,0.805428584169885,0.800204435546285,0.803541850792614,0.796789210754746,0.801343649596396,0.798857132614596,0.802647055405713,0.799892612682608,0.796556183242315,0.797971342844481,0.800511187076552,0.796367808075623,0.80275708643626,0.789208018469307,0.808795770328107,0.799582078086321,0.800937019415753,0.796875469666394,0.808344010536176,0.796991084754891,0.794406153977694,0.805873529418898,0.806350879850846,0.794470003464485,0.796874416596772,0.792315669954453,0.806148181293428,0.793604030795464,0.798983354956687,0.797806582897413,0.799220085692214,0.800648390834587,0.800333252002657,0.79889217114893,0.800071294511685,0.797244821797743,0.796947326138789,0.796947556319967,0.803833098133888,0.799008460414717,0.798257936525735,0.799956731931534,0.806940535994623,0.793459963497773,0.799068003780707,0.804976950934369,0.798411116217936,0.795299143617551,0.799727902864716,0.796576739915231,0.79195220791502,0.798593359457015,0.808279102639473,0.804862385982624,0.795512634101365,0.801270909237812,0.797722521812966,0.79657628810086,0.79989712778982,0.796956707757588,0.804183691058463,0.802976309036865,0.79845022926298,0.802303053737091,0.793574441353542,0.802614520005374,0.798762837947494,0.800374796112731,0.795904217173076,0.805633249182657,0.79858176673642,0.798035475149921,0.800736070811099,0.808311762758026,0.805183160380542,0.804582986069685,0.807391372759177,0.802125484701285,0.795554079732401,0.801963206449213,0.797630447727381,0.799172877253079,0.799771065733365,0.803387807631399,0.80018085778898,0.798744618758513,0.801688333833133,0.802612538363393,0.803557849854646,0.792309902910087,0.798803006943926,0.802111021848841,0.794666189130717,0.799970352359416,0.801382740200109,0.808184948816156,0.806157750325645,0.80131617196135,0.796331079203036,0.805151918596209,0.807058707638491,0.794459405859641
22,-0.0561077799740896,-0.0443059591115488,0.0134374618853221,0.080156392860586,0.349929664125474,-0.0620523341593639,0.0412655872266557,-0.112392437756577,0.0454742964442184,0.0341339280725804,-0.0561077799740896,-0.0443059591115488,0.0134374618853221,0.080156392860586,0.435817663273515,-0.0620523341593639,0.0412655872266557,0.0232061353902338,0.0454742964442184,0.0341339280725804,0.0751220198641337,-0.0152753553726456,-0.0336061600562508,-0.142050598227778,-0.243595469467429,0.0820405414011948,-0.0460796802082966,-0.0385226297305058,-0.0918472974399698,-0.0598553590665456,0.0574653554311234,-0.0574103895838631,-0.451736234573304,-0.00197224860658491,-0.0603420381961557,0.0127164705879396,0.338989715075715,-0.794160180529195,-0.0888913854775202,-0.0242449128084445,0.372771575523234,0.0391943840285605,0.0460834211564872,0.0985807433255498,0.323277840102422,0.0827298342959327,-0.106925326480737,0.857115357004258,0.0223492294998772,-0.0872947749154884,0.000741872909883998,0.0984196398837247,-0.0740028374479172,0.285566033786928,0.00109876296883781,0.469336148358065,-0.0499611502756388,0.0686343515367649,0.134734437508638,0.0620846319199345,0.0235806160305558,-0.021676603216649,-0.226735302452927,-0.118338135951845,0.168057642173283,0.283752549493793,-0.00985954585676859,-0.0612416333828532,-0.00869252482447624,0.159018274458327,-0.0463408512468825,-0.00668056206561027,0.0933250318514705,-0.0218672598613888,0.0543872631348806,-0.0290536170052486,-0.0892342297756164,0.0955341802660172,0.464292227691707,0.115205329207406,-0.564544936874175,0.0449645467036437,-0.0131204743256486,0.105315329389214,0.384395348901614,0.683781239139542,-0.0593705915564572,0.102516255291537,-0.0494175035944988,-0.0676473245198774,0.0532014592392148,-0.0021677834537605,0.438581393751681,-0.0723813574893513,0.535811371394704,-0.0533517393421438,0.858010246320704,0.0812074947352593,-0.0520940684338147,-0.067480218396702,-0.187004784949281,0.497466985857859,-0.0555169558939652,0.119635305325944,-0.082182601801863,0.0973087507177507,0.0349792240695847,0.0059599935303544,-0.174656003304288,-0.0471209577768878,0.00165973052451882,0.0286972069034406,0.0956330456149242,-0.0077995902738675,0.00952203161134235,-0.283806954474015,0.00410445909603443,0.0603685325158123,-0.203002897448795,0.101266287801401,0.0256086221001715,-0.0566283017053919,-0.532075490891511,0.0537064439985477,-0.0243217667015419,0.206306540909406,-0.0186242677530796,0.00594632756215497,0.0988142379487612,0.339955525623293,-0.0542689858114472,0.0538770195549547,0.0543324472157381,0.0537064439985477,-0.0243217667015419,0.206306540909406,-0.0186242677530796,0.00594632756215497,-0.0166136640720325,0.0691395179243562,0.0915737888395732,0.606723274659636,0.0277251579199685,0.0533042188613374,0.531350696314924,0.0103543514338052,-0.0291145570604692,0.0108968592221638,-0.0593244065926301,-0.00313749371511677,-0.694698983091439,-0.0202609145592271,0.0261493064019834,0.292182274662216,0.0290847337726739,-0.112802507699226,0.20660042285496,0.176424494837933,0.193374596306836,0.0319083703070122,-0.437676860684982,0.014685932047816,0.134035471435703,0.334709762078901,0.0958913849939227,-0.124506981155967,-0.0964811969513953,0.191805008364814,-0.000454097281328203,-0.0120561652859438,0.0519392036514494,0.00259300065996784,0.0442186531269539,0.104874601842251,0.0333277460123288,0.00359967360096755,-0.482011198784723,0.031426836698072,-0.0447423990754476,0.133158073402523,0.201481882596051,0.502096085203702,0.157272784416896,-0.00205236225500775,-0.0436233846711616,0.00430072564749787,0.13064089707831,0.0889109737613806,0.00220770823284589,0.0599961940718039,0.120636586841077,-0.0825265461823146,0.257914353744489,0.761891372327283,0.36158806033614,-0.447866717711186,-0.000312975034283481,0.241961131677952,-0.0380877522751573,0.00302758297355759,-0.169615571805713,0.129369198536181,0.147513598960929,0.00840888404755441,0.0447514195544955,0.0380409599235472,-0.0140638744928886,-0.673547852802824,0.444955744972395,0.460103705381665,0.00180418084707268,0.0104226825082743,0.0270258289024721,0.0546240416828516,0.0690281811608899,-0.0641726221540527,0.0229270157397993,0.0127754542141385,-0.0137119416614872,-0.0869367401286937,0.0050354752865777,0.0837056518398377,0.0315227541915874,-0.224347055695579,0.0708408140087726,0.0520790804592462,-0.0190768710817276,0.00648017680011463,-0.0130482955458974,0.111718044477656,0.0493075598668336,0.0399781421916152,0.0277971685911361,-0.0492745922845979,-0.317463032254344,0.169613780802147,0.104362776758561,-0.643954627989396,-0.00109371549305221,0.282951818593864,-0.149458439652843,0.0362381735915481,-0.107370921712047,-0.1098659161937,0.0158940736042327,0.569441574743293,0.00362814704262469,-0.301992186904302,0.0285452422549972,0.0267076006678441,0.0212843920261877,0.0120201177920851,0.214812789336963,-0.382130962867379,-0.014039686776064,0.148826484987584,-0.0892535742536212,0.283945506678849,-0.0277283395859327,-0.12117899966299,-0.342414022330964,0.124467091254521,-0.0311192988279871,-0.111925964292877,-0.0500940502799343,0.14588733963029,-0.0158813922298977,0.152354147416939,0.2137368172733,-0.137377908981164,-0.0170894560442645,0.1082995839301,-0.0736381628935145,-0.0907489065362822,0.0819086185197888,-0.0419356182716923,-0.0403726514405141,0.00663023278078172,0.0126823703223084,0.037564932518835,0.146865505446095,-0.0967754733888298,0.0137999817391521,0.0326473562031918,0.279592548891432,-0.377493428921532,-0.276130149492917,0.0746920355423469,0.154255027730368,-0.0689538725807591,-0.0952671381325823,0.0309996829227459,-0.182657011180893,-0.0621223873502495,-0.110453521121108,0.101083332311493,-0.0103860717314057,0.223857764639741,0.0478542914897995,-0.0885979345048671,-0.310174746859373,-0.0379557909802113,0.0354105938928758,-0.151833387290008,0.0922982376998839,-0.0993844017316017,-0.131280517654273,-0.393968755016469,0.0394035757683047,-0.0764913266723891,-0.000792665922001996,-0.0762507468209249,-0.22368442499687,0.0129648470150887,0.0443737950631448,0.0489707217755166,-0.0613516625596625,0.119164923127946,-0.00501531767830678,0.00299789454255181,0.107245694847818,0.139478721162848,-0.0746924282862991,-0.173943683909123,-0.334600952737119,-0.0606029131770915,0.122191271494296,0.105688436882967,-0.0811998098889946,-0.355141525682195,-0.246242656077866,0.150553722796931,0.43155079754502,0.00392692735912173,0.0202191656441521,-0.0185095612082121,0.0484306728602671,0.566082784174312,0.619945108054283,-0.0237892445361724,0.207434192330089,-0.0143862353505915,-0.0291142783630871,0.135111051240779,-0.122974328830373,-0.0149727341648191,0.218740143927582,-0.0279107387424527,-0.167448384463688,-0.0718707693388559,0.0359251975674858,-0.0361653889783169,-0.0345934115583552,-0.0097168816863032,0.0088568685931515,-0.00556903439222893,0.0422187004001734,0.14174746684516,0.0549227641703547,0.124078645934046,0.075315082302044,-0.135530435729288,-0.0758299696875471,0.356079467896265,-1.34674365702977,0.244745325785449,0.0852875477764328,-0.0368855521167348,0.226224256512897,-0.11988624152127,0.075315082302044,-0.135530435729288,-0.0758299696875471,0.356079467896265,-1.08434441467301,0.244745325785449,0.0852875477764328,0.583838648349138,0.226224256512897,-0.11988624152127,0.41767950199234,0.0477353715022574,-0.280227337982846,-0.0160076513343649,0.233556241607353,-0.142146865915797,0.234665928381226,-0.0726591085393269,-0.226796782812001,0.0542665182968704,-0.552841488587746,0.0570693423861155,1.04856436457065,-0.0644188000573019,0.271969911197598,-0.386088023465765,-0.338939214792735,1.6076915871138,-0.113774618475513,0.143101639107198,-1.96626778162592,-0.115893077044525,-0.0524310921285025,0.0681878042193877,-0.943467249385371,-0.166785535029106,-0.0835395954518165,-1.88631133096548,0.00543380212619793,0.0922823249681074,-0.00224330577113172,-0.687597848795228,0.0741138220445889,-0.446597805065113,0.193140580226537,-1.41187223327564,0.117537348327619,-0.438941682838109,-0.162192160697353,-0.271620701329321,0.0693308454829782,-0.0150091231886945,0.191190267303532,0.110548490585231,1.44730334935373,-0.256514986429022,-0.392860599535989,0.192433718870041,0.270051494998175,-0.401123078924123,0.115847695076777,-0.100529367349328,0.197122489120882,-0.102826960901012,-0.154151526819156,-0.150350034755874,1.02481019549943,-0.230238422473721,-0.381799032003178,-0.183362725897237,0.817478061349458,0.32244941170677,0.00475505609939907,0.209299513366197,-2.1582887746386,-1.51736466576609,0.248088589154903,-0.172134933474941,0.036524528504744,0.275976804444855,-0.738513029388832,-0.152013328518729,-0.850394560341904,-0.211142624982838,-0.496275741247538,0.45242868895379,-1.49026784615201,-0.254309837316262,-0.200638501240335,-0.0318202563466988,0.183265594643869,-0.345519149244276,0.072608719432999,0.159847881974924,0.362579832361308,-0.860273458621095,-0.0162238413281195,0.0299113653889889,-1.36628241157484,0.391322742808904,-0.114855352551677,-0.8695788252085,-0.0420479916161523,0.0200999720975038,-0.379901629513703,0.51817493957425,-0.0409013258196966,-0.014477677536211,-0.0885628363405458,-0.0812404920751065,-0.012379346236663,0.0449308333939759,1.18858985449054,-0.0917775543719988,0.135615419893038,-0.442037395797126,0.108728932959547,-0.0142182855485007,0.0140945437433646,-0.560111778796642,0.186541750487975,-0.0644433136979413,0.170627568736784,-0.0917775543719988,0.135615419893038,-0.442037395797126,0.108728932959547,-0.0142182855485007,0.0150629906663731,-0.145133282184617,-0.181896870019627,0.249450624290426,0.0698637046066059,-0.165533779229924,0.390679277349199,-0.109420729381126,0.0547101650342025,0.366298745300637,0.0978722301017925,-0.0274547026545104,0.425660723002046,-0.607580198865493,0.0463392339265519,-1.12633608680716,-0.0291379350094183,-0.0584103419909359,-0.25723665271173,-0.0961177192695844,-0.0848346175322023,0.150299112752778,-0.0405967518069516,0.269950363707154,-0.230890743774538,-0.70276621197047,-0.0441701551227753,-0.271313956979397,-0.00101117638665117,0.165938074937139,0.120564641111774,0.0410916474887563,0.0717014111988196,-0.0219732612167041,0.0349802191046339,-0.273009562421656,0.0779305654271528,-0.0392224002213573,0.160016931829143,-0.169133270503478,-0.165134133657505,-0.354395049618137,-0.175189402920998,-0.265916664591456,-1.13637703225885,-0.0216693752177091,0.0155449232051431,-0.0314238172567865,-0.0937546854197105,-0.12468908188755,-0.146796530102738,0.0439245779448343,0.126250919191649,-0.0522517438693931,-0.135348415996679,0.0326739444399422,-0.676985081319852,-0.907886945001717,0.132851700018805,-0.892069735003268,-0.244154564699685,1.02383521763988e-05,0.59925702959096,-0.23934976745307,-0.0453022045440424,-0.493362366391312,-0.153270699072422,-0.0838396540350782,0.088786801519267,0.778502180801419,-0.341347021229877,-0.478743382556571,0.128765911922692,-0.0804545041837539,0.207149227554838,0.340770607825458,-0.043873743827053,-0.169285753396625,0.0875044766251178,0.715517552672247,0.0188130182384329,-0.0409689914220947,0.0531433819403119,-0.602559989253661,-0.0322040356171117,0.788180756802443,-0.0317145108097403,-0.114089249720526,0.167908255782813,0.0851099925364698,-0.117754212234476,-0.205734419513992,0.200468317857418,0.0141085495541451,0.0804163030970106,-0.135675406606426,-0.0461143460434382,-0.0202803406468756,-0.150862757153942,0.365162087833552,-0.064694929811813,-0.0823220205313694,-0.0465401843386837,0.0393896985234061,0.136963596875992,0.498142296398236,0.0493406886451225,-0.416926300116715,-0.00868491232202622,0.304003322039725,-0.0194169310629571,0.0468501927224274,-0.178019990942096,0.0930167328189606,-0.231746865102128,0.449529483336151,0.100727086266648,-0.251230646060657,-0.225288790841457,-0.334881978037936,0.0155189507168633,0.0917425287420326,0.0433607473257036,-0.0368224625697432,0.275267255403305,0.176399817785388,0.0945824392344546,-0.0456480980317908,-0.0413351617841498,-0.254145580429508,2.63132314085214,-0.080938629889532,-0.22623637617201,0.37635158420287,-0.187434164805481,0.00839088000296625,-0.0947675610638903,0.246629050539747,-0.0144509502493387,0.0478546798932498,0.000963475663951394,-0.1966542934169,-0.0751568991779692,0.294695125523683,0.00445598481344484,0.0334632860063584,-0.292172638166149,0.210562817634641,0.450041450253516,0.0713671892774325,-0.03482969949897,-0.234999419132637,-0.02052524149603,-0.110478858248161,0.0450302576810366,0.0248788418979777,0.757732797830248,0.175175000791776,0.0120223812948019,0.154686484862355,0.129634975936585,0.0140978455286723,0.0986057929571003,-0.0341650267967305,-0.104387513815966,0.236914013396614,-0.356168767628795,-0.207232439518663,0.021223979149171,0.442451154866672,0.510705212822249,-0.0789664509178385,0.00355515069924702,-0.107883854786809,0.00238247734617521,-0.0784596715876195,-0.550948771345847,0.0075989641019888,0.0987098904707464,-0.304534027569232,-0.0140199755709897,0.201800736978333,-0.415094256776115,0.250869868498884,0.0881890498120032,0.193443623913671,0.104042420786696,-0.684113266521898,0.00987644363977055,-0.185480716253547,-0.0440015855117133,0.203277926999554,0.088345554329626,-0.075409554103675,-0.73616301447948,-0.0081071010248969,-0.06708080576477,-0.617757400316295,-0.333023708204314,-0.198522574084675,-0.275248500635722,0.0144940770569954,-0.159240425004344,0.0646817762638554,-0.124479832261637,-0.516228382331686,0.236978963291477,0.225557215684276,-0.174499190409154,0.0653168556193428,0.257424097237518,0.0621074099559337,0.07859014850258,0.0629194362902076,0.229111645068354,-0.342511600093853,0.156502944718882,0.0366507272583306,-0.141518603353143,0.0155329464069149,0.204446954612423,-0.209031544324039,-0.192956221432896,0.283666384251885,0.127458728579863,-0.466270196350304,2.31863685066612,-0.461086270113463,-0.403367962383491,1.79393145863009,-0.602219875687849,0.263224072346533,-0.192956221432896,0.283666384251885,0.127458728579863,-0.466270196350304,1.31231735376422,-0.461086270113463,-0.403367962383491,-0.985387230060895,-0.602219875687849,0.263224072346533,-0.829838632953415,-0.0838594278099901,0.495775101269437,0.241783232731452,-0.0100610060250188,0.178592692891543,-0.344014621944717,0.340850278189104,1.18349194911591,-0.0272347114642545,0.541692057598367,0.128064743691307,-1.59835036881572,0.193900302728702,-0.562013653699308,0.462947320512484,0.0979773034649365,-2.12021003276506,0.191813461244531,-0.27912720412561,3.457473753767,0.0540473412294734,0.0460853833961837,-0.22863120747199,1.86281395314698,0.234761639003663,0.24568631842064,2.65236262408789,-0.0694112403607438,-0.196507618500238,0.0050005605031979,1.11780228009971,0.0449870574325416,0.510548881805565,-0.727725815700534,2.65452899308971,0.100165870233073,0.766576266026392,0.00683026612055362,0.157170069462653,-0.342999876041869,0.217124899043543,0.131226917178867,-0.128273151277325,-3.92347461604589,0.148385406239277,1.02833290940771,-0.17073832280137,-0.409937556234511,0.499413003091525,-0.231381650248099,0.197332558053056,-0.220398665653316,0.216770816864501,-0.201380923700679,0.283003142284891,-1.625964158948,0.267211990168819,0.0873578925313143,0.257708065574477,-0.905511297307421,-0.211776877588195,-0.00888062899633906,-1.16240789462032,3.35290093427548,2.24254398153828,-0.357148013004397,0.000700407813337908,-0.0672482022975591,-0.220283734061612,2.0504069343323,0.234184690778422,1.20532797317328,0.478751953180222,0.396202849623049,-0.817250496028214,2.25579258009496,0.396053893422106,1.10691204471049,0.388139109255369,-0.0972741832344267,0.170213004843039,0.0126878382884781,-0.374536601738174,-0.849651060352454,1.32513125326261,-0.0709871087663843,0.0221874823912786,2.16002611072613,-0.825805724877074,0.1853156502071,2.05307266160272,-0.0608375529673405,-0.0421553595555751,1.58738821183301,-0.589164015484413,0.202778613180768,0.139244385976022,0.347037453293015,-0.095334434090477,0.0303148771178829,-0.0138909976662976,-1.68251010427056,0.169669900033012,-0.31087499921419,0.525275224253022,-0.138565739611578,-0.000995668732400042,-0.119151279807803,0.886670791130904,-0.200000482398409,-0.0125105697526953,-0.537401112414198,0.169669900033012,-0.31087499921419,0.525275224253022,-0.138565739611578,-0.000995668732400042,-0.0634378417259236,0.379093841273287,0.23686149626609,-0.63287224017132,-0.0944721238601496,0.51333797023568,-1.91201844218976,0.141954790047071,-0.0758462349610891,-0.765552647412166,-0.109101650955026,0.040388380724912,0.170106020488982,2.06904827468351,-0.0270564295985229,1.74561667203417,0.0591313982357124,0.115692868663771,0.311196009914833,0.117618249454318,0.0911349666442605,-0.150158254969255,-0.856508339385662,-0.460514832455724,0.383278484937672,1.16422032620068,0.0168082988172329,1.23647083024671,-0.0449265689918433,-0.640561206438263,-0.22909613200961,-0.17391653258712,-0.176799258776607,0.0988339575385781,-0.0609203042075653,0.675792790631682,-0.491677868809519,0.0837563997538251,0.238124500273203,0.259860351977196,0.628287080189842,0.873527252525231,0.0837496992768908,0.0730695837232153,2.10334420483642,0.290634711785696,0.00243353083065855,0.0780437089172694,0.0710212374565887,0.1436022916138,0.32353531903754,-0.0479500622506836,-0.571903946485582,1.53203787859641,-0.00245022136410341,-0.799999699465692,0.425378203545987,1.52618279488919,-0.444707949908076,1.83121117620569,1.19049623033452,-0.00871267730829422,-0.897290976081979,0.333243964879348,-0.0942519968432141,1.52855028441992,0.171959173654632,0.246450347373775,-0.201465848668753,-0.83998805580399,0.389376048928805,0.462391899219971,-0.26408957867977,0.15228120800268,-0.562929777174238,-0.573585473445911,0.0596001558235611,0.184516987323158,-0.149804656230442,-0.521348787820011,-0.0708259959637869,-0.310751305434166,-0.143302521638182,1.07160516074081,0.124659629576761,-2.04575075443547,-0.0690042334426613,0.136800931574081,-0.43063808352494,-0.133491264865798,0.283035901284293,0.33931313018206,-0.204122710114168,-0.00960950334187402,-0.0929943305475949,0.598779336720239,0.569343794446342,-0.306556284285826,0.211943687149103,0.367319180191495,0.10900252393381,-0.112228554070299,0.0234583105729393,-0.0543964393639511,0.240058877924875,-0.754147572432306,0.0222546394268125,0.0277462051589531,0.0294289882992003,-0.39958495922912,-0.0790376482267266,-0.041415758329804,0.271853793173317,-0.117711035286833,0.0601186353112848,-0.349513510310401,0.208992890240211,0.670481688930284,0.682192723703135,0.454112102719317,-0.00635738636719793,-0.164871932532109,0.255323646140429,-0.214392363465674,-0.281029455041217,-0.231005471936233,0.380501696705135,-0.0928005963115269,0.672683860671058,0.266937071714295,-3.00120711787819,0.407456899803801,0.308604105881948,-0.737694601526593,0.398044854420679,0.113984300537436,0.0662529490734803,-0.562748952016457,0.164546494858153,-0.158133421283654,-0.154363294186615,0.151861132423703,-0.617644575872428,-0.377594019234675,-0.111259137656273,-0.129019765190116,0.294122332396143,-0.171239354853075,-0.456200978930944,-0.352328138433526,0.107838552131114,0.76866946345275,0.0575883258748183,0.139718550091411,-0.0830639700046615,-0.0300625537664916,-0.543929173439241,-0.294310550202819,-0.00381828783124085,-0.770258057153231,-0.434888121222715,0.247654772542939,-0.231843692780804,0.54368042377248,-0.00419270351183196,-0.253526561134879,0.565668290278068,0.304999441607801,0.288381904472258,-0.474329434945981,-0.832453771310438,0.0627693231672678,-0.0187828538935385,0.187024198255616,0.447166048985294,-0.13648271429272,1.05089677059304,0.124923689325165,-0.182492662684722,-0.13912394848224,-0.126524848974437,-0.0215914568070231,0.616010329475039,-0.204979014402723,-0.0362373422224579,-0.350714078620043,0.279633626107812,1.02418897984768,0.092559805265281,0.438362538961402,1.48787884321964,-0.00819913446855285,-0.0050420565257366,-0.212933712241643,1.70947257015238,0.0202536396573482,0.147335058055188,1.51399107885542,0.110972441629018,-0.177665491570708,-0.197720893535071,0.0229517709856881,0.0693005449682463,-0.0121817039307019,0.198111926049081,0.625030102576314,-0.48206845970299,-0.209428477003612,0.0470651767434175,0.0305703453606895,-0.357962512234022,0.0941720808948329,-0.121860171516915,-0.0249193942348899,-0.276057552039564,0.271275287552365,-0.243592404991733,-0.191149493534371,0.0366634207378388,-0.13393573512624,-0.46855645224906,0.196639209037474,-11.2543111876983,-9.80183247491339,-11.3670202029937,-11.5911883028662,-12.6376765036153,-11.1599827758889,-12.4329888322653,-12.1419760871956,-9.24574303698888,-10.2854522729037,-11.2543111876983,-9.80183247491339,-11.3670202029937,-11.5911883028662,-11.8205748741493,-11.1599827758889,-12.4329888322653,-10.794626130152,-9.24574303698888,-10.2854522729037,-10.0858748247876,-12.0878147700509,-13.1615975601944,-11.1741070837167,-11.2057900020366,-10.9165108998269,-10.577354990306,-10.3126095669126,-12.3816694276006,-10.9648898673413,-11.9472164187326,-10.7573718583967,-9.32120410907817,-10.4453577135106,-11.6674333972531,-9.36912877665569,-11.9522757687687,-12.5327135605148,-12.4747153487312,-12.7352138820496,-11.5009670179319,-10.605606654046,-10.7443229065262,-11.1004038021327,-12.6451600460481,-10.9760888831538,-10.2521779640163,-12.5413488473051,-12.7141808252934,-10.9026014219058,-10.4722771101734,-10.8897118437596,-12.4114934597656,-10.9131178119827,-12.7884079664732,-9.89718563316706,-12.6743954295728,-12.9213190352492,-11.6716827502471,-10.6784355082082,-11.9714423410098,-10.2070944101853,-10.9954059451017,-11.2122018087083,-10.5636689029553,-11.1382800055973,-10.7181946784861,-13.264176289084,-12.1630737212984,-11.1455063387031,-10.5741418492761,-10.1632633484406,-10.763272158916,-10.4284886767793,-12.1578832872297,-11.0251995093501,-12.4022658762373,-10.5799905820663,-9.72320077054279,-10.0857150607582,-10.5888706674473,-12.6974967598994,-9.32958248723552,-12.608689913594,-12.1760208120821,-10.0883561633416,-10.2779126956414,-9.99029932460792,-10.9381118160828,-9.86458297825081,-12.142391354149,-12.0185588006109,-10.4405596164536,-10.1878964290574,-11.7061050852458,-11.5500068130272,-12.5991423439726,-10.8093389394677,-11.6181423733363,-13.0444575930637,-10.100312540839,-12.3437142647079,-9.58074527584124,-12.7663051256617,-12.4477947784033,-9.8844227372089,-10.4950830718975,-10.4018843790174,-12.0351811465094,-11.4333635335962,-10.7119620076938,-11.4858231003256,-11.5560403756861,-11.1336530901063,-9.43892279509235,-10.2370398367329,-12.1366724103591,-9.35324591596723,-11.5128282904694,-12.5216808389429,-13.1337465456211,-7.95420705218684,-12.0985475233751,-8.34805955230303,-12.7706631770183,-12.855280268764,-5.87329409159457,-7.74264844426129,-10.1191284806801,-8.20719465352074,-7.89263540602273,-6.2187196066745,-12.307942196467,-8.34805955230303,-12.7706631770183,-12.855280268764,-5.87329409159457,-7.74264844426129,-13.1006523272723,-6.37576227387194,-7.99457668664924,-11.8004478059595,-10.0612064376637,-8.45576671453193,-12.8333422645903,-8.42493498277131,-5.64382640530058,-7.65932556474589,-9.49510673646137,-6.51420538382672,-10.708102692923,-11.4095646939937,-9.03113023143718,-11.3972405235358,-8.49885756830422,-8.67448124457958,-7.61114897348618,-10.2298116704063,-11.7290630037423,-8.29539739238715,-9.43402505197515,-11.4728592620483,-11.0873917804593,-12.6700110073617,-12.7416978401681,-11.5831086874362,-8.3897893751406,-11.0608715076455,-7.48957677305744,-7.62525240542024,-7.10859490021105,-6.0496728782948,-9.2790787816476,-10.8731137109783,-10.4237949025743,-6.95863250664652,-10.6905661145735,-7.74521510395649,-11.0573207404011,-11.9770537496939,-7.63959608578544,-11.1204689632296,-9.9448975509288,-9.54278383333724,-9.66732015956124,-9.00205974175801,-9.84588777705445,-8.46676930030939,-5.21712245409835,-8.38361215818069,-9.4546647643563,-12.9973005425479,-12.0869176579234,-11.9663233349659,-12.6214099834639,-10.9322968780096,-12.220614822146,-12.3854811023887,-11.9811914076779,-5.04113957954919,-9.90111858729866,-11.7718964706086,-8.91625258600664,-14.1464894927032,-11.1530579749757,-7.8759014884751,-8.82935141500363,-13.1060868153264,-11.6681012416013,-12.736872023051,-8.30915453821252,-8.51159120186816,-12.2154307475676,-10.0992150645561,-6.40533313333851,-8.05068898762315,-8.07595521390749,-11.0207332844066,-7.99312874830051,-11.5500779509024,-9.71551512035999,-12.8335246350125,-8.2586028678545,-11.3237520893587,-9.4331195921729,-9.75363403671039,-8.07431573752317,-12.0443812997528,-13.0803845553785,-8.26873635428958,-7.87268876096717,-9.72235390584115,-8.20638538289634,-14.7973419544448,-13.6217659606607,-10.2198694656594,-9.40755093675211,-11.1066944699287,-9.86511764632416,-9.38510066946103,-13.6268683793325,-12.9428641970704,-13.4617743716067,-12.2780318144003,-13.576450275191,-11.9050884013305,-12.1119286673961,-12.5343322080522,-13.6752856101862,-12.6188324140893,-13.6087351493592,-12.8341326662637,-12.6340957238277,-13.6235667659183,-14.6584216046721,-13.4962953958215,-11.8817575408757,-12.5052214211723,-13.2089553388533,-12.0323207963675,-12.9094385790253,-14.2363842235765,-14.154964584925,-13.6110366256383,-12.3116584376179,-14.048196621514,-13.0598873380073,-12.8863939655354,-9.07780385362508,-12.6503498778026,-12.6817903982608,-12.0481185281558,-12.2547225210937,-12.7157029113918,-14.4228975815623,-12.7138751504286,-12.2266309646948,-14.3981935498448,-12.9405464391976,-12.8664521685877,-12.8412410960686,-13.2507497227027,-13.0653967620137,-13.293430413049,-13.0236298471967,-13.4931398564161,-13.0276103186988,-12.6253877313238,-12.743577804024,-13.0354732425263,-12.9750820587112,-14.1723845070392,-12.8656206009592,-13.2862359181718,-14.065264876226,-13.1718579425321,-12.0180803486129,-13.1486034927919,-9.21096376283119,-12.4326306991173,-12.6044701318689,-12.6666268388861,-12.4036377261158,-13.645364541469,-13.1803846599261,-13.5001816571936,-12.2253496331074,-13.3766995766229,-12.4710390752763,-15.3041925192093,-13.2481704327989,-13.0077543160962,-12.4118053842025,-12.3598435463424,-13.9345427056728,-14.014238436222,-13.6683245084822,-12.5769488027731,-13.1840134665542,-12.3315388695876,-12.6847357094186,-12.9031161096252,-13.0186797274899,-14.1922773008551,-14.0208178649156,-12.4331813537896,-11.878272131147,-12.9004732307867,-12.4848571411678,-13.3513525272262,-13.0835268202387,-13.3019547040521,-12.6275999785618,-13.3717771238835,-11.965396979083,-12.8855953679472,-13.1360545450072,-13.6481523999064,-12.7415542180517,-14.0559510464472,-13.1698279533922,-12.7186544730667,-12.6926380928173,-13.3640530217892,-12.9910242570217,-12.5568289263991,-13.0169772011496,-12.9674326488812,-14.4709926590909,-13.3410928329091,-13.3478606176942,-13.3506504146837,-14.1181706905219,-15.1027620663836,-12.7385312631685,-13.3422233248104,-13.2381552693964,-12.9890470965774,-13.542902831169,-13.2123244904971,0.78084781771562,0.767182732383287,0.789463807993127,0.805135636030159,0.792552687689393,0.787960667678704,0.79206799832871,0.805025495159307,0.775860803711713,0.799780515383501,0.78084781771562,0.767182732383287,0.789463807993127,0.805135636030159,0.796836564059253,0.787960667678704,0.79206799832871,0.810762447035511,0.775860803711713,0.799780515383501,0.798647587780056,0.799957617625416,0.804599595591017,0.80180589277141,0.804726298737996,0.81568591161784,0.789128967374379,0.803837700643379,0.811361193164903,0.795129274146148,0.79958010183814,0.802960655856029,0.819721582882195,0.784656588196783,0.796362468744542,0.798184884157328,0.804250023417771,0.800186997204704,0.803335071329098,0.796525476737729,0.796462100905112,0.795873432654843,0.800863956245528,0.822855871058004,0.785083350928098,0.779106754156333,0.800562920050018,0.808500291650587,0.797512498042872,0.792564785732815,0.80230161157899,0.800121894865879,0.804842104406022,0.786531830410564,0.801632464491563,0.813399578598209,0.805523444791953,0.806309534670831,0.788780096221106,0.793775853455907,0.802701968334631,0.806571660623798,0.791361690506911,0.795581919165473,0.80359669704664,0.78593703205505,0.802417149315576,0.790118829992199,0.803645396040998,0.808253600012948,0.775017580190175,0.805570127189244,0.822457441221775,0.81993536640784,0.810291772059578,0.803948380225446,0.801258594753019,0.792052912118684,0.811984902687113,0.779333722177753,0.807970212108626,0.804200687118788,0.838534937830061,0.802467873033868,0.802831292606233,0.817326057153196,0.798992720909545,0.788049186835211,0.792877773096489,0.783213494515742,0.790829177590478,0.802963011985231,0.797979677731972,0.793703202028359,0.799786246792613,0.810566784197919,0.810007415505043,0.79818220391606,0.806018163849357,0.804526296424383,0.798951843425664,0.811033346464244,0.784808886481931,0.80374150377478,0.794248758726566,0.816289772116245,0.794441115632717,0.766681094845993,0.804482027383245,0.8147392135748,0.78673507680246,0.830492023325201,0.789667183944907,0.817681426042931,0.769088680120831,0.798785384048214,0.796229487685068,0.789425146076065,0.816461597804422,0.802827565655919,0.785029162453523,0.779830703620986,0.802109049245445,0.799078666699217,0.803134652664892,0.799382949887203,0.743776535716545,0.788769202405075,0.803239279653601,0.782825304370173,0.766626261813498,0.806863049730149,0.79882128748906,0.799078666699217,0.803134652664892,0.799382949887203,0.743776535716545,0.788769202405075,0.805625198625831,0.803008214306491,0.748819480908625,0.79788848872042,0.792201738933784,0.839513912761456,0.799960331881371,0.767835341154256,0.772543492755414,0.78431661300873,0.809305199204863,0.804778133276075,0.808791024805049,0.79314346150694,0.783508292312869,0.81033528042977,0.794516620089364,0.796961890718307,0.808372382524085,0.823362416842193,0.791618265765369,0.779703943221293,0.80975447185986,0.811258600925185,0.819391597221759,0.800137409289775,0.803431659619999,0.801406578308277,0.801172623057486,0.797113249902913,0.704387920162918,0.778472950810789,0.816124517854002,0.829865105793424,0.818500591564559,0.803805162033563,0.821114754276714,0.818807650143126,0.806662806113363,0.826849337041676,0.803157727382461,0.804217855903766,0.819356066234599,0.81279858313558,0.849301688543528,0.811516556527809,0.801666034459783,0.80301331908187,0.808570322369975,0.819095823553189,0.783129617983654,0.791455989293019,0.774971407609174,0.799677116370556,0.802343440276854,0.808466119189154,0.792408441287434,0.795989321014458,0.807755095802082,0.797146654513191,0.805397185613409,1.01763745644958,0.818480001573399,0.804513845178081,0.806865114313876,0.802267665929694,0.802113608207255,0.762436427367887,0.793141722346878,0.801812066456815,0.803996214319808,0.793038873676287,0.761937647879478,0.749023130377995,0.805959035249439,0.78977268199438,0.79669323282153,0.790083552033337,0.797560434984278,0.787822213801311,0.78384785776226,0.796495876454396,0.811379800462249,0.802332408368886,0.838678651421769,0.805005636294762,0.791919179538323,0.790842392572382,0.782339009792105,0.806180480850613,0.796665461306411,0.832475266382281,0.782837825634863,0.813372371059083,0.754126950503332,0.799281852663074,0.796346574736448,0.798417850355502,0.795833313422056,0.795599654078666,0.808743070503464,0.802314530145145,0.801729087456047,0.804099414025947,0.800617482184534,0.793931530410716,0.797080901035841,0.797185614641044,0.794143751720626,0.796066879318634,0.795475797869084,0.797323116859297,0.794039894081418,0.795399335039353,0.798320844514589,0.801226157460935,0.805723248793254,0.799222566860579,0.797723107275275,0.790033072601932,0.805428584169885,0.800204435546285,0.803541850792614,0.796789210754746,0.801343649596396,0.798857132614596,0.802647055405713,0.799892612682608,0.796355954963723,0.797971342844481,0.805296447728363,0.796367808075623,0.802492677831543,0.789208018469307,0.808643168381224,0.799582078086321,0.800937019415753,0.796875469666394,0.808344010536176,0.796991084754891,0.794406153977694,0.805873529418898,0.806350879850846,0.794574028457038,0.796764241669329,0.792315669954453,0.806012748576872,0.79609523909838,0.799151242792477,0.797806582897413,0.799220085692214,0.800181028365472,0.800333252002657,0.79889217114893,0.800071294511685,0.797244821797743,0.797397106356413,0.796947556319967,0.803833098133888,0.799008460414717,0.794948697433858,0.799956731931534,0.805653913761857,0.793459963497773,0.799068003780707,0.804976950934369,0.798411116217936,0.795299143617551,0.799727902864716,0.794957703255734,0.79195220791502,0.798593359457015,0.808279102639473,0.804862385982624,0.795512634101365,0.801270909237812,0.797722521812966,0.79614741385062,0.800246039213636,0.796956707757588,0.804183691058463,0.802976309036865,0.79845022926298,0.802373922091328,0.793574441353542,0.802674443272563,0.798762837947494,0.800374796112731,0.795904217173076,0.805633249182657,0.79858176673642,0.798035475149921,0.800736070811099,0.808311762758027,0.805183160380542,0.804582986069685,0.807391372759177,0.802125484701285,0.795554079732401,0.801963206449213,0.796948026814034,0.799172877253079,0.799771065733365,0.803387807631399,0.80018085778898,0.798744618758513,0.802253638658457,0.802612538363393,0.803557849854646,0.7924343462755,0.798803006943926,0.802111021848841,0.794666189130717,0.799970352359416,0.801382740200109,0.804987582145717,0.806157750325645,0.80131617196135,0.796331079203036,0.805151918596209,0.807058707638491,0.794459405859641
23,-0.021513071221018,-0.0999762756823322,-0.031641468968341,0.276559674524686,-0.459611382472869,0.0760014383987521,0.0399191732027758,0.148776283337983,0.134434026941045,-0.0320851871183301,-0.021513071221018,-0.0999762756823322,-0.031641468968341,0.276559674524686,-0.331929513804314,0.0760014383987521,0.0399191732027758,0.336936698924482,0.134434026941045,-0.0320851871183301,0.261173074444306,0.011774104137373,-0.177538816895326,-0.0938607346529569,-0.0189573539737111,-0.0244826702370667,0.103642326911125,-0.0475450988526177,-0.0754025938922512,-0.0133967876180747,-0.308494866875443,0.024195822175062,0.239286301300976,-0.0224846453783213,0.07763293191029,-0.235884534271842,0.0142486860994105,0.340579759533697,-0.142000646768458,0.0470086330910659,-0.762378564456694,-0.0457859726097354,-0.00342587683798224,0.107691197739979,-0.22279300424917,-0.0307451173629821,-0.105819374681797,-0.429234804166209,0.00668136498159309,-0.0255429272355714,0.000993447364877122,-0.308386806632978,0.00724343376723945,-0.0504344443141633,0.0431669623222853,-0.355267501010855,0.0722985397761275,-0.188291206332776,-0.0269274212030398,-0.136375451262928,0.0288026425963581,0.0124692186354958,-0.01282084525252,-0.0279162733963177,0.708885682695187,0.0352338268184596,-0.162952940504533,0.0775264593484511,0.139830012564993,-0.116131467242216,0.0146356796177881,-0.0474878461394089,0.197334377604923,-0.0683040790916491,-0.101441466712961,-0.10127442229592,0.499948537264825,-0.0657944702275534,0.0759874886565413,-0.0126295155485103,0.0574088868296782,0.265737681186105,-0.0107761996849894,0.0732413667007873,-0.917345159306978,-0.325798322396577,0.106690649472415,-0.0473138731591312,-0.0167704018070314,0.133733756182175,-0.250550359815279,-0.0822220401267007,-0.146202760874449,-0.162104112958651,0.0961695852588818,0.192605138473685,-0.166226078262425,-0.0757696023839279,-0.0368218306273724,-0.0267367808340749,-0.00894328337470898,0.142164516645519,0.0163121865291823,0.176899877699175,0.106699533788602,-0.405414374873897,0.00262023419678624,0.040718321812722,-0.908084696170992,0.142724296910843,-0.0598825003438905,-0.373064200687113,0.0306128018653357,-0.00430805732634492,-0.0509345705227318,0.105406438607415,-0.000193407650716508,0.0496957242057091,-0.179209324269728,-0.00768853503906703,0.00719517239004204,-0.0100987417465233,0.271988703225099,-0.00749488792205821,0.0324479569217169,-0.11078341465732,0.0504807307812658,-0.0076579602568179,0.0798624993110608,-0.0460913310804019,0.067882659513014,-0.00898673822473944,0.0985115738863472,-0.00749488792205821,0.0324479569217169,-0.11078341465732,0.0504807307812658,-0.0076579602568179,-0.00334804905488546,-0.00689788242857398,-0.0453215886019905,0.588393288539534,0.0630619877877723,-0.0164645726724777,0.441404391820938,-0.0611463984099117,0.013475072799312,0.177196336541299,0.0164618891060145,-0.0232560082696612,-0.183162473988067,-0.186656701157685,0.0555087204485036,-0.40393740076735,0.00145983030999404,-0.126245739499018,0.00568210795509531,0.0896742970535966,0.0918623652236346,0.117034580873349,-0.517297803540988,0.166097692354233,-0.0252529927002148,-0.111241070158325,0.0378346589246445,-0.129900928598278,-0.0750332689180636,0.186377867065409,0.0565906409977592,-0.00291591862844892,0.0738371126421198,-0.00539369633333415,0.0546276396291562,-0.0313304094312227,0.012189328951223,-0.0153527033734888,-0.218664037723901,-0.0782178754434051,-0.0796439467280371,-0.038282599248524,0.0395198934233877,0.209153038951518,-0.471850622257935,0.0221742323782531,-0.016979657667756,-0.0188059515190893,0.0451353943438852,-0.00889860337995875,-0.074907289779072,0.0785845341424004,0.105461864944431,0.130663263432678,0.0957213776686713,0.514587973482523,-0.17993380346551,-0.855877483166699,0.0347071760293768,-0.243518081216113,-0.0503301708036752,0.00436354743152575,0.200008601661465,-0.0344248143056046,0.0648795452524883,-0.16276956652251,-0.0621871064248582,0.00501541849076084,0.0388469176651078,-0.0337587377561312,0.144924594942741,0.0545597754945061,0.0549804935684168,-0.0271881303054538,0.105349155011451,0.223180178631829,0.0341742269382948,-0.163157999153469,0.0670856100457457,0.507736275003665,-0.00721561972763821,-0.154454548483415,0.0336869038905696,-0.25926839919174,0.0188895192507782,0.153698165839378,0.0307798159367407,-0.022900292213525,0.0527333895506987,0.0619415580579533,-0.0615245019082597,-0.0330824028849688,0.172078945409047,0.0335081226118535,0.0694920193797974,-0.0659681574567006,-0.198199457447068,0.0797699623312321,-0.00658113749284177,-0.175839772770326,-0.0342928928860284,0.13426054883292,-0.161215632475727,0.0536857143399249,0.0588366998063467,0.195010483670534,0.0455702899641549,0.125184136090009,-0.000449204420812551,-0.0592198793339108,0.00285516764815373,0.0496669237513883,-0.0925458900251764,0.0677157077483657,-0.00537573732897977,-0.000996694799791648,0.0907431373791475,0.0176589100959877,-0.150123123962764,0.026476594762747,-0.00331295312180459,-0.0512469138279405,-0.209536421181005,0.0363418538331529,0.152325663349607,0.013246642090613,0.0832491448874894,0.0630847892729544,0.0595048575539094,-0.0511198356180276,1.82785577676056,-0.118375204408683,-0.141817818880627,0.282325692656952,-0.147574781370641,-0.0472456280025545,-0.0077165301102265,0.0727130129655214,-0.0196652167698732,0.0276540561274473,-0.0208776801316958,-0.110699986183992,-0.0414824640059558,0.109162499441297,-0.00734464497616096,0.0421065898139504,0.0279907086447901,-0.157945194884467,0.0803985088699874,0.0602657404803798,0.10658267113963,-0.127919038355435,-0.0825511452432715,-0.0473401392653527,-0.122154410825564,-0.0324955789892416,0.433168405472492,0.177442101911942,0.00394900527561346,0.180264909833032,0.0707724131875496,-0.0147739614543318,-0.198108262247128,0.0331044742475577,-0.0598792961750815,0.0275919323036252,-0.121128098520958,-0.208357591328291,-0.0398147057347263,-0.0341799559828281,0.307452435037088,-0.1123103977304,-0.00686998817114718,-0.110573837863261,-0.111930490097723,-0.0739325918133366,-0.239048382647645,0.0637923298710235,-0.00210492854587013,-0.167276750812078,-0.0373177137195818,0.163840378662837,-0.162988218275817,0.285105065664981,0.00260992513265559,-0.0410964830998609,-0.143667340502878,-0.43745777510812,0.128826596241363,0.010196565563338,0.126651918771786,-0.122608016764961,-0.136936133722882,0.0341704239528863,0.0151796883970265,-0.00740381294195027,-0.010278399690525,-0.285983754202692,-0.209817447442507,0.270702532003661,0.245426570309961,-0.00951063576314805,0.0575892919606185,0.0334834737692033,-0.0924228996377335,-0.201645531367072,0.0287228470073488,0.14324101712441,0.0407165336448271,0.0432035576241711,0.0189483125073565,-0.00245114775532195,0.0762099008752861,0.00934552343080544,0.111076345613484,-0.248916551143188,0.103009865925073,0.00247958311261473,-0.0751131155006016,0.097830352658349,0.139199951956656,-0.0478754438629041,-0.122177743763302,0.141625996237699,0.0613932438795486,-0.114418864953553,1.02501845065372,-0.226490228134815,-0.29792773009268,1.66560209584463,-0.370212448456199,0.150671597997918,-0.122177743763302,0.141625996237699,0.0613932438795486,-0.114418864953553,0.313763046632805,-0.226490228134815,-0.29792773009268,-0.402539020677838,-0.370212448456199,0.150671597997918,-0.409117674183519,-0.0397511086737035,0.210480979672209,0.211058217302473,0.176272963170689,0.0445792428122489,-0.115350988022525,0.250119364422138,0.904610293440613,0.0186261771351913,0.0197514558508795,0.169490175642578,-0.62862805591744,0.131816043665233,-0.300219336143434,0.102770444323484,-0.184011472036346,-0.645108629017536,0.0672918131769376,-0.143919940500291,1.56158976023148,-0.0473127956521474,0.00687355020214123,-0.146401177697102,0.956772701772409,0.0886163886365055,0.152869019228831,0.901851972597216,-0.0677829598169588,-0.11986092904472,-0.00321008338706698,0.450132220166618,0.110339102561398,0.121413591112296,-0.520711597407717,1.29625332304447,0.205409473214244,0.347571820668876,-0.11878831448151,-0.0972242599493648,-0.270118515602429,0.194063241796401,0.269157548871255,-0.0428430285851182,-2.39889503988677,-0.0627263090365821,0.616669420235083,0.0129986042889013,-0.138818879336454,0.12091025278059,-0.120388439375518,0.0889195674989209,-0.0311166551428922,0.107328274664557,-0.320002908082288,0.12399113510348,-0.632803485728493,0.0466404803154353,-0.208589515074313,0.0896399137083766,-0.175861305570332,0.093416431879465,-0.0144784429087866,-0.908727679284084,1.27150118928647,0.824193344908088,-0.123298241391003,-0.139870122821684,-0.036690255315987,0.035058071967078,1.29242170547542,0.0940295015915101,0.41393882102269,0.262229706659386,-0.0259691420612415,-0.371497558142531,0.886050772495285,0.158611984626185,0.872500992418841,0.335189125480733,0.0618618173444278,-0.0978473880404467,0.0747286914041837,-0.201176447317271,-0.483537697057763,0.501093605692429,-0.0735934628124383,0.0439433718311138,0.797332548608591,-0.442349133383811,0.0636844627854177,1.17682248721237,-0.0824720117599524,-0.0233251178684532,1.17295067588594,-0.112557125467379,0.162279833398712,0.122956800454505,0.226779341112594,-0.144762838446393,0.0191764543825273,0.0201293913669786,-0.574650600845758,0.0840079116829563,-0.176319780584749,0.119284629595906,-0.0312573572925339,-0.00734425870644943,-0.0968800297122801,0.377325157050307,-0.028581910896937,-0.0659454023717901,-0.344322321949871,0.0840079116829563,-0.176319780584749,0.119284629595906,-0.0312573572925339,-0.00734425870644943,-0.0546234515058665,0.2415261008665,0.0662738906617846,-0.317569689904387,-0.0290388140727698,0.353997184534398,-1.41168125243992,0.0320581389944662,-0.0208546950856174,-0.400959397547833,-0.0278992259196303,0.0149908023937997,0.472180277175521,1.41895489046119,0.00988712285673231,0.679636488757429,0.0278140788054039,0.0552367305658361,0.0788396757418849,0.0444583308825396,0.0259198423340961,-0.00930638420918561,-0.884634145047295,-0.191338609174648,0.175388515213044,0.5065620665964,-0.0103039305153628,0.925440859016948,-0.0478932337014454,-0.445932235954214,-0.118146184474485,-0.13694714619572,-0.104249933355769,0.071591778631837,-0.0136709845851762,0.41655557968175,-0.396932162876349,0.042830561648523,0.331496792052831,0.105298521939438,0.451000199561768,0.515925494648409,-0.0669845159566365,-0.116228826178361,0.986259211226765,0.24775193947179,0.0209670134277779,0.0450859483778928,-0.00953130112032273,0.0412269280159044,0.183907152886905,-0.00844397615109906,-0.417823975288947,1.39275488473537,-0.106830515484644,-0.6582770378234,-0.164411856528456,0.581347275785711,-0.304480607599,0.951434220915068,0.913033928415189,-0.00964189882916906,-0.324957992481964,0.114007436163029,-0.124569369613757,1.00559625448823,0.0201583917715149,0.153502875088118,-0.114241122437856,-0.160557171218858,0.106455713444589,0.0571268582734522,-0.130938662544888,0.081883181452237,-0.355272189185304,-0.228068399190753,0.0147417774843002,0.0195564646447071,-0.0627798345725161,0.15308088438372,-0.0450055660136021,-0.33893628221538,-0.0797710695487546,0.485762270652189,0.095474384591508,-1.25772854113709,-0.0814857787663398,0.0392226210729879,-0.254948610948359,-0.0542206553034006,0.15402799982102,0.143046233057215,-0.0177258932173702,0.0137211613301959,-0.00958667292172623,0.441217502558961,0.473518528105281,-0.283347459500119,0.0820471972340619,0.610871327741471,0.0423181922927833,-0.143617074958614,-0.0355887443022891,-0.014051152099611,0.347796757304758,-0.27904805748511,0.0665277020316569,-0.294454449047702,0.02489041494886,-0.130398489295576,-0.0959593066053235,0.0105839169342524,0.0991294213929012,-0.0283574929402964,-0.122767517853559,0.0343762651074558,0.287183422125729,0.423208840209944,0.440784300785485,0.164210718843859,-0.0010981224210259,-0.0810850061733763,0.24314600753615,-0.225885203548687,-0.02728952865255,-0.0619118665305602,0.441581250547476,-0.120010811012152,0.605131418111462,0.0356516712846518,-0.467987477434736,0.30214631948062,0.0848070217469057,-0.349056187327952,0.193358536886595,0.112546887844802,-0.01920472287303,-0.307660856860012,0.133332461224644,-0.104910023277698,-0.14815444417715,-0.0340803755174037,-0.63036346573053,-0.101439691523439,-0.0946337194916736,-0.0896157126332844,0.0483122830353171,-0.00349336445176978,-0.0506214544215929,-0.268935915725698,0.0775577714107042,0.504337819353421,0.0206936504593173,0.0336177724549943,-0.0483499988044398,-0.00260713252809452,0.150872980174858,-0.113627014027416,0.0156185605780342,-0.562633094111051,-0.284464374088955,0.230814643506621,-0.171548225066701,0.485422758265302,-0.0992965041578772,-0.0514543225533657,0.235089875389378,0.0920976216602986,0.274249989183298,-0.0836699720148724,-0.31881132755764,-0.0275112380548701,-0.0149280542459748,0.0655505685220897,0.396102867481717,-0.202848808865102,0.511542034615547,0.123772187641893,-0.0922075820826047,-0.403881631702838,-0.127707723252809,0.159731740567479,0.227448216732189,0.0449042304644871,0.0284660784716791,-0.179814755920925,0.316095692246081,0.342243937390125,0.107689441306647,0.264214915427375,1.36502870468109,0.142360031763482,0.0539734779751906,-0.246517433678933,0.994981519808347,0.0170191088596507,0.072322677308727,0.883498675467239,-0.190966592240471,-0.287725365264655,-0.366845380721485,0.0343131515739144,-0.0487037108184872,0.0468731494609729,0.0761421460046718,0.141490858497027,-0.251454181306471,0.00928132032609448,-0.0855155137652578,0.0803849596320919,-0.132700023388364,0.132861001375631,-0.0506050701992686,0.0354922099272938,-0.0559099835798371,-0.0521081472293742,-0.0837833095900518,-0.139991328690988,-0.0822737250717585,-0.101416859610895,-0.25853349113279,0.0198814113143865,0.295882118994554,0.151328465691394,0.0189592686115202,-0.0740210978321602,-1.81530709482165,0.338584048386446,0.492154084631111,-3.00247642557846,1.21756122691652,-0.181061156021066,0.295882118994554,0.151328465691394,0.0189592686115202,-0.0740210978321602,0.0371386210008254,0.338584048386446,0.492154084631111,0.0379896692324267,1.21756122691652,-0.181061156021066,0.719530352821804,0.00170127236919412,-0.217273394688025,0.0363387286052654,-0.194207044945326,-0.348593217836235,0.138095375926795,-0.621214557963075,-2.47746563964949,0.0689111047978509,0.186959007123575,-0.32127888945046,0.895338918078893,-0.279139234290139,0.43728102453078,0.568259443594454,-0.0375004721520237,0.726463795050188,0.0576137284135885,0.301968160202924,-1.90011316528211,0.199555750883447,-0.0181340574352832,0.107840945527972,-2.01822276908843,-0.0989979772337324,0.19759392600317,-1.1929820974227,0.104435771900152,0.608982305215398,0.00476864461446736,-0.416210108499334,-0.233878520958485,0.00788143811522964,0.570887130116421,-2.57534808507044,-0.261952974558475,-0.60845698234704,0.256169353048057,0.382568659016681,0.315929682208019,-0.195448845995387,-0.47944730731772,0.368175855825491,3.67501269532203,0.0227730717750161,-1.33755779173691,-0.0608257256517103,0.0229294077460866,0.552649695823612,0.0408324468576579,-0.0328885966205536,-0.0385040465544615,0.312753211382046,0.980676102348428,0.0424065381870293,-0.0427106581557132,0.00744997762178444,0.323340468281019,-0.156649321426051,0.316366703872002,-0.492497846896414,-0.0914950063273888,3.32381248397057,-1.0627499867777,-1.30076035737304,-0.017653509962831,0.313970862297844,0.313971508783226,0.0282051174807256,-2.04922423736435,0.430745195151287,-0.455546859496072,-0.00707661600627479,0.310136640131215,0.468630707903561,-1.51514145231465,-0.118889609734634,-1.16140542310212,-0.843071623927679,-0.0752983490993228,0.0638298716119842,0.00334898584404039,-0.184516837705091,0.478732243736116,-0.277357032857465,0.199017312722184,-0.479877171998492,-0.727168803666047,0.916966414096526,0.229283497579562,-1.71350784008589,-0.517852261925097,0.130076874553659,-2.03192535989593,-0.0763963632391856,-0.293550049032546,-0.404898400055949,-0.256082262366499,-0.0383599223055138,-0.00461051112565369,0.131345870816578,0.756298986667275,0.0132512662442693,0.817581997080916,0.888523042314768,0.00962715086624219,0.00993129801301655,-0.0824379784119588,0.0395659449005309,-0.0238757303282618,0.186371166319329,0.154972670794375,0.0132512662442693,0.817581997080916,0.888523042314768,0.00962715086624219,0.00993129801301655,-0.111398615332875,-0.413704591965781,-0.00529836297648555,0.174430773243795,0.0466041500837221,-0.604428859169672,1.70199585120957,-0.0422674877223028,0.0460065149564357,0.688621201482645,0.0328346332553134,0.011937772797399,-0.658532944129152,-2.41260925308915,-0.0211549822996884,-0.814771981877756,-0.0702521625944963,0.0258247247389754,-0.0844084100162941,-0.215064516970229,0.250644118465253,0.0324032226022897,2.92723949483872,0.263116499634034,-0.640570967888927,-0.537575337010334,0.183765412420169,-1.49924988047663,0.00405447604455861,0.685732235301734,0.278420801259474,0.378383698346139,0.0862974584823243,-0.109411385774689,0.021430144428664,-0.714633754831631,0.557277968823625,-0.0850793265575407,-0.550180407106565,-0.0943721621461016,-0.912492581143333,-1.83582429901841,0.223429248039066,0.333464911492153,-1.45591848630676,-0.519221019339082,0.054353848631046,-0.0191070720651248,-0.101385120369333,-0.0496095838825965,0.123990469160204,-0.0251619466664586,0.693106799877847,-1.9640289257732,0.297106388180692,0.121331130845396,0.799815495919206,-0.0118490172489182,0.571906461451022,-1.43805155245897,-2.22798865373931,0.0166306236453473,0.682728240201746,-0.362538111951177,0.257669766465166,-1.213220569418,-0.0734597738972462,-0.336534154513597,0.276887444868889,0.408939936397965,-0.608386788163384,0.737020591573978,0.276360483467538,-0.137906043472573,0.986841357286748,0.145850588701706,-0.0108638791989007,0.150292233138504,0.0913477856317634,-1.04853642147045,-0.000126705145734029,1.68678751888841,0.268218902589529,-0.195823999434173,-0.311331272247231,3.22027544975751,0.125792521656775,-0.0261702212623443,0.521010056838608,-0.00189747686991973,-0.53707453009055,-0.264634232259845,0.238703133245942,-0.112853958906991,0.00268547622188953,-0.786659006033745,-0.53002985778102,0.604535605597167,-0.083551138747146,-0.571074274341942,-0.0696191058646055,0.182629408589937,-0.266499580797616,0.0514959431825227,-1.04865046421361,0.657584596144677,-0.263283653861778,0.215001580180804,-0.0579649829978776,0.753818713341637,0.186046251313055,-0.605454161644892,-0.185356855294562,-0.188073941695139,0.175914603456711,-0.387522928955776,-0.582545220146618,-0.74999668573106,-0.578313719630749,-0.471306033527118,0.0509655085294281,0.221660225144457,-0.179257448938831,0.0128092115429448,-0.0581037246557511,0.249021359310051,-0.86644740004102,0.0353753765094119,-0.945066454526383,-0.127410749899984,-1.91384267655596,-0.38518435118317,0.0969706366328835,0.384265118011747,-0.0883974848122078,-0.403308108581486,0.0987326493367399,0.321455799835136,-0.139691540544204,0.183530190069228,0.329420369328256,-0.239556663652452,1.11718831707062,0.0779206969169546,0.128659218002369,0.0519700285391462,0.112174563019817,0.120969642072071,-0.13829153889348,0.235367072668397,-0.390562298066627,-0.74339358761624,0.0390841156086522,-0.296321850971436,0.258725020493576,-0.0756333314356798,-0.721820854952908,0.0128942532539624,-0.493269854977977,0.772430790802007,2.62275191023871,-0.173283724067474,0.144232703529983,-0.61888730542616,0.21337252904261,-0.0719428413385511,-0.278608022967523,-0.0433420566585837,-0.297587098334171,0.0245790917323202,0.0646457405767816,-0.248139705931954,0.0149040324112623,-0.0745152235413331,-0.421657284905019,0.597769820214214,-1.05337060541749,-0.22355423094773,-0.0340642838661511,0.883062502989457,0.550634803125999,-0.484955185430243,0.124740388339236,-1.02543446518845,-0.243532089057697,0.387240272681925,-0.369429387771461,-0.355032940665029,0.0531729602749138,-0.344691334595975,-2.35178665418358,0.350901263361466,0.445684040233771,0.486920517833388,-1.7615467096738,0.0135060313439335,-0.0631433272287169,-0.937372410057486,0.661446395096307,0.320277301706972,0.652648454371995,-0.0382450574347856,-0.0847380559892753,-0.0842869816620768,-0.0341613602661278,-0.138350408985505,0.941923721284591,-0.207645899758939,0.294708896557586,-0.388304667049899,0.971075981269333,-0.449423714446726,-0.111568276691406,0.0179364296167206,-0.0857322236557545,0.436210094721757,0.319181922592055,0.480484756115563,0.135579762169876,0.0650204804735149,0.373404876098762,0.143831754359633,-11.3844991949312,-9.80183247491339,-11.3670202029937,-11.5911883028662,-12.7830361884865,-11.1599827758889,-12.4329888322653,-12.6094187339864,-9.31961002220457,-10.2854522729037,-11.3844991949312,-9.80183247491339,-11.3670202029937,-11.5911883028662,-12.0610819484748,-11.1599827758889,-12.4329888322653,-11.3696677279775,-9.31961002220457,-10.2854522729037,-10.551928093424,-12.0878147700509,-13.1615975601944,-12.7433458791034,-11.6677042650808,-10.9165108998269,-10.577354990306,-10.8467695961028,-12.3816694276006,-10.9648898673413,-11.9472164187326,-10.7573718583967,-10.4232904780261,-10.4453577135106,-11.6674333972531,-9.54826747770654,-11.9522757687687,-12.6405851345926,-12.5931255949554,-12.7352138820496,-12.3276575228905,-10.605606654046,-10.7443229065262,-11.1004038021327,-12.6960335979722,-10.9760888831538,-11.0174769724468,-12.7546570306397,-12.7141808252934,-10.9026014219058,-10.4722771101734,-11.0888128239979,-12.4114934597656,-11.2476766647706,-12.7884079664732,-10.2333780758868,-12.7902706166592,-12.9213190352492,-11.7305554628453,-10.8053253790785,-12.0510919920958,-10.6005114066008,-10.9954059451017,-11.2131058332672,-11.6556514953089,-11.1435770940284,-10.7392436263092,-13.264176289084,-12.1630737212984,-11.2461620975297,-10.5741418492761,-10.1767466829097,-10.8372871955428,-10.4284886767793,-12.4722305329841,-11.0251995093501,-12.4022658762373,-11.2042036259506,-10.7128443812203,-10.0857150607582,-10.8287663737392,-12.6974967598994,-9.32958248723552,-12.608689913594,-12.7927109739592,-10.98888394369,-10.4049805695649,-10.0530995636826,-10.9381118160828,-9.86458297825081,-12.2266520325857,-12.0185588006109,-10.4748570758948,-10.470952428019,-12.0176060091839,-11.5500068130272,-12.5995581624568,-10.8093389394677,-11.6798986831991,-13.0444575930637,-10.100312540839,-12.3482431772577,-9.58074527584124,-12.7858487764727,-12.6996773005137,-11.1033654761453,-10.4950830718975,-10.7582688797079,-12.594144947212,-11.4488627678814,-10.7135748457892,-11.5853838902274,-11.5560403756861,-11.1336530901063,-10.0897262039841,-10.5706668325426,-12.1366724103591,-9.40292557842914,-11.5128282904694,-12.6000805922436,-13.1337465456211,-7.95420705218684,-12.0985475233751,-8.34805955230303,-12.9351733806857,-12.855280268764,-5.90922527183386,-7.74264844426129,-10.1191284806801,-8.73762178209054,-7.99501201590879,-6.22745980927649,-12.307942196467,-8.34805955230303,-12.9351733806857,-12.855280268764,-5.90922527183386,-7.74264844426129,-13.1006523272723,-6.50695028482602,-8.00220780250836,-11.8124703852353,-10.0612064376637,-8.90798884657534,-13.6732176633867,-8.42493498277131,-5.73576026570333,-8.1798987056106,-9.49510673646137,-6.51420538382672,-11.1727964668031,-11.4274113093234,-9.08959733485333,-11.6975619720541,-8.49885756830422,-8.85591698297526,-8.1712366373055,-10.2306192964183,-11.8972712918007,-8.29937626589469,-10.4578657934647,-11.4793398530173,-11.087722188958,-12.7656890577377,-12.7416978401681,-11.8467877943207,-9.10796713605166,-11.0608715076455,-7.50853549068792,-7.62525240542024,-7.11081523419895,-6.23183414011169,-9.29420224116301,-11.102762585963,-10.4568921191332,-6.95863250664652,-11.0524349428062,-7.82391447823764,-11.0775761302208,-12.1547540760159,-8.45305244020352,-11.5035369054148,-10.1570524121094,-9.86570780624834,-9.87426912072703,-9.00205974175801,-9.84588777705445,-8.71072562844823,-5.53396624687704,-8.72903287197293,-10.3169062751278,-13.3821090038658,-12.1178869504205,-11.9666219327048,-12.6915377674116,-11.2135418537721,-12.220614822146,-12.481415548499,-12.0785272231044,-5.04113957954919,-10.124762385258,-11.7718964706086,-9.13311508642392,-14.1464894927032,-11.3178387819182,-7.91749900942108,-9.00540801381691,-13.1129266579342,-11.6681012416013,-12.736872023051,-9.23517272249659,-8.51159120186816,-12.5660450453612,-10.1503624075722,-6.82229504885452,-8.05879834397874,-8.07595521390749,-11.2447607561991,-7.99312874830051,-11.5570298320469,-9.73169226461705,-12.8335246350125,-8.2586028678545,-11.5022872748141,-9.43900062567812,-9.75363403671039,-8.07431573752317,-12.0443812997528,-13.0803845553785,-8.64396060776307,-8.26132267293522,-9.72237020855676,-8.20638538289634,-14.7973419544448,-13.6554531783308,-10.2976019669607,-9.40755093675211,-11.1501234037386,-9.86511764632416,-10.0776669975407,-13.6268683793325,-12.9428641970704,-13.4617743716067,-12.2780318144003,-13.7046004217687,-11.926268733702,-12.1119286673961,-12.5343322080522,-13.6752856101862,-12.6188324140893,-13.6087351493592,-12.8341326662637,-12.6340957238277,-13.6235667659183,-15.7050614781022,-13.4962953958215,-11.8817575408757,-12.5052214211723,-13.2089553388533,-12.0323207963675,-12.9100519172152,-14.2363842235765,-14.154964584925,-14.0653520535654,-12.8097034266897,-14.048196621514,-13.0598873380073,-13.0433723422437,-11.2728786588236,-12.6503498778026,-12.6817903982608,-12.0481185281558,-12.2570014287994,-12.7157029113918,-14.4228975815623,-12.8771214909238,-12.2266309646948,-14.3981935498448,-12.9414550123296,-12.8664521685877,-13.1010865034097,-13.2507497227027,-13.0653967620137,-13.293430413049,-13.0236298471967,-13.5961870140763,-13.0345252874153,-12.6253877313238,-12.8910203927699,-13.0354732425263,-12.9750820587112,-14.1723845070392,-12.8656206009592,-13.4814843087152,-14.065264876226,-13.1718579425321,-12.0180803486129,-13.1984917430296,-9.38455890758276,-12.4326306991173,-12.9497092114496,-13.0604593326394,-12.4036377261158,-13.645364541469,-13.2168035952537,-13.5690027971005,-12.2253496331074,-13.9048337237301,-12.5714547751528,-15.3041925192093,-13.2481704327989,-13.0077543160962,-12.4398437403231,-12.3598435463424,-14.2254936501017,-14.014238436222,-13.6683245084822,-13.0758374978818,-13.1840134665542,-12.3315388695876,-12.822862276512,-12.9031161096252,-13.0186797274899,-14.1922773008551,-14.0614002955096,-12.4730207256988,-12.0211120940161,-12.9004732307867,-12.4966997937815,-13.3513525272262,-13.4287572187414,-13.3323119722751,-12.9919138475466,-13.3717771238835,-11.965396979083,-12.8855953679472,-13.1360545450072,-13.6481523999064,-12.7415542180517,-14.0559510464472,-13.1698279533922,-12.7186544730667,-12.6926380928173,-13.696004609681,-14.3762359955481,-12.5568289263991,-13.0169772011496,-12.9674326488812,-14.4711136418958,-13.3504690508949,-13.3478606176942,-13.3506504146837,-14.1181706905219,-15.1027620663836,-12.7385312631685,-13.3431024699135,-13.2381552693964,-12.9890470965774,-13.542902831169,-13.2147238860933,0.786504560831227,0.767182732383287,0.789463807993127,0.805135636030159,0.792614364566226,0.787960667678704,0.79206799832871,0.798255139559899,0.775860803711718,0.799780515383501,0.786504560831227,0.767182732383287,0.789463807993127,0.805135636030159,0.791988376493661,0.787960667678704,0.79206799832871,0.810762447035511,0.775860803711718,0.799780515383501,0.78000693477964,0.799957617625416,0.804599595591017,0.801805892771411,0.802363515961889,0.81568591161784,0.789128967374379,0.787186605794197,0.811361193164903,0.795129274146148,0.79958010183814,0.802960655856029,0.801761543140983,0.784656588196783,0.796362468744542,0.80245974345418,0.804250023417771,0.799257001044544,0.803514770431441,0.796525476737729,0.797074740893612,0.795873432654843,0.800863956245528,0.822855871058004,0.783351343057986,0.779106754156333,0.791876809039687,0.813427809695388,0.797512498042872,0.792564785732815,0.80230161157899,0.80608758222994,0.804842104406022,0.786531830410564,0.801632464491563,0.816717919257771,0.805523444791953,0.806309534670831,0.788780096221106,0.795235688608367,0.802701968334631,0.814248252939193,0.791361690506911,0.795581919165473,0.802339937899196,0.785906593619516,0.802417149315576,0.790118829992199,0.803645396040998,0.808253600012946,0.775017580190175,0.806796530046001,0.823241533298644,0.81993536640784,0.800713893743123,0.803948380225446,0.801258594753019,0.792052912118683,0.791657055797693,0.779333722177753,0.806521844540154,0.804200687118788,0.838534937830061,0.802467873033868,0.802401336015337,0.818330034469849,0.801701523290902,0.785012240780579,0.792877773096489,0.783213494515742,0.793184118049138,0.802963011985231,0.797979677731972,0.799879459570451,0.79978624679261,0.810566784197919,0.810007415505043,0.79818220391606,0.806018163849357,0.804526296424383,0.798951843425664,0.811787639173101,0.784808886481931,0.803163207116636,0.800252513567268,0.802544038748516,0.794441115632717,0.788335747112493,0.800205681014844,0.814365787869415,0.78673507680246,0.830546013855857,0.789667183944907,0.817681426042931,0.792863217852692,0.798785384048216,0.796229487685068,0.787950239756081,0.816461597804422,0.809995070994799,0.785029162453523,0.779830703620986,0.802109049245445,0.799078666699217,0.806648093405838,0.799382949887203,0.744875391799457,0.788769202405075,0.803239279653601,0.786798350703429,0.765818534647468,0.806863049730149,0.79882128748906,0.799078666699217,0.806648093405838,0.799382949887203,0.744875391799457,0.788769202405075,0.805625198625831,0.799755057831135,0.755479096381346,0.79788848872042,0.792201738933784,0.816338257392809,0.801620118812314,0.767835341154256,0.773139610555383,0.780945248047311,0.809305199204863,0.804778133276075,0.80976822964371,0.792929340376654,0.783508292312869,0.810242897473255,0.794516620089364,0.796961890718308,0.809066201462598,0.823479851515241,0.784971988376116,0.785749184608879,0.810776314724463,0.806863718634031,0.82138172875124,0.797960711269607,0.803431659619999,0.801406578308277,0.780553650680753,0.797113249902913,0.704387920162918,0.778472950810789,0.816124517854002,0.829865105793426,0.818500591564559,0.803805162033564,0.820006063381294,0.818807650143126,0.806662806113362,0.819068308795542,0.804118871191481,0.803830054440372,0.820743763789937,0.812726506206915,0.824099557612006,0.804002475853887,0.801666034459784,0.80301331908187,0.808570322369975,0.819095823553183,0.788719977541672,0.791455989293019,0.778640586912777,0.800141817925098,0.802343440276854,0.809943512902914,0.789175772152548,0.795450645075463,0.807755095802082,0.797146654513191,0.806188479082845,1.01763745644958,0.814957012036045,0.804513845178081,0.806865114313876,0.802267665929694,0.802113608207255,0.769479287523964,0.786360485631153,0.801462352431953,0.803996214319808,0.793038873676287,0.764783476946538,0.749023130377995,0.805959035249437,0.79278619909743,0.787532883366618,0.785173922849629,0.797560434984278,0.789584675150808,0.78384785776226,0.795212668283301,0.81275178395855,0.802332408368886,0.838678651421769,0.802220286063395,0.795279920563774,0.790842392572382,0.782339009792105,0.806180480850613,0.796665461306411,0.829767147523764,0.783304207998074,0.815274627702263,0.754126950503332,0.799281852663074,0.796243987953827,0.798915660442451,0.795833313422056,0.796004740007029,0.808743070503464,0.802323476086366,0.801729087456047,0.804099414025947,0.800617482184534,0.793931530410716,0.796271316990638,0.796508824598507,0.794143751720626,0.796066879318634,0.795475797869084,0.797323116859297,0.794039894081418,0.795399335039353,0.798320844514589,0.801226157460935,0.800270610511575,0.799222566860579,0.797723107275275,0.790033072601932,0.805428584169885,0.800204435546285,0.803358815712773,0.796789210754746,0.801343649596396,0.798857132614596,0.800459730528329,0.799892612682608,0.796355954963723,0.797295124959758,0.794569027328099,0.796367808075623,0.802492677831543,0.789208018469307,0.808643168381223,0.799582078086321,0.800937019415753,0.796875469666394,0.808344010536176,0.796991084754891,0.792907832589608,0.805873529418898,0.806350879850846,0.794574028457038,0.796764241669329,0.792315669954453,0.806012748576872,0.79609523909838,0.800087228110044,0.797806582897413,0.799220085692214,0.800181028365472,0.800333252002657,0.79889217114893,0.800071294511685,0.797244821797744,0.797397106356413,0.796947556319967,0.803833098133888,0.799164021255407,0.795835689606315,0.799956731931534,0.806205332424161,0.796002771976263,0.799068003780707,0.804976950934369,0.798411116217936,0.795488953800542,0.799727902864716,0.794957703255732,0.79195220791502,0.798593359457015,0.808279102639473,0.804862385982624,0.795512634101365,0.801270909237812,0.798292940847331,0.79614741385062,0.800246039213636,0.796956707757588,0.804183691058463,0.802976309036865,0.798876838070321,0.802373922091328,0.793574441353542,0.802674443272563,0.798762837947494,0.800985345903467,0.798613729760009,0.805633249182657,0.799421774061985,0.798035475149921,0.802128420261908,0.808311762758027,0.805183160380542,0.804582986069685,0.807391372759177,0.802125484701285,0.795554079732401,0.801963206449213,0.796948026814034,0.799172877253079,0.799771065733365,0.803387807631399,0.80018085778898,0.799993962488092,0.802717534979183,0.802612538363393,0.803557849854646,0.7924343462755,0.798803006943926,0.802787393676695,0.794666189130717,0.799970352359416,0.801382740200109,0.804987582145717,0.806157750325645,0.80131617196135,0.796331079203036,0.805151918596209,0.807058707638491,0.793678866829031
24,-0.0623984240764112,0.0547539915585388,0.0283703683100505,0.122342824580409,0.189658965073555,-0.0654108524074993,-0.13432389623498,1.0109031698716,-0.00223507131079191,0.0636291894381044,-0.0623984240764112,0.0547539915585388,0.0283703683100505,0.122342824580409,0.000666994165036721,-0.0654108524074993,-0.13432389623498,-0.0370114766555463,-0.00223507131079191,0.0636291894381044,-0.00462410439942449,-0.0228634353791384,-0.00865061315203637,0.0949668925427487,0.0893741169706723,-0.0422388495435873,0.0191021045376122,0.0788249344107479,0.289033881730587,0.00775275154224667,-0.209699858767214,0.109019206369006,-0.179948283598471,0.0485522961004806,-0.120040860450442,-0.0136186577759355,-0.134240195545795,-0.13610330061463,-0.055724488438429,-0.0273032758947538,0.358619862244519,-0.0501317197505357,0.00163343090886908,-0.0191914759376931,0.28863233875354,0.0297903975163709,0.0771460996850865,0.197582433369058,-0.0286967866357387,-0.0336149713317173,-0.00821289254191113,0.0512066733449845,0.0604951147905959,0.0569955510319729,-0.305639457623407,0.357959409879724,0.179980368284943,0.0378482704750312,-0.0839237275969634,-0.134803128824899,-0.155018731063756,0.140886935047439,0.142349904767711,5.87234986216818e-05,-0.803829191816203,-0.0171667833587757,0.155146817508255,0.0560398099220844,0.00093630652030525,0.0878768531369859,-0.0795656167633176,0.0295885608119704,0.121996894057529,0.078302511273256,-0.190281905007864,0.0341079639669258,-0.111733139469994,-0.015700508882144,-0.0540739095771249,0.0449495033678116,-0.0524512222553031,0.207242821538346,-0.0341365652405827,-0.170475813730476,0.131856152986413,0.195059670385232,-0.0120390561369365,-0.101495788104878,-0.0014295352758321,0.148282118449074,0.519400196046257,0.0743606383901152,0.150419480441793,0.082339225057619,0.0929024277865319,-0.0812344894920351,0.355479125785874,0.0548024453532324,0.502005968110888,0.110951271074424,0.0250097182249558,0.0522746297778506,0.0751956887928077,-0.05080394708493,-0.233389430734155,0.0361116656850125,-0.0326879159954788,-3.09857924544795e-05,-0.193885733677974,-0.111292197182996,0.033114387233054,0.383962230066887,-0.126372463762205,-0.00305000541587423,0.592443895445171,-0.021287837897092,0.0845601389785375,0.0783210666998926,-0.00841870755632563,-0.129889737566516,0.0285776348110693,0.0264613455793869,-0.126959612007079,0.0669314505436858,0.0171692153838316,0.144272000421468,0.0150826080031985,-0.000740150106386799,-0.0222262392189157,0.266841186648597,0.0360311494054843,-0.0332550922687883,-0.171677639742306,0.0669314505436858,0.0171692153838316,0.144272000421468,0.0150826080031985,-0.000740150106386799,-0.0593335108846793,0.121566120093067,0.0217691096700382,0.242086472289234,0.0317958273142216,0.175119857746432,-0.528269424458863,-0.0356378556189997,0.00875200645213374,-0.0657695629332375,-0.00693710642327396,-0.0115889245722036,0.125685319914492,0.626209405011892,0.0463677096821019,0.101301535724871,0.00531741215960041,-0.0452998007921166,0.0621512694816971,0.0735966505182881,0.127222902988722,0.0959735867238611,-0.67819175422781,0.0136886737152265,0.0256181736597588,0.231220862797719,0.0537713906886636,0.409887539346054,-0.08786573554194,-0.106347646578126,-0.00296219114492804,-0.0637721291972076,-0.0185405182149,0.0367886167655714,0.0374907095709424,0.20001509085186,-0.233439390889082,0.0006933526497955,0.00484604647357641,0.00920101923311817,0.154434573088953,0.10143201275958,0.00218720418915891,0.129337400543579,0.202336736199432,0.139497571289119,0.00826935154143042,0.019569178326744,0.0060828090078008,0.011164839986326,0.102486449635859,0.0534945247258173,-0.147011944279718,0.925506652885907,0.0304769710453988,-0.0965814087382696,-0.15573202413122,-0.211827905499305,-0.129075358013748,0.349130365294601,0.359471349343254,0.00511049548251363,-0.00269456946971736,0.0030795888136146,-0.00930999473569385,0.49161962870045,-0.0366981107877901,0.0677922176680431,-0.0148872031955067,-0.0929559573851989,0.104089492590456,0.208920284058026,-0.0260257075382461,0.0233730243421152,-0.0473495624984594,0.0212672543560884,0.0277247988669783,-0.100752552578726,0.0240373764701319,0.377735245308963,-0.0341225022218221,-0.151044397779525,-0.00266485372403943,0.159067943405228,0.0466520708062532,-0.40388814850923,-0.025424628694406,0.0103041658570256,-0.0893825986036216,0.0101133357654049,-0.00276707626152005,0.0391386391797198,0.15496820438313,0.018837110177158,0.0411198420419933,0.181745628733662,0.14037059299841,-0.0762894908187777,0.0467636827159272,0.263297909805738,-0.0120850080299305,0.0177345399556144,-0.189246528480194,0.0381669865301655,0.169734254146198,0.0351409719683678,0.059815220269503,-0.0989734412156498,0.00911805755503301,-0.0288499575400694,-0.0428228916049241,-0.0466982175606276,-0.0143647931381425,0.00201042585272064,-0.0744023555381684,-0.0276914414989082,0.224588839334028,0.244387269508471,0.144041720095842,0.0916258762184917,0.00786944770900333,-0.0766972680917913,0.00580107421196733,-0.150450320646439,0.0889000148889444,-0.00582087852310385,0.282549892696708,-0.0462616358432441,0.397703779391053,-0.0215384383021053,0.798105806016587,0.0824718135889496,-0.0378120232281435,0.00651761349742535,0.0205916640737986,-0.00529714579895294,-0.0142909957296377,-0.132106207496739,0.0771751685087426,-0.0357250194949033,-0.0904121248750896,-0.146827242906797,-0.365630615811587,0.012280283098283,-0.0606884080410779,-0.0346114277757858,0.0820505738952711,-0.112662324075567,0.012945207871677,-0.133195066058337,0.0932471327778046,0.180986754566159,-0.0507782589021948,-0.0551843123010298,-0.0960839107585075,-0.0403971510530383,0.349723161202418,0.0444591733091137,-0.0612295214873608,-0.188337602443906,0.21668267580815,0.141531328324144,-0.283445769311667,0.326966983797594,-0.086137122939594,-0.0284415516906284,0.0463046076883628,-0.0980980425837114,0.135717464493083,-0.0978494607783534,-0.00270226415436299,-0.147921894185264,-0.0162911050577903,-0.0458194257866931,0.158887632242516,-0.131589474402996,0.0597615102377697,0.126092092360997,-0.0796022330584056,-0.325962144159231,-0.0459184877940728,0.192953000623543,0.0651347641724017,0.103986475245658,-0.0118776106916403,-0.119301586573763,0.0904721002483142,-0.137968305292171,0.201083817972004,0.168981263938272,0.834819764739866,0.0774546898105994,-0.00623076344028711,-0.096536640160255,0.54845962136084,0.0130183839337222,0.0303855002189916,0.328990915560522,-0.214519684235153,0.0407853096668727,0.00843567196960998,0.00475539297964459,-0.0116326000706071,0.0588886974868242,-0.0162881683768597,-0.0725814653785508,-0.0406252459258518,0.0920428209553697,0.00260522037600868,0.0448463488397762,0.0584513334074482,0.027777035610138,-0.0005710843199989,0.0365424279885547,0.0240659995208071,-0.175843240932871,0.0628783485958175,-0.0420445169686076,-0.106649002397384,0.00781767348910386,-0.0475184816017362,-0.00299511331719058,0.164849019503226,0.266758995152462,0.065770835024348,-0.150567460973054,-0.850007376661444,0.1170629555519,0.211531806019708,-1.33675379883555,0.841005948130246,-0.0319334491424952,0.164849019503226,0.266758995152462,0.065770835024348,-0.150567460973054,0.282454376617934,0.1170629555519,0.211531806019708,-0.290821972076781,0.841005948130246,-0.0319334491424952,0.349573242275979,-0.0355079156653832,-0.0326399483655342,0.214324031710248,-0.0371316485708951,-0.298060689971332,0.0304178639528117,-0.375288899211194,-1.53970661841883,0.0828521066131235,0.161299704754633,-0.14649068869037,0.300734685396091,-0.144643764607281,0.14621998478254,0.607608570902484,-0.207005189584307,0.134377082065007,0.107958099329111,0.165608504253957,-0.48402379237882,0.149550492321532,-0.00524667463133782,-0.0125624886576624,-1.07447565892694,-0.0123260461704776,0.321376402688495,-0.366425123061251,0.0294105768659555,0.474884831342022,0.0114017543035719,-0.029683928924645,-0.129336967325469,0.108267923019388,0.085856764979884,-1.30687481147402,-0.0472455375301568,-0.286778155308986,0.140962106830419,0.25548759503697,0.0590752449163159,-0.00207703845434494,-0.206671417254182,0.304060246647271,1.40650224094823,-0.0313501436202799,-0.723774593957236,-0.0473484742459887,-0.0888837057266426,0.625729369585194,-0.0651689427591875,0.0434224721667261,-0.0523840173981458,0.387096021385322,0.63506603450612,0.146004680074796,-0.55124866899155,0.038728841738244,0.11717593645211,-0.0627455481905558,0.146862128608111,-0.35732428124166,-0.107178266676185,2.35005505321576,0.0369372308156689,-0.534757612133272,-0.111908201263562,0.163926401126255,0.255545038132735,0.0705997850956532,-0.798992336381133,0.489188854384026,-0.0847361126002612,0.211790975519618,0.283227318395237,0.135021496739861,-0.658139250690374,0.0232271030223326,-0.318406860881643,-0.494099623300752,-0.0156192731135699,-0.0148346290363935,0.0806330052282288,-0.332521240578271,0.0228677259502075,0.14796606526008,0.120794980238814,-0.418178897919864,-0.0603274404445723,0.491793244925849,0.278226557918725,-0.607695590985426,-0.554138084905183,0.105160088801368,-0.869989858445724,-0.159765133512242,-0.139309581526874,-0.259750529271966,-0.0533525601346983,-0.15760274219197,0.00947062358138137,0.147416339031319,0.224167124143883,0.0825199276277384,0.619238786470825,0.932023886435847,-0.00580928977893711,0.00373839512089878,-0.153451272825279,0.380249885483964,-0.045745114700317,0.12233425574622,-0.157145137862949,0.0825199276277384,0.619238786470825,0.932023886435847,-0.00580928977893711,0.00373839512089878,-0.151254012350972,-0.168656930239275,0.0581889043237472,-0.0637896945019113,0.0265359852654546,-0.258020489969162,0.381138483306167,-0.0219866126163857,0.0189633842630053,0.305558330028658,0.0150065217163449,0.0244696818802831,-0.222198470454543,-1.02982154314365,-0.0136486171520544,-0.198601749771445,-0.0483237796925476,0.0604791250851784,-0.0158583553693875,-0.164555096692332,0.277488497318844,0.037676608973577,1.92486779607665,0.101498337960735,-0.44708098263871,-0.0599342639947317,0.173106910764611,-0.599338912032359,-0.0400934918330613,0.26690897245384,0.154360380167155,0.24270126024104,0.00520262903392855,-0.0486122286875711,0.0063356069465979,-0.310583317079327,0.181231789492852,-0.0352084963793854,-0.236679269246117,-0.00543621188565163,-0.461728720564951,-1.29034165075693,0.155092157219726,0.240796552013135,-0.534830518874353,-0.272422262930399,0.0721656505385948,0.0204907735708588,-0.0921823718930656,-0.0199301544838689,0.276104001383386,-0.0201388966804315,0.295882328820571,-0.59989394405827,0.188142121299048,-0.425510531106239,0.595431171121553,0.430622122937576,0.281604048827847,-0.537955606397658,-1.30975739627267,0.0142160746414847,0.374978541384077,-0.245346878737648,0.133012007936017,-0.260835900430624,-0.0639297794231537,-0.189282768166041,0.169272739703674,0.236884191504214,-0.475694472407048,0.755918995091213,0.15984190252926,-0.056458119451862,0.618397975744812,-0.045668046113878,0.00871711679055609,0.148972252458855,0.0374091478285152,-0.806564770606149,-0.037987360322305,1.2897819186831,0.187515536513503,0.223599594709404,-0.199384382817728,1.94881437688739,0.0418297446519289,0.00916105838398525,0.26847976936248,-0.05032348834426,-0.374055955030391,-0.121452209295361,0.237102035974569,-0.0932083648295317,0.00985749304030427,-0.353816649385028,-0.0874045531315838,0.330845288625209,-0.0126587622881417,-0.00104808498299418,-0.027735952257359,0.0675632176849081,-0.305453751909895,0.0471748642676811,-0.681647432199371,0.388136755941125,-0.187708614265725,-0.0565899182959328,-0.0245818154528042,0.594526440245165,0.094736663043454,-0.553010506355458,-0.100254839311266,-0.19188923378187,0.051760290731418,-0.342234220418028,-0.28789966941016,-0.338193833179725,-0.159576009955264,-0.295624134544995,0.0511682110878807,0.140154746539625,0.0356911945885463,-0.190019283868227,-0.0624357713026636,0.181410193104422,-0.426761877386576,-0.0726648278339264,-0.354565456392841,-0.0995536790515364,-2.0492769602025,-0.103868290137021,0.151028466894381,0.0828973787734394,0.067286927906014,-0.282422533684872,0.0689772340895142,0.0346166929897215,-0.0218685549089163,0.0734763321583237,0.184385073243042,-0.265755331851558,0.481744322535546,0.000777831974304175,0.0424585174961803,-0.021091402032214,0.156865801001902,0.10102440663844,-0.162234426893526,-0.0142524565006692,-0.300040800881784,-0.258331004401692,0.0571603529489785,-0.264548420476842,0.182876421365455,-0.0808958727978349,-0.498789556696642,-0.0636659331382599,-0.444643348751324,0.242736417497256,2.2498770659539,0.0348229931982694,-0.0380147138300115,-0.140056484530363,0.115192934469657,-0.116251859659998,-0.061852395799926,0.0208228801803179,-0.0316660996942631,-0.064386257937684,-0.19448415068934,-0.268217796883326,0.00296284335443239,-0.0234635216595478,-0.0628085102392914,0.37813957332702,-0.562648581036918,-0.0903484281019589,-0.106703646716236,0.454942611962635,0.394568646956582,-0.293906485400212,0.305755988413701,-0.905338311444688,-0.211624813545794,0.204899298538333,-0.086905365584351,-0.0812369782979825,0.165479454567076,-0.0923751076264731,-1.00103592063048,0.448098710204406,0.467928545196123,0.247702415596581,-0.786359296434864,0.0261249824842238,0.006429188341333,-0.119043744341978,0.435944439169847,0.0733792674288612,0.317757426986203,0.00141985285845255,-0.117442712472116,-0.0361652601831054,0.0353967769473168,-0.0181170989684202,0.663977125119297,-0.17357387592619,0.204781768969712,-0.298139065616676,0.808679091314614,-0.303105800373359,-0.134833967202995,0.048220188087278,-0.111671868812389,0.345621072154548,0.247895916634251,0.334288461424041,0.0407735657070149,-0.0104504239825714,0.139719600009093,0.159640484542237,-0.249820777823782,-0.0607752935035111,-0.379284465191787,0.12223833574294,1.61866058096688,-0.111793198365031,-0.390699916662033,1.17781089451839,-1.80186481247308,-0.0982809779098975,-0.249820777823782,-0.0607752935035111,-0.379284465191787,0.12223833574294,-0.665665808068458,-0.111793198365031,-0.390699916662033,0.852325990390484,-1.80186481247308,-0.0982809779098975,-0.432592512237144,0.0270836394664565,-0.232011112352588,-0.535229391375039,-0.0608011648162514,0.411975002916063,-0.162375423417164,0.972543663577089,2.17435015680897,0.128897826719084,-0.0250389970106918,0.180909107088553,-0.281283291032036,-0.093066885736545,-0.198690034451158,-1.31241300188744,0.574469297608336,0.769358451144964,-0.22477069175094,-0.372541446952952,0.566482791991818,-0.339973216212774,0.00450090382309159,0.125260288918038,2.14618436881597,-0.0298129087806101,-0.820063459220573,0.454501993616659,0.0300019704403512,-1.17215280899386,-0.0102095998182545,0.0161169928730104,0.132049033668168,-0.333709554645305,0.0860325818212172,1.65818399437461,-0.0700661850293112,0.455806822651057,-0.0883587897026319,-0.279484289665954,-0.0167670732575804,-0.329496169972295,0.258600167878559,-0.369812637605282,-2.0998921221962,0.0577050595408728,1.40759699336232,-0.0458184260557355,0.0453594183576755,-1.39480394354835,0.215549872387084,-1.41123917171725,0.0777290215998006,-0.31252964212899,-0.297454477297957,-0.240329795097112,1.67895010699846,-0.355035141732345,-0.0113969999038486,0.0240727199004218,-0.29929150939381,0.330298237763517,0.274595853347756,-3.57071385087926,-0.131389042042742,2.22390515703517,0.302991520278443,-0.224013252791505,-0.348692376148809,-0.84698451847723,1.25483460943195,-0.873412929089934,-0.0710015551087286,-0.528059712375788,-0.442312424034029,-0.385506582925434,1.04455713039342,0.10891529327676,0.370216401879914,1.12667883732151,0.0833593052655996,-0.230627393696712,-0.293108328647533,0.322961802833011,0.457722440249825,-1.31438372633882,-0.172281555941784,1.17548365791104,0.242633562071506,-0.872865048550128,-0.675845839179205,0.385159214771336,2.57064330839085,-0.115632673938951,1.06151295916238,0.487273078068632,0.204396469234895,0.489110893325856,0.084034596850635,0.402066076603249,-0.0276892253444198,-0.367671936669397,-0.110766251109754,-0.367530886095836,-0.870781310839177,-1.8795901278391,-0.0202613018800588,-0.00979557664915148,0.491589928214716,-0.887430010493053,-0.0485419495043952,-0.186291848042395,1.5314492259349,-0.367530886095836,-0.870781310839177,-1.8795901278391,-0.0202613018800588,-0.00979557664915148,-0.382083734789775,0.303958844932734,-0.179163669413052,-0.133609029980644,-0.0296268035682938,0.397556934192347,-0.344695080482034,0.117149039209568,-0.0146604512846396,-0.480619037117905,-0.0603381544554445,-0.0105998447814827,0.708218099039134,1.45158461866036,-0.00942563813297057,-0.107944323074024,0.140875555948676,-0.277609504811219,0.0817219852794495,0.343207435207311,-0.305580770903063,0.154250947871872,-2.10517682956101,-0.295498256230291,1.08058491727716,0.126064205983784,-0.25699425840433,1.16417323482968,-0.258813710390514,-0.608916398765863,-0.234449798203822,-0.691093699703485,0.14255441099927,0.0897959067454024,-0.0612049354215767,0.446964171117027,-0.310986745702126,0.130592747122472,-0.0411923534319253,0.0197312460050991,1.05918824948334,2.75744213611802,-0.237626750906037,-0.483526025624287,1.49691091036887,0.386138406213218,-0.15527466707215,0.00589096421938533,0.152264118725089,0.0586124067958936,-0.620672624422043,0.0232072686912765,-0.453836466377848,0.0941399488830991,-0.46674969869416,0.977770253817117,-0.603358267348823,-0.193533224545634,-0.249429253127784,0.327374247410136,2.18546154908351,0.0238025357705156,-0.725768487780705,0.456296746172444,-0.175145767521579,-0.0218484631921484,-0.0372731350925076,0.370369297032099,-0.291615175734556,-0.338116942111043,1.3911905922292,-0.162512522309713,-0.280395224709329,0.102262011041637,-0.980264125319161,0.0783981777326809,0.0350934791970856,-0.167905176694731,-0.0677482119479345,1.4327408786998,-0.069702007999395,-1.90663788258559,-0.31343419901516,-0.953028645570956,0.473417385452782,-3.00049186172944,-0.0528020041063778,-0.0119813829965401,-0.370928115041593,0.0256228088759051,0.588730873121843,0.407585793961881,-0.685660949724277,0.166075719755601,-0.0633227984679613,0.771853381763499,-0.0721844250713449,-0.762794575764379,0.0185675113592678,-0.115801993453604,0.223851730646654,-0.0661379664357205,0.562429807033632,-0.0461720360927041,0.881422796119912,-1.06573833012632,-0.00429594972056375,0.266847373945534,0.0396046956660074,-0.900655474632786,-0.16170926789368,0.718031983564779,0.435423716013026,0.253240708048136,0.165083097456223,0.573661039127387,0.203696762538016,0.297691491355643,0.115200310056366,0.381272028233321,0.0174184571961718,-0.335421373571772,-0.0855820214188109,0.298808932520824,-0.062017074457192,-0.436998180243404,0.371956337431121,0.691449945549791,0.438779595864522,0.09024509153991,2.28648783501545,0.307363880649788,-0.394524638148446,-0.0758643224819682,-0.37511717863413,0.521161210000316,-0.260462943357166,-0.0424539660727898,0.00510740226250539,0.0140494120166171,-0.315331508059368,0.538166044861868,-0.534571102632927,-0.0635248092968186,0.441102295060122,0.0692833850076935,-0.442073351616845,-0.0113588737425434,0.205731414775527,0.39078490432242,-0.093461869968604,0.38559212768718,0.0554124339661179,0.341541456362433,-0.487478406323261,0.103148016862435,0.0406636352416174,0.58157477494942,1.04050678164608,-0.0800076351692645,-2.45233266993896,0.11238172922297,0.323050182426152,0.0234431018696588,-0.172239223533818,0.101595320277265,-0.165723171434817,0.14405079723141,0.0794500877542343,-0.192178761430312,0.259534763517786,0.795472506159418,-0.00187309049416013,0.0451159851170401,0.00143246526549047,-0.349904395391448,0.715540383880138,-0.0985946586527075,0.189582783565323,0.0371298404541394,-0.439044493274993,0.219879515799297,-0.730838248753519,0.976654402935577,1.13056149242425,-0.327124380428488,-0.233305356681566,0.302080236076656,-0.416843970783316,0.00811451607667597,0.844773657874822,-0.418077680989091,-0.531828258728235,-0.249882727056842,0.479626053304213,-0.026612456307915,0.183002840446491,-0.0624484144421572,-0.613375160739066,-0.236987889836642,-0.73397789162201,-0.0109063802634286,0.271810700665872,-0.21391109702125,-0.0421501746234504,-0.0238949895738145,-2.14559000784732,0.790507088043861,-0.459347776282895,0.475318005641208,-0.811768079264462,0.405894558102202,0.345696056621265,-0.302386219220311,0.165633296754899,-0.387034603666363,-0.894237920703858,-0.547814143009815,0.0503482223100095,0.031869675299451,-0.129877574532018,-0.2465493300429,-11.3844991949312,-9.96368923485884,-11.3670202029937,-11.6344736740386,-12.9510262717883,-11.167505851177,-12.4329888322653,-13.5249287086741,-10.0547775268027,-10.3906444925441,-11.3844991949312,-9.96368923485884,-11.3670202029937,-11.6344736740386,-12.2873885417419,-11.167505851177,-12.4329888322653,-12.2928197388284,-10.0547775268027,-10.3906444925441,-10.9189223359952,-12.0878147700509,-13.1615975601944,-12.7433458791034,-11.9287803020908,-10.9165108998269,-10.577354990306,-11.3212693336778,-12.3837448551297,-10.9648898673413,-12.0249969521496,-10.7573718583967,-10.8951573550466,-10.4453577135106,-11.6674333972531,-9.64054220044822,-12.0354279355144,-13.1959320013585,-12.5931255949554,-12.7352138820496,-12.3585299261355,-10.605606654046,-10.7443229065262,-11.1004038021327,-12.6960575763709,-10.9760888831538,-12.2675602916952,-12.7546570306397,-12.7859796303867,-11.25974111391,-10.4722771101734,-11.2069505221546,-12.4114934597656,-11.2476766647706,-12.9365555298812,-10.7743512457673,-12.8038516007714,-12.9213190352492,-11.7305554628453,-10.8053253790785,-12.3385953145296,-10.6068046357487,-11.1450839933387,-11.2131058332672,-12.1695995630199,-11.1435770940284,-10.8190619156264,-13.264176289084,-12.1630737212984,-11.2507634612996,-10.5781816737614,-10.1767466829097,-10.8440170010333,-10.4546047685758,-12.4722305329841,-11.0941966236603,-12.562933443019,-11.2042036259506,-10.852917855559,-10.0857150607582,-10.8287663737392,-12.6974967598994,-9.32958248723552,-12.8804757926882,-13.523452544448,-11.5019332573328,-10.4049805695649,-10.0530995636826,-10.9384482414404,-10.3486175079415,-12.636310319427,-12.0185588006109,-11.4693562168147,-10.470952428019,-12.7007458749093,-11.5719056875555,-12.5995581624568,-10.8093389394677,-11.732602642209,-13.1155337050214,-10.100312540839,-12.3483608462091,-9.91092354246178,-12.7858487764727,-12.6996773005137,-11.1721682618506,-10.4950830718975,-10.827437609337,-12.7762145777038,-12.1139404561961,-10.9647355114833,-12.695922061361,-12.4164597213523,-11.1336530901063,-10.8284896857315,-10.5706668325426,-12.1366724103591,-9.40328661104854,-11.5128282904694,-12.8425579902557,-13.1337465456211,-7.95420705218684,-12.0985475233751,-8.37287162920612,-12.935179851769,-13.0414678981197,-5.94885215546984,-7.74959664777099,-10.1191284806801,-9.0026419313377,-8.05014778887401,-6.23025890455117,-12.307942196467,-8.37287162920612,-12.935179851769,-13.0414678981197,-5.94885215546984,-7.74959664777099,-13.1006523272723,-6.57470825136452,-8.06354304628633,-11.8124703852353,-10.0612064376637,-9.01085350407994,-14.0123271876134,-8.42493936750048,-5.85861420259442,-8.75368390038078,-9.49510673646137,-6.51420538382672,-11.277199862022,-11.7784002774377,-9.1001335786184,-11.6975619720541,-8.49885756830422,-8.99530646880964,-8.2072022051016,-10.3041489524486,-11.9033376423915,-8.6499475640489,-11.1800993175261,-11.5274995799787,-11.1274854700777,-12.7656890577377,-12.7416978401681,-11.846874385714,-9.11188631610902,-11.0608715076455,-7.69889915021638,-7.63757745116636,-7.96491169731505,-6.24005965015661,-9.44015522258703,-11.102762585963,-10.4726552931195,-7.17746399693608,-11.5272314854873,-7.82391447823764,-11.4053434526237,-12.2416370210387,-8.46299831015249,-11.5333493271579,-10.4898176357082,-9.86570780624834,-9.87426912072703,-9.00205974175801,-9.91096856649989,-8.71482034505177,-6.22421089470595,-8.72903287197293,-10.3211598460391,-13.4006791991178,-12.1181741775234,-11.9903665472071,-12.7111161119257,-12.4052573511562,-12.5139709722813,-12.4984542548219,-12.9435619435545,-5.13949216564317,-10.3317972820456,-11.7718964706086,-9.13311508642392,-14.1464894927032,-11.3178387819182,-8.21093634101218,-9.02396247532938,-13.1129266579342,-11.6917426214282,-13.2251724069816,-9.30538112465651,-8.51159120186816,-12.9117870335989,-10.1799872566053,-6.95229067140381,-8.23974666093248,-8.07595521390749,-11.5311617397638,-7.99636374775461,-11.6592041870903,-9.73481750730104,-12.8346570994554,-8.27756077652647,-11.579333221233,-9.43900062567812,-9.75363403671039,-8.07431573752317,-12.0443812997528,-13.0803881444705,-9.41595436693572,-8.56095632907063,-9.72237020855676,-8.75256237607192,-14.7973419544448,-13.8512847912972,-10.2976019669607,-9.40755093675211,-11.252922410189,-9.87639115240849,-10.0983919736886,-13.632657895018,-12.9428641970704,-13.4617743716067,-12.2780318144003,-13.7053324033409,-11.926268733702,-12.1119286673961,-12.9868601739507,-13.6752856101862,-12.6582521466396,-13.6087351493592,-12.8341326662637,-12.6340957238277,-13.6235667659183,-15.7229837349022,-13.4962953958215,-11.8817575408757,-12.6532870588013,-13.2089553388533,-12.0323207963675,-12.9100519172152,-14.2363842235765,-14.154964584925,-14.0653520535654,-13.536642652783,-14.048196621514,-13.1883623202772,-13.0692892729455,-12.7977289693233,-12.6503498778026,-12.6817903982608,-12.0481185281558,-12.2570014287994,-12.7157029113918,-14.4228975815623,-12.8771214909238,-12.2266309646948,-14.3981935498448,-12.9414550123296,-12.8664521685877,-13.2729871919937,-13.2507497227027,-13.0653967620137,-13.293430413049,-13.0236298471967,-13.5961870140763,-13.5982679049391,-12.6253877313238,-13.0807340617337,-13.5003424331943,-12.9750820587112,-14.1723845070392,-12.8656206009592,-13.4814843087152,-14.4015775034608,-13.1881077372044,-12.3317090173763,-13.1984917430296,-11.370247255895,-12.4326306991173,-12.9864593816944,-13.2069778858133,-12.4037004229451,-13.645364541469,-13.2168035952537,-13.5690027971005,-12.2253496331074,-13.9048337237301,-12.5714547751528,-15.3041925192093,-13.2481704327989,-13.0077543160962,-12.4421154814854,-12.3598435463424,-14.2254936501017,-14.0547107809735,-13.6683245084822,-13.0758374978818,-13.50689309976,-12.3329095265147,-12.822862276512,-12.9031376676113,-13.0186797274899,-14.1922773008551,-14.0614002955096,-12.7434728246134,-12.0211120940161,-12.9004732307867,-12.5112506039597,-13.5900551093109,-13.8458968994396,-13.3323119722751,-14.1825903726737,-13.3717771238835,-12.5164627595416,-13.263598833516,-13.1360545450072,-13.6481523999064,-12.7419693897312,-14.0559510464472,-13.1698279533922,-12.7186544730667,-12.6926380928173,-13.696004609681,-14.5255420297689,-12.5568289263991,-13.0169772011496,-12.9674326488812,-14.4711136418958,-13.3504690508949,-13.3483099675487,-13.3506504146837,-14.1181760799672,-15.1027620663836,-13.121007696211,-13.3431024699135,-13.2381552693964,-13.0999337174038,-13.542902831169,-13.4569701369429,0.786504560831227,0.76969890277142,0.789463807993127,0.801133226502645,0.789572134502237,0.787960667678704,0.79206799832871,0.80074756098991,0.799796813485355,0.799780515383502,0.786504560831227,0.76969890277142,0.789463807993127,0.801133226502645,0.789904719715036,0.787960667678704,0.79206799832871,0.790485507565438,0.799796813485355,0.799780515383502,0.789333452268141,0.799957617625416,0.804599595591017,0.801805892771411,0.802363515961889,0.81568591161784,0.789128967374379,0.787576126836023,0.81035167252334,0.795129274146148,0.799597017309989,0.802960655856029,0.801761543140978,0.784656588196783,0.796362468744542,0.805170779772534,0.804052853755048,0.799257001044543,0.803514770431441,0.796525476737729,0.797394922858587,0.795873432654843,0.800863956245528,0.822855871058004,0.783585476141431,0.779106754156333,0.801435271947533,0.813427809695388,0.797512498042872,0.787115096435906,0.80230161157899,0.80608758222994,0.804842104406022,0.786531830410564,0.803243393865736,0.815722961178931,0.805523444791953,0.806309534670831,0.788780096221106,0.795235688608367,0.804871622074361,0.814248252939192,0.795212437750136,0.795581919165473,0.801286792961338,0.785906593619516,0.801593632437053,0.790118829992199,0.803645396040998,0.809444763633102,0.765521217551235,0.806796530046001,0.824694611957745,0.81993536640784,0.800713893743123,0.805604585381919,0.801258594753019,0.792052912118683,0.791657055797693,0.779333722177753,0.806521844540154,0.804200687118788,0.838534937830061,0.79829973242684,0.803483768364522,0.818496991294825,0.801701523290902,0.785012240780579,0.792877773096488,0.786804889991434,0.789529410182925,0.802963011985231,0.79797967773197,0.799879459570451,0.795644539444942,0.810521018834958,0.810007415505043,0.79818220391606,0.806555858047415,0.806079579977889,0.798951843425664,0.811622899729604,0.784808886481932,0.803163207116636,0.800252513567268,0.802544038748516,0.794441115632717,0.788335747112493,0.800205681014844,0.811055038619102,0.78673507680246,0.803140208570259,0.795477656019547,0.817681426042931,0.812087456056592,0.798785384048216,0.796229487685068,0.787950239756081,0.816461597804422,0.809995070994799,0.785029162453523,0.779830703620986,0.802109049245445,0.799078666699217,0.805272114642156,0.799382949887202,0.744875391799457,0.793966038457558,0.803239279653601,0.786467107210116,0.766012945661517,0.806863049730149,0.79882128748906,0.799078666699217,0.805272114642156,0.799382949887202,0.744875391799457,0.793966038457558,0.805625198625831,0.815353094643018,0.755479096381346,0.79788848872042,0.792201738933784,0.807092046995106,0.801620118812314,0.761299057500856,0.773025199839281,0.784392996603893,0.809305199204863,0.804778133276075,0.810427563542844,0.798124575468244,0.783508292312869,0.810242897473255,0.794516620089364,0.803876957859626,0.809066201462595,0.823479851515243,0.784971988376116,0.798036635635494,0.812192168518194,0.806863718634032,0.82138172875124,0.797960711269607,0.803431659619999,0.801406578308277,0.784030527271095,0.797113249902913,0.731410417431657,0.780753204930799,0.845819110186741,0.829865105793426,0.818500591564553,0.803805162033564,0.819680095541072,0.812931151865307,0.80347838118259,0.819068308795542,0.803388427896569,0.804176823307853,0.813547066927956,0.812726506206915,0.822765963698701,0.804002475853887,0.801666034459784,0.80301331908187,0.808570322369975,0.819095823553183,0.772016787562759,0.791455989293019,0.775204201773668,0.80034101426005,0.802343440276854,0.807527194492274,0.789234115457867,0.800468754396369,0.807755095802081,0.797146654513191,0.806064869640715,1.01763745644959,0.791374673586693,0.804513845178081,0.806865114313876,0.802267665929694,0.802113608207255,0.769597514034636,0.786360485631158,0.801462352431953,0.803996214319808,0.797910319651515,0.764783476946538,0.749023130377995,0.805959035249438,0.797060267107827,0.773418600839789,0.775887278324517,0.797560434984278,0.789686034782658,0.796100256085131,0.796723545316653,0.815740998042814,0.801231486966873,0.84091233092776,0.801480102845205,0.795279920563774,0.790842392572382,0.782339009792105,0.806180480850613,0.796665461306411,0.803601618290184,0.784285782629132,0.815274627702263,0.754126950503334,0.799281852663074,0.796243987953827,0.798915660442451,0.795833313422056,0.796725090556958,0.808299464346915,0.802323476086367,0.801880469684906,0.804099414025947,0.800617482184534,0.793931530410716,0.796763095433759,0.796508824598507,0.794143751720626,0.798332743277688,0.795475797869084,0.797323116859297,0.794039894081418,0.795399335039353,0.798320844514589,0.801226157460935,0.800126407644691,0.799222566860579,0.797723107275275,0.787217460323683,0.805428584169885,0.800204435546285,0.803358815712773,0.796789210754746,0.801343649596396,0.798857132614596,0.801123809605274,0.799892612682608,0.79764195382584,0.797497934199808,0.796341186496355,0.796367808075623,0.802492677831543,0.789208018469307,0.808643168381223,0.799582078086321,0.800937019415753,0.796875469666394,0.808344010536176,0.796991084754891,0.792907832589608,0.805873529418898,0.806350879850846,0.794574028457038,0.796764241669329,0.792315669954453,0.806012748576872,0.79609523909838,0.797420575854299,0.797806582897413,0.799220085692214,0.797128553200912,0.800333252002657,0.79889217114893,0.800071294511685,0.797244821797744,0.796405864194251,0.796944553313909,0.803833098133889,0.799164021255407,0.782981236768485,0.799956731931534,0.805736213185195,0.796002771976263,0.799054309967566,0.804976950934369,0.798411116217936,0.795488953800542,0.799727902864716,0.794957703255732,0.79195220791502,0.798593359457015,0.808279102639473,0.804862385982624,0.795512634101365,0.801270909237812,0.798292940847331,0.795988101131104,0.800246039213636,0.796956707757588,0.804183691058462,0.802733919933857,0.798876838070321,0.802078568347869,0.793574441353542,0.802674443272563,0.798762837947494,0.800450638192166,0.798613729760009,0.805633249182657,0.799724826566961,0.798903996974829,0.802128420261909,0.808311762758027,0.805183160380542,0.804582986069685,0.804520838262069,0.799851004212265,0.795554079732401,0.801963206449213,0.796107758554883,0.799172877253079,0.799771065733365,0.803387807631399,0.80018085778898,0.799993962488092,0.802717534979183,0.802612538363393,0.803557849854646,0.7924343462755,0.798803006943926,0.802787393676695,0.794666189130716,0.799970352359416,0.801382740200109,0.804987582145717,0.806157750325645,0.80131617196135,0.796331079203036,0.805151918596209,0.807058707638491,0.793678866829031
25,0.0402428664396117,0.248806178813227,0.0139798430212228,-0.00314914149382357,-0.279204992573541,0.0225201611369914,-0.00322962728746941,-0.0932306230405546,0.409240981130023,0.00712467830664769,0.0402428664396117,0.248806178813227,0.0139798430212228,-0.00314914149382357,0.132921874967846,0.0225201611369914,-0.00322962728746941,-0.143639614474443,0.409240981130023,0.00712467830664769,0.21692286116727,-0.0433243729121986,-0.0623865408733334,0.171853692915821,0.0354635885636616,-0.200906325894312,0.0207991528918762,-0.0991893152394734,-0.675380555809999,0.0983350320772788,-0.0521812842533708,-0.0027103027584883,0.0608442945156581,-0.0837240148968829,-0.0186224018644716,0.272589588912233,-0.190159589605194,0.120323136560154,0.00485275637268391,0.0563985971392172,-0.00610964560398632,0.0357563809156835,-0.00177683010289043,0.00128929034239742,-0.307265585275005,0.0131189663403239,0.196353877624265,-0.0664555497275084,0.00191399079237032,0.174551562952999,0.00951053714886147,0.013805976492785,-0.0294268616234652,0.0874027500217615,-0.169074032613151,-0.511832852207324,0.0971807309862144,-0.120847231629165,0.0295527159397792,0.0614950402069417,-0.0829730002450763,0.0679481514284711,-0.0168147630906108,0.195738527222779,0.167614117809963,-0.0310537051349086,-0.240379117686426,0.00208758309924368,-0.0606907690368657,0.359176413033,-0.0792678701427801,-0.163039007984606,0.0610278103331249,0.33179193397396,0.305954803599342,0.108050078451908,-0.280188048633134,-0.0416029100887368,0.0508154812660463,-0.0154971080285492,0.0343909203755765,-0.0775682676585898,-0.0794008125803316,1.1985608775862,0.107193761070356,0.0677944374391229,-0.0550562313556902,0.00966657375641906,0.157460035341758,0.0392582214597869,-0.0291291308865473,0.318645776255314,0.0478189108408537,0.162757582082531,0.233005517852849,-0.00877279090219354,-0.0892425221945821,0.0768986901997563,0.195181586433285,-0.131352404208291,0.0285445049563447,-0.0104277750416188,0.0728704989605511,-0.253456996127111,-0.0948174896245361,-0.0447530234214025,0.0448133037474032,-0.161838731789206,-0.1607294479461,0.183389700651775,0.14163493196756,-0.130541954151356,-0.149200582017407,0.0551030777558122,-0.0663221613113514,-0.0710014790790346,-0.00620784862560345,-0.0672201619955913,-0.0394771407086437,-0.170711720425819,0.0220407296840246,0.0846634406581083,0.0567106221754524,0.065526286881615,0.384783854409587,0.577065648686213,-0.00201150831854607,-0.0082924945329167,-0.0582995188577263,0.381068588888737,-0.0192969578897985,0.0440316370455389,-0.0377812880614975,0.065526286881615,0.384783854409587,0.577065648686213,-0.00201150831854607,-0.0082924945329167,-0.217278577261565,0.00443141137958864,0.0429442884846691,0.121906229736211,0.0476690047221081,-0.00198160342965271,-0.166619226428184,-0.0189901634266593,0.0255127364915269,0.111838465172971,-0.00359008091460983,0.0152311006743614,0.0193168829321267,-0.105021500671031,0.0311690950364597,-0.0869226269293225,-0.023035956796533,-0.0352383575931228,0.0459589529394015,-0.0149852979300305,0.274713476033372,0.131693430233529,0.690805388749599,0.0550422161970287,-0.174643880289966,0.163842328620934,0.142434917943294,0.0266843086561089,-0.140644043850093,0.0375549038694385,0.0827937445293524,0.0368378461733776,0.0192037380173844,-0.00181927150022761,0.0317195782550035,-0.0161615513369515,-0.0945668587438187,-0.00945133300337853,-0.190142637096039,0.0158971856190784,-0.0897812495498881,-0.530641279292999,0.0864763261527154,0.229902917851568,-0.0456059678678249,-0.0405037456341843,0.041516298436969,0.032035683668195,-0.0426564780310381,0.00378688788807718,0.212634704726643,0.0276776191275085,0.0552081342931667,0.264849200784599,0.098560974837082,-0.264655459636594,0.256001249085373,0.146014822751869,0.0829634467684448,-0.10872436088469,-0.430366195429372,0.0141604563093589,0.192717826066784,-0.132417155573826,0.0651514203829403,0.171854276766899,-0.0942258720975293,-0.0356700285613041,0.0784189993692923,0.0577491172365984,-0.0821339055403377,0.738694921368524,0.0713130622529725,-0.0123106530320606,0.315721561633146,-0.00109852826921994,0.0328661389181289,0.0194135741382551,0.0351969958167323,-0.130014730924989,-0.0753733508673097,0.631158786309564,0.109393669456693,0.157394067075784,-0.0589994487504104,0.790626087021609,0.0101453003152094,0.0189173227166734,0.0878084050948503,-0.0319180742377053,-0.206902737024041,0.00520563274177985,0.204746101550536,-0.043914793390784,0.0408948089535196,-0.0311188971183085,0.0280328333474928,0.0899753882186258,0.03700129807395,0.196986334903343,-0.000944324716253219,0.0572898630375428,-0.315640246485299,0.0620597586943248,-0.281757572892079,0.179856250067497,-0.0966844581033241,-0.0864561231412102,-0.0128212695842622,0.308221110922005,0.025778628512194,-0.375551948841506,-0.0306266417858464,-0.113204856666146,0.00220836290550523,-0.20879655640559,-0.0138195001284642,-0.0324240688574311,-0.00153835299502944,-0.115229556473358,0.0583468971623552,-0.00303699052085391,0.0262089395291878,-0.228244181730159,0.017316408894057,0.0796270868482232,-0.0567863485709489,0.0181133761709461,0.105867089390359,-0.0912366230876064,-0.658958638077164,0.0355038724041308,0.0216891477190207,0.0602828624797167,0.020442963521098,-0.144892369317973,-0.00508264697815029,-0.0901000978224219,0.0416777250768733,0.0386088056613364,0.024660103908236,-0.247705521582607,0.0219463796889097,0.00813511595434971,0.0520200611247211,-0.0262663374142696,0.124303512716536,-0.00739474343038239,-0.0880262683926642,-0.0588969794150947,-0.18261155193633,-0.00667798442151447,0.0219084280446157,-0.21038473574237,0.00215151289127633,-0.076313812573865,-0.119306336880651,0.0704426782910185,-0.247119484807254,0.0414435596076303,1.6025737239272,0.164810827288554,-0.212414009487907,0.159369524344074,-0.0067388125892409,-0.0926001842920542,-0.0368372093707018,-0.0411084328207983,0.0985421594706015,-0.156608110720649,-0.115955679772741,-0.216078850543451,-0.00675627631964888,-0.0584209187994118,0.0707563231580516,0.151106973996947,-0.300232927461868,0.0138151650924211,-0.122252404198582,0.101983545197079,0.215106863090394,-0.0526520406068577,0.190842786458257,-0.501631144079353,-0.0167560405753911,0.00991407613724371,-0.0402750054359625,-0.124085174178345,0.229376868936709,0.0558261737189833,0.000214613447292674,0.34893144425923,0.295903376561994,0.0822683326900261,-0.11245338222965,0.0339852031652792,0.0553507614277719,0.164614065546873,0.0813355380069003,0.0539212357088812,0.14362763578925,0.00946869160550728,-0.0539603918569012,-0.0196935812904903,0.00113815370370001,-0.0713842163351508,0.181784510342806,0.0584935700032688,0.0971773107781454,-0.134929846081345,0.578185184929191,-0.149460208355236,-0.0625305810021877,0.0131230123453943,-0.0356283402621546,0.0685269865656474,0.11097138929321,0.152372970451012,-0.0382158809779622,0.00723102496333253,0.0516139424626628,0.0873062493640849,-0.102604892344965,0.196896810503632,-0.29919701206884,-0.0046513965806327,0.792615939390039,-0.00197034436466203,-0.189396307576427,0.0158607059779942,-0.964300629309799,-0.122443796344455,-0.102604892344965,0.196896810503632,-0.29919701206884,-0.0046513965806327,-0.377177749332942,-0.00197034436466203,-0.189396307576427,0.54319722648666,-0.964300629309799,-0.122443796344455,-0.0955730048139505,-0.0178106449142089,-0.259293221643254,-0.297206024997882,-0.0833222156417849,0.11320632640733,-0.118210533991107,0.584364980123718,0.718227475934329,0.190922940859384,0.100457730553749,0.044066959444973,-0.0109240192557231,-0.213083687344211,-0.0770493627090926,-0.69769759361113,0.35590219202455,0.840259459485491,-0.128261873085766,-0.201316704675011,0.130436656348781,-0.194020126752618,0.00549450011703633,0.113762087813501,1.11012137346279,-0.0315868285893075,-0.480582252566472,0.127695186195616,0.0594219999927452,-0.689234213103973,0.00558275956527974,-0.00336363912179906,0.0121161392347447,-0.208578146774978,0.127376727193856,0.443849674846431,-0.0875160050848316,0.185866982785601,0.0312519480403441,-0.0457375365164288,0.0159105416877883,-0.309733990366406,0.079256432357564,-0.0694352736222258,-0.799798184089071,0.0257711980441323,0.695282661858952,-0.0709661503278638,-0.0295167562563406,-0.757927146769827,0.143257502247776,-1.30189567921216,0.0336956947805304,0.0652101386892446,0.269126463685261,-0.0940765293874084,1.09736653493854,-0.310422154234475,0.0869592258309497,-0.0268377443930609,-0.160211576194314,0.00401523784980538,0.155101847565897,-1.28733205956577,-0.0822431289161036,1.65979417809341,0.189030618309692,-0.0729784627631897,-0.107909981801848,-0.718932276182387,0.534360032942486,-0.391145420675653,-0.130954873930206,-0.310481070629628,-0.16126037289891,-0.257528519309773,0.441175885859289,0.123147541771286,0.116319331588994,0.646028693400701,0.076449457095905,-0.221215019432244,-0.201994830427077,-0.0067319969292667,0.435762764675407,-1.10374230267969,-0.0517500654485379,0.742093805656163,0.14844405191553,-0.39499298420539,-0.395851581433867,-0.140731808819029,1.9300721685138,-0.0212436904148127,0.294454568343079,0.312510176872845,0.0752493986246908,0.230995180323151,0.0369628661316056,0.23153533482267,-0.0223228679304831,-0.204892655610904,0.0829189534849597,-0.265694644990429,-0.267281285975643,-0.926944304286578,-0.0181459593285141,-0.00708679906816563,0.317470758692822,-0.480849176413589,-0.0910817688765468,-0.0611270901566594,1.29537081809771,-0.265694644990429,-0.267281285975643,-0.926944304286578,-0.0181459593285141,-0.00708679906816563,-0.514252413901144,0.142426595434439,-0.114422186881126,-0.169427291074993,-0.00972514398365952,0.171846211300034,-0.038342670977876,0.0822484298980695,0.010774648005417,-0.197836528955057,-0.0350816924605898,0.00392180306284482,0.485442131980996,0.507929946294525,-0.0129726219668847,-0.270504515500123,0.082984387404175,-0.210218886925913,0.0794635426082839,0.187347028576409,-0.0341593509468078,0.196325050918091,-0.343318716163719,-0.188633814347399,0.632521909966853,0.0969324450961386,-0.073560104480587,0.612398142747743,-0.28921907977002,-0.342944608598916,-0.0767788976990592,-0.444208989055546,0.14409659453195,0.0481540536123986,-0.0516702550776185,0.170397730592382,-0.156734105218217,0.101411067819078,-0.248089655792816,0.0219382089287506,0.602835720679774,1.47171976092228,-0.0917703374798849,-0.238631075265453,0.966307129408376,0.143827844164496,-0.072104678754132,0.026878229129296,0.0562430299612908,0.0484321316735158,-0.323603246186492,0.00446383237763577,-0.174458007908766,-0.36117848003693,-0.276237556972471,0.542160750594487,-0.0536985258215073,0.181942324266375,0.0132393670016898,-0.144666150453756,0.931089373808676,0.0381871404438349,-0.355084268884935,0.204077159819424,-0.0534987880585004,-0.199502255301671,-0.100468752905741,0.197135725389276,-0.123067710738002,-0.11486097320462,0.89741518145808,0.554167225733653,-0.115700084830827,0.0395647345922399,-0.381710540413575,0.0278336084331181,0.0386982908344799,-0.0402033095521781,-0.0226648056295716,0.66626244165311,-0.102838454326216,-0.656328369610978,-0.12045050050135,-0.68222607597882,0.271334586928206,-1.14611934268693,-0.0113731604274614,0.00603466732418481,-0.113217454642871,-0.0181897001533847,0.21399270002776,0.284557491018201,-0.430002624486417,0.0776648624673551,-0.0478503822707162,0.427268561549712,-0.123438502140911,-0.439004879636978,0.00891798033144318,-0.0923421779466777,0.192477460280069,0.00415328557705277,0.233075858557391,0.011485486744758,0.239934834259541,-0.657115619194875,-0.166108253087289,0.198094353986511,0.0212350101889519,-0.324505442284147,-0.0818540005668948,0.173051424864948,0.314587266960786,0.0771542493662162,0.195065410198311,0.236696661526183,-0.0422097641651764,0.00828881320311315,-0.0149515649383408,0.104237751503367,0.0541749654398416,-0.206880441862317,-0.0473643635940844,0.0885094635781505,-0.114860063481947,-0.243587606274657,-0.00355221686829122,0.581161519203071,0.144261913500751,-0.0156933024391949,0.417052155053785,0.199889241223093,-0.242608959047437,-0.00366869721675172,-0.290115199451554,0.241047167246032,-0.194677115321443,-0.0187779546807782,0.00277289905931571,0.0779430255095199,-0.148979135699901,0.2636755633529,-0.118798287927408,-0.0590483342100832,0.456968310811987,0.0513660118777683,-0.261174323498253,0.0737146400656877,0.0522530419246628,0.351041601327873,-0.342180496427374,0.152189397163464,0.104849893805271,0.0837724602315742,-0.311100781490192,0.0264498597133721,-0.376369199683055,0.508608883237623,0.585749294180509,0.130787776090019,-0.286439134632528,0.155570485488123,0.238513267890849,-0.0800151787099508,-0.0632117757034707,-0.00272863682927391,-0.198843473988641,0.146662244348187,0.0544978110664297,-0.240731401326281,0.0785455641118705,0.494703155898657,0.00435174618340521,0.0139035266769034,-0.0444790034755966,0.000654121269811945,0.17853276934028,-0.162947534284897,0.0857711883660008,0.405700808516928,-0.0688369112393069,-0.0340657820522467,-0.415417906118234,0.114515332951268,0.87649320796081,-0.131444819131554,-0.294660369856814,0.208926276066836,-0.223851920540511,-0.0560807350115586,-0.0214151823647191,0.021195509165375,-0.0753039943388158,-0.0332192515079529,-0.199515497297149,-0.00813765520939299,0.177419118552316,-0.138259435719059,-0.206184350844477,-0.161725247789205,-0.4094744177709,0.000670677428811927,0.160172955473917,-0.223870698851699,-0.0134455752739857,-0.0554599740962472,-1.44110918328387,0.612111139443243,-0.245345551277636,0.189460018535916,-0.0458979220618288,0.11832642462435,0.199490199811727,-0.238317750153493,0.058576098271459,-0.0799399621896916,-0.610368124642806,-0.228250115616177,0.0718574824189576,0.0139357786374419,0.00360127004295596,-0.0864409350054526,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,-11.3844991949312,-10.7078785682308,-11.3670202029937,-11.6344736740386,-12.9510262717883,-11.167505851177,-12.4329888322653,-13.8617062564395,-10.5235814886388,-10.3922859673444,-11.3844991949312,-10.7078785682308,-11.3670202029937,-11.6344736740386,-12.2873885417419,-11.167505851177,-12.4329888322653,-12.3051417439733,-10.5235814886388,-10.3922859673444,-10.928110545474,-12.0878147700509,-13.5987433084322,-12.7741637931231,-11.9287803020908,-11.6986164190112,-10.577354990306,-11.3904664170429,-13.4166228725723,-10.9778521359257,-12.4660591640572,-10.7584266433141,-10.8951573550466,-10.4453577135106,-11.6674333972531,-9.71121692454776,-12.2270256564323,-13.1959320013585,-12.5931255949554,-12.7352138820496,-13.0391534688003,-10.605606654046,-10.7443229065262,-11.1004038021327,-12.8096576363481,-10.9760888831538,-12.2675602916952,-12.7546570306397,-12.7859796303867,-11.25974111391,-10.4722771101734,-11.2069505221546,-12.4114934597656,-11.2476766647706,-12.9365555298812,-10.9743739428696,-12.8038516007714,-13.3924662549148,-11.7305554628453,-10.837935844402,-12.3385953145296,-10.7885016828128,-11.1450839933387,-11.214355130778,-12.2083109394763,-11.1435770940284,-10.8190619156264,-13.2653840697023,-12.1630737212984,-11.2976031993626,-10.5781816737614,-10.5577720601006,-10.8440170010333,-10.4650940980467,-12.4769640456725,-11.0941966236603,-13.1771236520188,-11.2193174256682,-10.852917855559,-10.0857150607582,-10.8287663737392,-12.7335752837394,-9.32958248723552,-12.9687126200248,-13.5265848167115,-11.6456338192215,-10.4049805695649,-10.0554133280807,-10.9506227904826,-11.3564688754769,-12.9892747223224,-12.0448667686917,-11.4693562168147,-10.4712339336516,-12.7007458749093,-11.5719056875555,-12.6007825036329,-10.8093389394677,-11.9645377056035,-13.5461010941765,-10.100312540839,-12.3483608462091,-9.91092354246178,-12.9305863444113,-12.6996773005137,-11.2828818480354,-10.4950830718975,-10.827437609337,-12.7805009215865,-12.2194182894251,-11.0103344918698,-12.7010605905004,-12.8729617112837,-11.3397769930376,-11.589617364645,-10.5706668325426,-12.1366724103591,-9.40549707557587,-11.5128282904694,-12.8425579902557,-13.1337465456211,-8.46672120619831,-12.0985475233751,-8.46751242832599,-12.935179851769,-13.0414800720264,-5.94885215546984,-7.74959664777099,-10.7105811466656,-9.67741389317197,-8.20795191231744,-6.89611874276145,-12.307942196467,-8.46751242832599,-12.935179851769,-13.0414800720264,-5.94885215546984,-7.74959664777099,-13.2565323384019,-6.8212417953013,-8.06354304628633,-12.2204175818574,-10.0692043838892,-9.30026999363024,-14.0123271876134,-8.6687484510052,-5.85861420259442,-9.40411132162837,-9.55525761470069,-6.51420538382672,-11.7031097981908,-11.8032790587279,-9.1001335786184,-11.8953980221307,-8.58067430190042,-9.00286270464152,-8.31985544707766,-10.3041489524486,-11.9262227854297,-8.8977572579008,-12.3740464169592,-11.5274995799787,-11.1274854700777,-12.8519542943832,-12.978278200246,-11.9873285601475,-9.28793483697376,-11.0608715076455,-8.04246230908257,-8.27812671332002,-8.02778952927352,-6.30618554569902,-9.44015522258703,-11.1651236146283,-10.5049680197331,-7.278715371148,-11.5272314854873,-8.1789225421684,-11.4053434526237,-12.6010915368631,-8.96010882865308,-11.6241377438202,-10.5568115567545,-10.2317108792529,-10.113032881258,-9.00205974175801,-9.91096856649989,-8.74605252651614,-7.15257544287652,-8.72903287197293,-10.3430221791889,-13.4639423855278,-12.1181741775234,-11.9909249120504,-12.7111161119257,-12.4052573511562,-12.6419935423489,-12.7583945108954,-12.9435619435545,-5.29002069379229,-10.3317972820456,-11.7718964706086,-9.23784145799353,-14.2175056772526,-11.3178387819182,-8.28631534885859,-9.02396247532938,-13.1129266579342,-11.9868417641957,-13.2252865566049,-10.0330009572999,-8.53376642605113,-12.9118716225553,-10.1799872566053,-6.95824248796643,-8.55082454540991,-8.07595521390749,-11.6740422704574,-8.00495269578517,-12.9003106564354,-9.74379488366898,-12.8419451702103,-9.03282226362341,-11.7561872203716,-9.43900062567812,-9.75363403671039,-8.32814564662583,-12.0443812997528,-13.0803881444705,-9.59749099026663,-9.13147644275458,-9.7308215322579,-9.5965406045322,-14.7973419544448,-14.2312896673464,-10.2976019669607,-9.40755093675211,-11.2818024443127,-9.87639115240849,-10.0983919736886,-13.8097003300527,-12.9428641970704,-13.4617743716067,-12.2780318144003,-13.7053324033409,-11.926268733702,-12.1119286673961,-13.0931504910091,-13.6752856101862,-12.6582521466396,-13.6087351493592,-12.8341326662637,-12.6340957238277,-13.6235667659183,-15.7229837349022,-13.4962953958215,-11.8817575408757,-12.9206194280777,-13.2089553388533,-12.0323207963675,-12.9100519172152,-14.2363842235765,-14.154964584925,-14.0653520535654,-13.536642652783,-14.2588258459686,-13.2201094534223,-13.415675908846,-13.0478241427753,-12.6503498778026,-12.8412939068006,-12.0481185281558,-12.2570014287994,-12.7157029113918,-14.4611860448236,-12.8771214909238,-12.7350613090414,-14.3981935498448,-12.9414550123296,-12.8664521685877,-13.7169225132843,-13.2507497227027,-13.0653967620137,-13.293430413049,-13.0236298471967,-13.5961870140763,-13.5982679049391,-12.6253877313238,-13.0807340617337,-13.5003424331943,-12.9750820587112,-14.1723845070392,-12.8656206009592,-13.4814843087152,-14.4015775034608,-13.7277026104115,-12.3317090173763,-14.2810836372253,-12.4813901035671,-12.4326306991173,-12.9864593816944,-13.4614777075501,-12.4037004229451,-13.645364541469,-13.2171137237357,-13.5690027971005,-12.2253496331074,-14.2099453390258,-12.5714547751528,-15.3041925192093,-13.2481704327989,-13.0139835086763,-12.4421154814854,-12.3598435463424,-14.2254936501017,-14.0547107809735,-13.6945633248786,-13.0888852370651,-13.50689309976,-12.3329095265147,-12.822862276512,-13.0102225787002,-13.0580317146501,-14.3966211070266,-14.0614002955096,-12.8235485916657,-12.0211120940161,-12.9004732307867,-12.6996292122038,-13.6990720615133,-14.1142053794424,-13.3323119722751,-14.2559349491923,-13.3717771238835,-12.5164627595416,-13.263598833516,-13.1360545450072,-13.6481523999064,-12.7419693897312,-14.0559510464472,-13.1698279533922,-12.7186544730667,-12.6926380928173,-13.7195466845652,-14.5255420297689,-12.8697494910326,-13.0169772011496,-12.9674326488812,-14.5570074092011,-13.4531010388197,-13.3483099675487,-13.6224123051356,-14.1181760799672,-15.2140970555792,-14.1538625041692,-13.3431024699135,-13.2381552693964,-13.0999337174038,-13.542902831169,-13.4569701369429,0.786504560831227,0.788121472756751,0.789463807993127,0.801133226502645,0.789572134502237,0.787960667678704,0.79206799832871,0.80710644094727,0.792783087331203,0.799780515383501,0.786504560831227,0.788121472756751,0.789463807993127,0.801133226502645,0.789904719715036,0.787960667678704,0.79206799832871,0.791976701909509,0.792783087331203,0.799780515383501,0.788560426448151,0.799957617625416,0.804599595591017,0.800740938783106,0.802363515961889,0.806783570504152,0.789128967374379,0.787576126836023,0.810515710141962,0.792218964415231,0.798001292688411,0.802960655856029,0.801761543140978,0.784656588196783,0.796362468744542,0.80455987731343,0.804052853755046,0.799257001044543,0.803514770431441,0.796525476737729,0.797593546681761,0.795873432654843,0.800863956245528,0.822855871058004,0.783585476141432,0.779106754156333,0.801435271947533,0.813427809695388,0.797512498042872,0.787115096435906,0.80230161157899,0.80608758222994,0.804842104406022,0.786531830410564,0.803243393865736,0.814597890331882,0.805523444791953,0.802147579257197,0.788780096221106,0.795186763038888,0.804871622074361,0.814248252939198,0.795212437750136,0.793334191550836,0.801533883996383,0.785906593619516,0.801593632437053,0.790118829992199,0.803645396040998,0.809444763633104,0.765521217551235,0.81277222095571,0.824694611957745,0.816974071619475,0.802055649606476,0.805604585381919,0.801258594753018,0.790378253263108,0.791657055797693,0.779333722177753,0.806521844540154,0.804200687118788,0.838534937830061,0.800963842128537,0.804500603789421,0.813287908089745,0.801701523290902,0.782909076883623,0.791620113641795,0.804451903501983,0.796560792793493,0.802963011985231,0.79797967773197,0.800612999581071,0.795644539444942,0.810521018834958,0.810007415505043,0.79818220391606,0.80497154113273,0.806079579977889,0.798951843425664,0.811622899729604,0.784808886481932,0.803163207116617,0.800252513567268,0.803928098715497,0.794441115632717,0.788335747112493,0.800205681014844,0.813618040303463,0.786735076802456,0.802369362229171,0.7958105420286,0.810427199946148,0.803575819951738,0.798785384048216,0.796229487685068,0.78795023975608,0.816461597804422,0.809995070994799,0.785029162453523,0.779388037772758,0.802109049245445,0.799984532260619,0.805272114642156,0.799570421144768,0.744875391799457,0.793966038457558,0.799362303576377,0.791599522706058,0.766012945661516,0.806863049730149,0.79882128748906,0.799984532260619,0.805272114642156,0.799570421144768,0.744875391799457,0.793966038457558,0.803293721502436,0.825094345232816,0.755479096381346,0.79788848872042,0.792201738933784,0.813183366564808,0.801620118812314,0.766307836339301,0.773025199839281,0.790845571686392,0.809305199204863,0.804778133276075,0.794903942935397,0.797820600090203,0.783508292312869,0.804470741600952,0.790680006493082,0.800965568021075,0.809066201462595,0.823479851515243,0.784971988376116,0.793449054263329,0.810413553335421,0.806863718634032,0.82138172875124,0.797960711269607,0.803431659619999,0.801406578308276,0.784030527271096,0.797113249902913,0.731410417431649,0.801300445063226,0.843141041446279,0.834403645372012,0.818500591564553,0.805380538767485,0.817952089889979,0.812931151865307,0.80347838118259,0.851388683144163,0.803388427896569,0.801384389779399,0.813547066927957,0.812726506206914,0.821639265233446,0.810256197009691,0.801666034459784,0.80301331908187,0.808570322369975,0.819095823553183,0.773931134407098,0.791455989293019,0.777678038236888,0.799727714842617,0.802343440276854,0.807466939177412,0.789234115457867,0.800468754396369,0.807755095802081,0.800527696809986,0.806064869640715,0.969420206730433,0.791374673586693,0.804513845178081,0.80718383476917,0.802318118090358,0.802113608207255,0.76921556114482,0.786360485631158,0.801462352431953,0.804197663235801,0.798279387133258,0.76478347694654,0.749023130377997,0.802977519936805,0.797060267107827,0.773418600839789,0.774637543404885,0.797560434984278,0.789686034782659,0.788422217935526,0.796723545316653,0.815291821285334,0.800719638024333,0.814694325141209,0.800524147451661,0.795279920563774,0.790842392572382,0.782339009792105,0.806180480850613,0.796665461306411,0.807037953492074,0.787670071284665,0.815688537251954,0.770075191962366,0.799281852663074,0.796243987953827,0.798915660442451,0.795833313422056,0.796725090556958,0.808299464346915,0.802323476086367,0.801880469684906,0.804099414025947,0.800617482184534,0.793931530410716,0.796763095433759,0.796508824598507,0.794143751720626,0.797065848781457,0.795475797869084,0.797323116859297,0.794039894081418,0.795399335039353,0.798320844514589,0.801226157460935,0.800126407644691,0.799222566860579,0.797723107275275,0.791291516085058,0.805428584169885,0.800204435546285,0.803358815712773,0.796789210754746,0.801343649596396,0.798857132614596,0.801123809605274,0.801955506412179,0.79764195382584,0.797497934199808,0.796804539111184,0.796367808075623,0.804593150879766,0.789208018469307,0.808643168381223,0.799582078086321,0.801149569839527,0.796875469666394,0.808344010536176,0.796991084754891,0.792907832589608,0.805873529418898,0.80614085328596,0.794574028457038,0.796764241669329,0.792315669954453,0.806012748576872,0.79609523909838,0.797420575854299,0.797806582897413,0.799220085692214,0.797128553200912,0.800333252002657,0.79889217114893,0.800071294511685,0.797244821797744,0.796405864194251,0.796944553313906,0.803833098133889,0.803395637479456,0.795094979957315,0.799956731931534,0.805736213185195,0.796002771976263,0.799054309967566,0.804976950934369,0.798411116217936,0.795488953800542,0.799727902864716,0.794957703255732,0.79195220791502,0.798593359457015,0.808279102639473,0.80470353761983,0.795512634101365,0.801270909237812,0.798292940847331,0.795988101131104,0.800246039213636,0.797953820131776,0.804183691058462,0.802733919933857,0.798876838070321,0.801585715853961,0.793574441353542,0.802871997316778,0.798762837947494,0.800450638192166,0.798613729760009,0.805633249182657,0.798722411278008,0.798867745502709,0.802128420261909,0.808311762758027,0.805142192913437,0.804582986069685,0.804520838262069,0.799851004212265,0.795554079732401,0.801963206449213,0.796107758554883,0.799172877253079,0.799771065733365,0.803387807631399,0.80018085778898,0.799993962488092,0.802717534979183,0.802612538363392,0.803557849854646,0.7924343462755,0.798803006943926,0.802421686032999,0.794666189130716,0.80266508708417,0.801382740200109,0.80301003787044,0.806157750325645,0.80131617196135,0.796331079203036,0.805151918596209,0.807058707638491,0.793678866829031


==> figs/data_means2.csv <==
t,x1_nom_mean,x1_nom_ucb,x1_nom_lcb,x2_nom_mean,x2_nom_ucb,x2_nom_lcb,u_nom_mean,u_nom_ucb,u_nom_lcb,vol_nom_mean,vol_nom_ucb,vol_nom_lcb,param_nom_mean,param_nom_ucb,param_nom_lcb,x1_pe_mean,x1_pe_ucb,x1_pe_lcb,x2_pe_mean,x2_pe_ucb,x2_pe_lcb,u_pe_mean,u_pe_ucb,u_pe_lcb,vol_pe_mean,vol_pe_ucb,vol_pe_lcb,param_pe_mean,param_pe_ucb,param_pe_lcb,x1_prop_mean,x1_prop_ucb,x1_prop_lcb,x2_prop_mean,x2_prop_ucb,x2_prop_lcb,u_prop_mean,u_prop_ucb,u_prop_lcb,vol_prop_mean,vol_prop_ucb,vol_prop_lcb,param_prop_mean,param_prop_ucb,param_prop_lcb
0,0.01,0.01,0.01,-0.01,-0.01,-0.01,-0.0292886200047685,-0.0292886200047685,-0.0292886200047685,-0.519418213170831,-0.51941821317083,-0.519418213170832,0.2,0.2,0.2,0.01,0.01,0.01,-0.01,-0.01,-0.01,0.0205569250444265,0.0205569250444265,0.0205569250444265,-0.519418213170831,-0.51941821317083,-0.519418213170832,0.2,0.2,0.2,0.01,0.01,0.01,-0.01,-0.01,-0.01,0.00596232378466307,0.00795798963698214,0.00396665793234401,-0.519418213170831,-0.51941821317083,-0.519418213170832,0.2,0.2,0.2
1,-0.00304282792856801,0.00816527925852103,-0.014250935115657,-0.0397931205390441,-0.0286198603554692,-0.050966380722619,0.0670819791848924,0.3573293431485,-0.223165384778715,-1.11266821889804,-0.503112559700248,-1.72222387809582,0.260790939411134,0.603879344082695,-0.0822974652604269,0.00194172657635149,0.0131498337634405,-0.00926638061073754,0.0100524245101509,0.0212256846937258,-0.00112083567342396,-0.00791877525036187,0.213100780459707,-0.228938330960431,-0.976545365999101,-0.525453907025198,-1.427636824973,0.18564429956025,0.541792566372502,-0.170503967252003,0.000482266450375153,0.0116989965264669,-0.0107344636257166,-0.00454217674961252,0.00695876280580007,-0.0160431163050251,1.71713394964033,4.67386315523285,-1.23959525595219,-1.00461515343381,-0.502658437631327,-1.50657186923629,0.210461235370091,0.582049780784772,-0.16112731004459
2,-0.0351923498949296,-0.00107293869181816,-0.069311761098041,0.0260450774592789,0.317391822874303,-0.265301667955745,-0.00400438131453366,0.94798771022982,-0.955996472858887,-2.35981414026089,-1.68565553102512,-3.03397274949667,0.828951563862109,1.29859180841949,0.359311319304728,0.0116392187651676,0.039731202220326,-0.0164527646899909,0.000889868073219663,0.224048026050725,-0.222268289904286,-0.0333138497057079,0.251680332292805,-0.318308031704221,-1.58379236975445,-0.768098277536853,-2.39948646197205,0.436148488461524,1.00004505279715,-0.127748075874107,0.168236375881094,0.463717957704406,-0.127245205942218,1.71134799170414,4.67016133140581,-1.24746534799752,-1.94208079587259,1.56102632347762,-5.4451879152228,-3.11142215225273,-0.374941206081136,-5.84790309842433,0.241405684424158,0.69649481778071,-0.213683448932395
3,-0.009565801328555,0.252023467177096,-0.271155069834206,0.0222109311619339,0.805190431356548,-0.76076856903268,-0.0184623617129091,1.6229046020748,-1.65982932550062,-3.81877350444428,-2.26133216422018,-5.37621484466837,0.909344567164965,1.20928589844064,0.60940323588929,0.0094311632002261,0.233601997351424,-0.214739670950972,-0.0322537466152995,0.175915496113638,-0.240422989344237,0.0481566088423953,0.823951262441406,-0.727638044756616,-2.62105035870297,-0.220543826041529,-5.0215568913644,0.731271065427807,1.34104956129797,0.121492569557642,1.66850516809408,4.57348538989929,-1.23647505371114,-0.230562569151255,1.17038950526347,-1.63151464356598,-0.746684384699484,2.63620577154054,-4.12957454093951,-6.73200413911981,-1.45651130702039,-12.0074969712192,0.875248646067608,1.45629088696273,0.294206405172485
4,0.0106296316542197,0.643963960752047,-0.622704697443608,0.00344366488399921,1.07113178189616,-1.06424445212816,-0.0408010892634856,1.88256504829441,-1.96416722682139,-5.44498454043043,-3.09193951377129,-7.79802956708956,0.960094122796626,1.12586905321849,0.794319192374757,-0.0176315377609299,0.301571961221789,-0.336835036743649,0.0155979576620702,0.72453231280737,-0.693336397483229,0.0466949809231967,0.996738974695507,-0.903349012849114,-3.74626889712413,-0.35976554227805,-7.13277225197021,0.854285849666718,1.30096940286727,0.407602296466163,1.36563263346814,4.23021464032183,-1.49894937338555,-0.977551858415764,2.00790744692783,-3.96301116375936,0.469877329112737,5.31044013877474,-4.37068548054927,-10.239348068608,-3.93093173235536,-16.5477644048606,0.994191513091358,1.07146445653674,0.916918569645976
5,0.00914134870037181,0.792175772332123,-0.773893074931379,-0.0383300336180022,1.19847975947402,-1.27513982671003,0.0242706372781031,2.50052757627638,-2.45198630172017,-7.16782839272222,-4.38581652411382,-9.94984026133062,0.988920380385717,1.08065599121701,0.897184769554421,0.00166253615418073,0.761863352284707,-0.758538279976345,0.061320329346751,0.932521898895809,-0.809881240202307,0.0261288134967395,1.57446946282108,-1.5222118358276,-4.84298463700092,-0.816577595879431,-8.86939167812242,0.931369011237134,1.23823626571449,0.624501756759779,0.44402662428515,3.25891482210187,-2.37086157353157,-0.508647138541543,2.35376848217849,-3.37106275926158,0.42118174557926,4.07084900788124,-3.22848551672272,-11.8017228417666,-7.36396367626475,-16.2394820072685,0.993134425458838,1.02547871517644,0.960790135741238
6,-0.02677710670858,0.915210008956726,-0.968764222373886,-0.0133547071608186,1.49498041890142,-1.52168983322306,-0.0690910800530358,2.49971505345339,-2.63789721355946,-8.33654677145239,-5.79267576682465,-10.8804177760801,0.997631958460106,1.06545426529536,0.92980965162485,0.0645837577021982,1.28092367145204,-1.15175615604765,0.088153832022571,0.92579321226813,-0.749485548222988,-0.119810291461699,1.10155779778907,-1.34117838071247,-5.78648347691238,-1.02008830062276,-10.552878653202,0.947814478977644,1.21995507605056,0.675673881904725,-0.017814654167991,1.65941960799913,-1.69504891633512,-0.0867607037832017,1.91182570230087,-2.08534710986728,0.236427004500079,3.20394545403662,-2.73109144503646,-12.7708001460565,-9.7658772339339,-15.7757230581792,0.991633123687169,1.01201054642891,0.97125570094543
7,-0.0464436445809475,0.923810771009899,-1.01669806017179,-0.0817814043361994,1.27293676612757,-1.43649957479997,0.110146768909635,2.56614355741638,-2.34585001959711,-9.18220591543139,-6.61655990044719,-11.7478519304156,0.991445270303331,1.04743065195126,0.935459888655405,0.14033875248052,0.970069170294781,-0.68939166533374,-0.0309920765614728,1.00580832963871,-1.06779248276165,-0.00355027475068616,1.46234897267096,-1.46944952217234,-6.47558634230858,-1.48162103758223,-11.4695516470349,0.962173331074953,1.17630086934511,0.748045792804793,-0.0796013202412063,1.24218436206459,-1.401387002547,0.150330683594532,1.75632728081681,-1.45566591362775,-0.129928695739109,2.14289482179258,-2.4027522132708,-13.1827705397911,-10.8153614453426,-15.5501796342396,0.991241723594433,1.0092363015388,0.97324714565007
8,-0.116073221109743,0.94974846509849,-1.18189490731798,0.0285312951906781,1.45732730047539,-1.40026471009404,0.128779952858108,2.58981845629706,-2.33225855058085,-9.82874792325793,-7.34838299004414,-12.3091128564717,0.990377799039793,1.03493169494819,0.945823903131399,0.109620906082672,0.814983543540535,-0.59574173137519,-0.0343764206949162,0.729107567467561,-0.797860408857394,0.0460273011050813,1.24628117400194,-1.15422657179178,-7.00578850774461,-2.032663215679,-11.9789137998102,0.969901963642606,1.14106440524725,0.798739522037963,0.0565525238165487,1.13517252858511,-1.02206748095202,0.0205679184726666,1.24295466207397,-1.20181882512864,-0.113752037465505,1.87373529858734,-2.10123937351835,-13.3622703473288,-11.327443289984,-15.3970974046735,0.990559590496134,0.998259142608441,0.982860038383828
9,-0.0758482652434122,1.04115075729087,-1.19284728777769,0.157681256692948,1.6165148278743,-1.3011523144884,-0.267570228920732,2.44822309563704,-2.9833635534785,-10.4234809576337,-8.01629222195854,-12.8306696933089,0.989295333339204,1.024373951599,0.954216715079407,0.0792919580469616,0.719959073650371,-0.561375157556448,0.0120208890543272,0.81307068160707,-0.789028903498416,0.021586661395005,1.53118683573323,-1.48801351294322,-7.52772226884593,-2.42059455113491,-12.6348499865569,0.976797174026542,1.1351725678051,0.818421780247979,0.0646405376996864,0.847165767715708,-0.717884692316335,-0.0928141103486759,1.15747311497606,-1.34310133567341,0.149025820500853,2.25815729705826,-1.96010565605655,-13.4892107681384,-11.5457128514202,-15.4327086848566,0.990458913700703,0.99766999784688,0.983247829554525
10,0.0251510058625813,0.795692963903589,-0.745390952178426,-0.120654409293383,1.47628448547935,-1.71759330406612,0.196382222120624,2.18766145773889,-1.79489701349764,-0.684789579183541,1.81551690845411,-3.18509606682119,0.213143066257879,0.411842181540422,0.014443950975336,0.0761084239313441,0.605312393673884,-0.453095545811195,0.0384643279608454,0.879367640091832,-0.802438984170141,0.00669623019623704,0.851492466818976,-0.838100006426502,-3.17795641253211,3.97908012599729,-10.3349929510615,0.51049892601931,1.25483682027569,-0.23383896823707,-0.000364838003001215,0.620684530365355,-0.621414206371357,0.0637148876139712,1.2095054560856,-1.08207568085766,0.0213117962763758,0.464505753832668,-0.421882161279917,-2.64308131809991,7.00926979957436,-12.2954324357742,0.325061232430548,0.892584794924369,-0.242462330063273
11,-0.0473439953064238,0.782408013597775,-0.877096004210622,0.080671785957881,0.792234278235084,-0.630890706319321,-0.08239324364399,1.13311756619004,-1.29790405347802,-6.44417504776809,-3.5547130265604,-9.33363706897577,0.611576376803388,0.9046044798611,0.318548273745676,0.0922640301633114,0.678832792082616,-0.494304731755993,0.0487726989653956,0.479506360211317,-0.381960962280526,-0.066493382889065,0.672462939995155,-0.805449705773285,-4.44781291307717,0.81877884022997,-9.71440466638431,0.588384292517857,1.11556964803306,0.0611989370026551,0.0534782032503566,0.742908963911284,-0.635952557410571,0.077735664235906,0.929885177106777,-0.774413848634965,0.0175856654498546,3.37643297724002,-3.34126164634031,-5.90970255367874,0.218381228146311,-12.0377863355038,0.676190660519757,1.08607948250279,0.266301838536728
12,0.0133739989534495,0.592798759953697,-0.566050762046798,-0.0103581235985952,0.709039837922346,-0.729756085119536,-0.0361641634876834,1.18871479379607,-1.26104312077144,-8.0007788534249,-4.66448080332446,-11.3370769035253,0.771167956361628,0.930849366104827,0.61148654661843,0.101926128848488,0.689169893526438,-0.485317635829462,-0.0100016316276798,0.505355621554427,-0.525358884809787,0.00641014936946947,1.11667644933573,-1.10385615059679,-5.77796432063037,-0.773974700267148,-10.7819539409936,0.716982027493364,1.11702010034051,0.316943954646216,0.10667969678537,1.22459890878412,-1.01123951521338,0.0920615503464577,3.17763924926424,-2.99351614857132,-0.292225799524139,4.91502389938985,-5.49947549843813,-7.94585501739998,-2.44789857037628,-13.4438114644237,0.776173950660024,1.05142042575766,0.500927475562392
13,-0.00272168974916288,0.32488240049091,-0.330325779989236,-0.0423990479241524,0.754584807724292,-0.839382903572597,0.0495835005782429,1.62311271003379,-1.52394570887731,-8.61449569849454,-5.26259403184318,-11.9663973651459,0.784655963295595,0.937847602548675,0.631464324042514,0.0747913546721732,0.593142248089396,-0.44355953874505,0.00722260505347054,0.832741956027702,-0.818296745920761,0.0122609875421178,1.53470728839102,-1.51018531330678,-6.66638601227254,-1.87892769891586,-11.4538443256292,0.754946465652315,1.04280475939574,0.467088171908893,0.115449362266948,2.38164729870511,-2.15074857417121,-0.184149325825045,2.69729691547907,-3.06559556712916,0.189218055664006,4.57142398464053,-4.19298787331252,-9.51515060901377,-4.12701810406937,-14.9032831139582,0.779908901754661,1.00987789477411,0.549939908735216
14,-0.0289311686909885,0.415637707554004,-0.473500044935981,0.00946564311666494,0.922944708926954,-0.904013422693624,-0.0136570137761079,1.79406104109661,-1.82137506864883,-9.15094205757796,-6.17412908294896,-12.127755032207,0.791016412667719,0.935007595122732,0.647025230212705,0.0671782122727601,0.633576957541324,-0.499220532995804,0.0264200478543404,0.920629592578054,-0.867789496869374,0.00689819135929989,1.4443438692884,-1.4305474865698,-7.43136221982153,-2.91947727844313,-11.9432471611999,0.785227148634377,0.95187565529442,0.618578641974334,-0.0268493661359498,1.75173740546781,-1.80543613773971,0.026360325538947,2.47122794867361,-2.41850729759571,0.120052142147099,3.77715674346109,-3.53705245916689,-10.973546406256,-6.3395950074375,-15.6074978050745,0.791997361893505,0.915424750808769,0.668569972978241
15,-0.0177555647374464,0.387385785591017,-0.42289691506591,-0.00624453919699341,1.03130260874557,-1.04379168713956,0.0635879032482611,1.90090267696877,-1.77372687047225,-9.52198192616476,-6.85869022013837,-12.1852736321912,0.799101696545491,0.850270173046841,0.74793322004414,0.0757787445940039,0.599208848265521,-0.447651359077514,0.0381528080419267,0.818215004496358,-0.741909388412505,-0.0965906818823421,1.22600354171236,-1.41918490547704,-8.01405221238245,-3.40560481550973,-12.6224996092552,0.785918795534313,0.956485816557275,0.615351774511352,0.0174819966328913,1.3990904083217,-1.36412641505592,0.136192553365611,2.13742756077034,-1.86504245403912,-0.213332738492586,2.59533679625346,-3.02200227323863,-11.8793899704194,-8.30608481019303,-15.4526951306459,0.798313445676779,0.852326470950651,0.744300420402908
16,-0.0100670328252868,0.421325406707256,-0.44145947235783,0.05348599173857,1.04136424612499,-0.93439226264785,-0.156950050134433,1.69349302008013,-2.007393120349,-9.86828013562867,-7.44192698066678,-12.2946332905906,0.800425410731098,0.847089286524235,0.753761534937962,0.0762515046614191,0.560209513880316,-0.407706504557478,-0.0493726206873298,0.687961574230256,-0.786706815604915,0.0735991240740361,1.32233514936109,-1.17513690121302,-8.39529089175666,-3.76873039494738,-13.0218513885659,0.791974828538096,0.944831897668985,0.639117759407207,0.0905345940599398,1.18686060609152,-1.00579141797164,-0.0778714784718567,1.18877207887289,-1.34451503581661,0.123953047964514,1.84227373841654,-1.59436764248751,-12.3993957498803,-9.79799110051349,-15.0008003992471,0.799310443433242,0.840132821179251,0.758488065687232
17,0.0118344792686051,0.427944956522392,-0.404275997985182,-0.101521477297935,0.923263284765139,-1.12630623936101,0.203602172066214,1.89126177687579,-1.48405743274336,-10.1375603876222,-7.85032163585812,-12.4247991393863,0.800669230560711,0.843621476930058,0.757716984191364,0.0331847954485204,0.453676230730916,-0.387306639833875,0.033559340765472,0.799230304629863,-0.732111623098919,-0.0115125715382338,1.42602105798918,-1.44904620106565,-8.67256547772353,-4.08742927584264,-13.2577016796044,0.795834371326791,0.928773639133691,0.66289510351989,0.0293652693232872,0.636952712538678,-0.578222173892103,0.0571749053952039,0.938093113717415,-0.823743302927007,-0.0898158754778501,1.38098846415352,-1.56062021510922,-12.7066090792935,-10.9563258776809,-14.4568922809062,0.801182578310159,0.836192792712197,0.766172363908121
18,-0.041673734281898,0.367576158021999,-0.450923626585795,0.104088914849785,0.914661291624533,-0.706483461924963,-0.10751236160844,1.34905907555153,-1.56408379876841,-10.3953728380348,-8.25042839002814,-12.5403172860415,0.801421800199312,0.838055727000745,0.76478787339788,0.0512039615720923,0.506153525635056,-0.403745602490871,0.0234376763006172,0.833541712246583,-0.786666359645348,-0.0272171910113342,1.41620047551152,-1.47063485753419,-8.9776389026711,-4.35019877943183,-13.6050790259104,0.796727987231404,0.921044778317179,0.67241119614563,0.0552952967847488,0.54208094407052,-0.431490350501022,-0.0300784068877828,0.823959504451578,-0.884116318227144,-0.0245205262060777,1.30645857337067,-1.35549962578282,-12.7116988090579,-10.0774130366302,-15.3459845814855,0.794549228630319,0.902174581955938,0.686923875304701
19,0.0340016992904336,0.323863473282881,-0.255860074702014,-0.0131726217669043,0.808559292570276,-0.834904536104085,-0.0273708111234004,1.67257571456027,-1.72731733680707,-10.6424050091723,-8.53249646717976,-12.7523135511648,0.800064265415067,0.833532296707738,0.766596234122395,0.0558271407238573,0.471590658780433,-0.359936377332718,-0.000190554808506238,0.819142520733149,-0.819523630350161,-0.00691544570089252,1.67483304118525,-1.68866393258704,-9.21947606033248,-4.74661279497029,-13.6923393256947,0.794740403048365,0.945897613070115,0.643583193026616,0.016691842064051,0.456284650014485,-0.422900965886383,-0.0453840645918068,0.630025267334821,-0.720793396518435,0.0475463376044944,1.06056389797921,-0.96547122277022,-12.8255176132886,-10.4471985593298,-15.2038366672474,0.797498267094852,0.842950634764437,0.752045899425266
20,0.0118331849442959,0.373297454517448,-0.349631084628856,-0.034570317466398,0.975909804821215,-1.04505043975401,0.12527242243115,2.07803627240751,-1.82749142754521,-10.7952065664649,-8.76631617840985,-12.82409695452,0.800147537646177,0.832491408829842,0.767803666462513,0.0427474964711295,0.487821340916266,-0.402326347974008,-0.00127131590911486,1.00295205952425,-1.00549469134248,0.0191878843232945,1.78706783013577,-1.74869206148918,-9.46428070583781,-5.08453479498258,-13.844026616693,0.801005498339315,0.861353296714782,0.740657699963849,-0.016546282787548,0.287289724846198,-0.320382290421294,0.00587968956005157,0.521287114067311,-0.509527734947208,0.00134272477547814,0.838535750213041,-0.835850300662085,-12.8957822114614,-10.7817865307129,-15.0097778922099,0.798521751133484,0.822911654223325,0.774131848043642
21,0.000224458038163351,0.434067447445744,-0.433618531369417,0.089562066353917,1.17996549701794,-1.00084136431011,-0.2063205410551,1.86744328866956,-2.28008437077976,-11.0133961190531,-9.00155196117199,-13.0252402769342,0.799603346044746,0.82831458315939,0.770892108930103,0.0356824277892784,0.496195737891363,-0.424830882312806,0.0218422877056927,0.907766516919944,-0.864081941508558,-0.0736955229616106,1.26867433372862,-1.41606537965184,-9.69477131590976,-5.37732891164813,-14.0122137201714,0.79837369423735,0.858091709246527,0.738655679228173,-0.00870856517450286,0.279401632153365,-0.296818762502371,0.00539591313164923,0.530428527375638,-0.51963670111234,0.00984054659166268,0.990163682540152,-0.970482589356827,-12.9602741733419,-11.1244092695165,-14.7961390771673,0.799741126602273,0.808029904095675,0.79145234910887
22,0.041508290770168,0.473153031324196,-0.39013644978386,-0.115602790108892,1.00489689126244,-1.23610247148023,0.200576711861371,2.16449038484126,-1.76333696111852,-11.2048274212827,-9.18530708968018,-13.2243477528852,0.798874164236762,0.823373954508631,0.774374373964893,0.0355925963665042,0.456046487109193,-0.384861294376184,-0.0470110267283664,0.595299861703072,-0.689321915159805,0.0885866793743924,1.3710848642203,-1.19391150547152,-9.87182268079096,-5.56637258269289,-14.177272778889,0.799496834402243,0.854823412910233,0.744170255894252,-0.000546887230764678,0.335300784798768,-0.336394559260297,0.0131074029342258,0.677737766551421,-0.651522960682969,0.0182321650190256,1.00999315259729,-0.973528822559237,-13.0354080608559,-11.3834957097132,-14.6873204119987,0.799720225587924,0.807960080512993,0.791480370662856
23,-0.0297107567234843,0.395926122058639,-0.455347635505607,0.0907959163942196,1.08791573844643,-0.906323905657991,-0.0984168130682224,1.6314736510306,-1.82830727716705,-11.3671053431186,-9.41632428123344,-13.3178864050038,0.798693459329152,0.821899153155258,0.775487765503047,0.00363159358495793,0.343047380032044,-0.335784192862128,0.0455464031336962,0.829388167924173,-0.738295361656781,-0.0032975184130927,1.48565243396223,-1.49224747078842,-10.0166132529597,-5.74064326980685,-14.2925832361126,0.798895058579176,0.852739856398458,0.745050260759894,0.0122615732839116,0.425286824564239,-0.400763677996416,0.0292022528327039,0.572960211646343,-0.514555705980935,-0.0578796699776313,1.08245853592441,-1.19821787587967,-13.1248849283452,-11.5476037119655,-14.7021661447249,0.799646973617075,0.807796220188975,0.791497727045174
24,0.0339626207516934,0.402082702128206,-0.334157460624819,-0.0140254184375723,0.897324888026907,-0.925375724902052,0.0114237451174026,1.65969884006444,-1.63685134982964,-11.5292333245185,-9.55854901724263,-13.4999176317943,0.798914527477792,0.820641008137814,0.777188046817771,0.0387047845882979,0.391315991743151,-0.313906422566556,0.038947584581174,0.901116878991787,-0.823221709829439,-0.0439151569806773,1.40982838286763,-1.49765869682899,-10.1350992427278,-5.86114342833286,-14.4090550571226,0.799049357766231,0.85202835526575,0.746070360266713,0.0243461253719861,0.358038557224818,-0.309346306480846,-0.0267521967061354,0.758621467428437,-0.812125860840708,0.0224667494569364,1.11003560500001,-1.06510210608614,-13.2216304924423,-11.7985922349773,-14.6446687499073,0.799461791493426,0.808100514712824,0.790823068274028
25,0.0178609882485882,0.395637741717456,-0.35991576522028,0.00220562795622304,0.915667153117437,-0.911255897204991,0,0,0,-11.636141659196,-9.6253716855707,-13.6469116328212,0.799057860538592,0.819117970270102,0.778997750807082,0.0557322864181569,0.435791141954787,-0.324326569118473,-0.00221640993642071,0.736121614934143,-0.740554434806984,0,0,0,-10.2925729941959,-6.08551930250485,-14.4996266858869,0.798988796472589,0.845554759249926,0.752422833695252,0.00164281998090196,0.421605307779402,-0.418319667817598,0.000280732099102613,0.536570089404997,-0.536008625206791,0,0,0,-13.2957079343198,-11.8711878658397,-14.7202280028,0.799658429644,0.807678827930419,0.79163803135758

